A Prediction-Correction Algorithm for Real-Time Model Predictive Control

In this work we adapt a prediction-correction algorithm for continuous time-varying convex optimization problems to solve dynamic programs arising from Model Predictive Control. In particular, the prediction step tracks the evolution of the optimal solution of the problem which depends on the current state of the system. The cost of said step is that of inverting one Hessian and it guarantees, under some conditions, that the iterate remains in the quadratic convergence region of the optimization problem at the next time step. These conditions imply (i) that the variation of the state in a control interval cannot be too large and that (ii) the solution computed in the previous time step needs to be sufficiently accurate. The latter can be guaranteed by running classic Newton iterations, which we term correction steps. Since this method exhibits quadratic convergence the number of iterations to achieve a desired accuracy $\eta$ is of order $\log_2\log_2 1/\eta$, where the cost of each iteration is approximately that of inverting a Hessian. This grants the prediction-correction control law low computational complexity. In addition, the solution achieved by the algorithm is such that the closed loop system remains stable, which allows extending the applicability of Model Predictive Control to systems with faster dynamics and less computational power. Numerical examples where we consider nonlinear systems support the theoretical conclusions.

==> data/friction/ts100.dat <==
0,-0.35755,0.1,0.1,-0.35755,0.1,0.1
0.02,-0.35755,0.10126,0.022507,-0.35755,0.10126,0.022507
0.04,-0.35755,0.10126,-0.0072246,-0.35755,0.10126,-0.0072246
0.06,-0.35755,0.1011,-0.0078534,-0.35755,0.1011,-0.0078534
0.08,-0.35755,0.10095,-0.0078798,-0.35755,0.10095,-0.0078798
0.1,-0.35755,0.10079,-0.0078805,-0.35755,0.10079,-0.0078805
0.12,-0.35755,0.10063,-0.0078806,-0.35755,0.10063,-0.0078806
0.14,-0.35755,0.10047,-0.0078808,-0.35755,0.10047,-0.0078808
0.16,-0.35755,0.10032,-0.0078808,-0.35755,0.10032,-0.0078808
0.18,-0.35755,0.10016,-0.0078809,-0.35755,0.10016,-0.0078809
0.2,-0.81928,0.1,-0.007881,-0.81935,0.1,-0.007881
0.22,-0.81928,0.099518,-0.039334,-0.81935,0.099517,-0.039341
0.24,-0.81928,0.098366,-0.077945,-0.81935,0.098366,-0.077962
0.26,-0.81928,0.096318,-0.12852,-0.81935,0.096318,-0.12855
0.28,-0.81928,0.093178,-0.18625,-0.81935,0.093177,-0.18629
0.3,-0.81928,0.08885,-0.24678,-0.81935,0.088848,-0.24683
0.32,-0.81928,0.083302,-0.30814,-0.81935,0.083298,-0.30819
0.34,-0.81928,0.076523,-0.36967,-0.81935,0.076519,-0.36973
0.36,-0.81928,0.068515,-0.43116,-0.81935,0.06851,-0.43122
0.38,-0.81928,0.059278,-0.49255,-0.81935,0.059271,-0.49262
0.4,0.64251,0.048814,-0.55383,0.64267,0.048806,-0.5539
0.42,0.64251,0.038586,-0.46895,0.64267,0.038577,-0.46901
0.44,0.64251,0.030055,-0.38422,0.64267,0.030044,-0.38426
0.46,0.64251,0.023217,-0.29956,0.64267,0.023206,-0.29959
0.48,0.64251,0.018075,-0.21454,0.64267,0.018063,-0.21456
0.5,0.64251,0.014651,-0.12687,0.64267,0.014639,-0.12687
0.52,0.64251,0.013091,-0.024616,0.64267,0.013079,-0.024589
0.54,0.64251,0.013206,0.01776,0.64267,0.013195,0.017771
0.56,0.64251,0.013677,0.029233,0.64267,0.013666,0.029261
0.58,0.64251,0.01439,0.042764,0.64267,0.01438,0.042821
0.6,0.22045,0.015424,0.06177,0.22253,0.015416,0.061872
0.62,0.22045,0.016438,0.038193,0.22253,0.016435,0.038589
0.64,0.22045,0.016907,0.0097493,0.22253,0.016913,0.010164
0.66,0.22045,0.01702,0.0043988,0.22253,0.017029,0.0044529
0.68,0.22045,0.017107,0.0043246,0.22253,0.017117,0.0043706
0.7,0.22045,0.017193,0.0043233,0.22253,0.017204,0.0043694
0.72,0.22045,0.01728,0.0043227,0.22253,0.017292,0.0043687
0.74,0.22045,0.017366,0.0043245,0.22253,0.017379,0.00437
0.76,0.22045,0.017453,0.0043248,0.22253,0.017467,0.0043713
0.78,0.22045,0.017539,0.0043226,0.22253,0.017554,0.0043685
0.8,0.1277,0.017625,0.0043246,0.1296,0.017641,0.0043704
0.82,0.1277,0.017681,0.0024216,0.1296,0.017698,0.0024592
0.84,0.1277,0.01773,0.0024093,0.1296,0.017747,0.0024466
0.86,0.1277,0.017778,0.0024097,0.1296,0.017796,0.0024471
0.88,0.1277,0.017826,0.0024098,0.1296,0.017845,0.0024474
0.9,0.1277,0.017874,0.0024093,0.1296,0.017894,0.0024466
0.92,0.1277,0.017922,0.0024077,0.1296,0.017943,0.002445
0.94,0.1277,0.01797,0.0024098,0.1296,0.017992,0.0024473
0.96,0.1277,0.018019,0.0024094,0.1296,0.018041,0.0024466
0.98,0.1277,0.018067,0.0024111,0.1296,0.01809,0.0024486
1,0.036328,0.018115,0.0024095,0.03805,0.018139,0.0024468
1.02,0.036328,0.018135,0.00068228,0.03805,0.018159,0.00071438
1.04,0.036328,0.018149,0.00067411,0.03805,0.018173,0.00070615
1.06,0.036328,0.018162,0.00067342,0.03805,0.018187,0.00070547
1.08,0.036328,0.018175,0.00067429,0.03805,0.018202,0.00070631
1.1,0.036328,0.018189,0.00067392,0.03805,0.018216,0.00070595
1.12,0.036328,0.018202,0.00067478,0.03805,0.01823,0.00070684
1.14,0.036328,0.018216,0.00067414,0.03805,0.018244,0.00070617
1.16,0.036328,0.018229,0.0006734,0.03805,0.018258,0.00070546
1.18,0.036328,0.018243,0.00067435,0.03805,0.018272,0.00070639
1.2,-0.052324,0.018256,0.00067407,-0.050808,0.018286,0.00070611
1.22,-0.052324,0.018243,-0.00096458,-0.050808,0.018273,-0.00093625
1.24,-0.052324,0.018224,-0.00097236,-0.050808,0.018255,-0.00094403
1.26,-0.052324,0.018204,-0.00097217,-0.050808,0.018236,-0.00094384
1.28,-0.052324,0.018185,-0.00097226,-0.050808,0.018217,-0.00094394
1.3,-0.052324,0.018165,-0.00097245,-0.050808,0.018198,-0.00094412
1.32,-0.052324,0.018146,-0.0009724,-0.050808,0.018179,-0.00094403
1.34,-0.052324,0.018126,-0.00097237,-0.050808,0.01816,-0.00094404
1.36,-0.052324,0.018107,-0.00097222,-0.050808,0.018141,-0.00094391
1.38,-0.052324,0.018087,-0.00097246,-0.050808,0.018122,-0.00094413
1.4,-0.13686,0.018068,-0.00097229,-0.13557,0.018104,-0.00094396
1.42,-0.13686,0.018022,-0.0025793,-0.13557,0.018059,-0.0025539
1.44,-0.13686,0.017971,-0.0025894,-0.13557,0.018007,-0.002564
1.46,-0.13686,0.017919,-0.0025889,-0.13557,0.017956,-0.0025634
1.48,-0.13686,0.017867,-0.0025898,-0.13557,0.017905,-0.0025644
1.5,-0.13686,0.017815,-0.0025888,-0.13557,0.017853,-0.0025633
1.52,-0.13686,0.017764,-0.0025898,-0.13557,0.017802,-0.0025645
1.54,-0.13686,0.017712,-0.0025886,-0.13557,0.017751,-0.0025631
1.56,-0.13686,0.01766,-0.0025902,-0.13557,0.0177,-0.0025647
1.58,-0.13686,0.017608,-0.0025882,-0.13557,0.017648,-0.0025627
1.6,-0.21708,0.017556,-0.002589,-0.21472,0.017597,-0.0025636
1.62,-0.21708,0.017478,-0.0042332,-0.21472,0.01752,-0.0041823
1.64,-0.21708,0.017394,-0.0042497,-0.21472,0.017436,-0.0041982
1.66,-0.21708,0.017309,-0.0042512,-0.21472,0.017352,-0.0041997
1.68,-0.21708,0.017224,-0.0042495,-0.21472,0.017268,-0.0041979
1.7,-0.21708,0.017139,-0.0042499,-0.21472,0.017184,-0.0041986
1.72,-0.21708,0.017054,-0.004252,-0.21472,0.0171,-0.0042005
1.74,-0.21708,0.016969,-0.0042486,-0.21472,0.017016,-0.0041968
1.76,-0.21708,0.016884,-0.0042502,-0.21472,0.016932,-0.0041988
1.78,-0.21708,0.016799,-0.0042501,-0.21472,0.016848,-0.0041984
1.8,-0.29701,0.016714,-0.0042483,-0.28663,0.016764,-0.0041964
1.82,-0.29701,0.0166,-0.0061103,-0.28663,0.016655,-0.0058508
1.84,-0.29701,0.016477,-0.0061469,-0.28663,0.016537,-0.0058804
1.86,-0.29701,0.016354,-0.006148,-0.28663,0.01642,-0.0058817
1.88,-0.29701,0.016231,-0.0061484,-0.28663,0.016302,-0.0058831
1.9,-0.29701,0.016108,-0.0061499,-0.28663,0.016184,-0.0058855
1.92,-0.29701,0.015985,-0.0061472,-0.28663,0.016067,-0.0058796
1.94,-0.29701,0.015862,-0.0061456,-0.28663,0.015949,-0.0058805
1.96,-0.29701,0.015739,-0.0061483,-0.28663,0.015832,-0.0058824
1.98,-0.29701,0.015616,-0.0061505,-0.28663,0.015714,-0.0058855
2,-0.35968,0.015493,-0.0061468,-0.34972,0.015596,-0.0058801
2.02,-0.35968,0.015345,-0.0078777,-0.34972,0.015454,-0.0075741
2.04,-0.35968,0.015186,-0.0079462,-0.34972,0.015301,-0.0076337
2.06,-0.35968,0.015027,-0.0079498,-0.34972,0.015148,-0.0076362
2.08,-0.35968,0.014868,-0.0079497,-0.34972,0.014996,-0.0076362
2.1,-0.35968,0.014709,-0.0079496,-0.34972,0.014843,-0.0076361
2.12,-0.35968,0.01455,-0.0079495,-0.34972,0.01469,-0.0076361
2.14,-0.35968,0.014391,-0.0079495,-0.34972,0.014538,-0.0076361
2.16,-0.35968,0.014233,-0.0079495,-0.34972,0.014385,-0.0076361
2.18,-0.35968,0.014074,-0.0079494,-0.34972,0.014232,-0.007636
2.2,-0.41334,0.013915,-0.0079493,-0.40216,0.014079,-0.0076358
2.22,-0.41334,0.01373,-0.0097471,-0.40216,0.013903,-0.009325
2.24,-0.41334,0.013533,-0.0098924,-0.40216,0.013715,-0.0094432
2.26,-0.41334,0.013335,-0.009906,-0.40216,0.013526,-0.0094523
2.28,-0.41334,0.013137,-0.0099067,-0.40216,0.013337,-0.0094526
2.3,-0.41334,0.012939,-0.0099068,-0.40216,0.013148,-0.0094527
2.32,-0.41334,0.012741,-0.0099069,-0.40216,0.012959,-0.0094527
2.34,-0.41334,0.012543,-0.0099069,-0.40216,0.01277,-0.0094527
2.36,-0.41334,0.012345,-0.0099069,-0.40216,0.01258,-0.0094527
2.38,-0.41334,0.012147,-0.0099069,-0.40216,0.012391,-0.0094527
2.4,-0.45115,0.011948,-0.0099069,-0.44207,0.012202,-0.0094527
2.42,-0.45115,0.01173,-0.011454,-0.44207,0.011992,-0.011009
2.44,-0.45115,0.011498,-0.011682,-0.44207,0.01177,-0.011208
2.46,-0.45115,0.011264,-0.011719,-0.44207,0.011545,-0.011236
2.48,-0.45115,0.011029,-0.011726,-0.44207,0.01132,-0.01124
2.5,-0.45115,0.010795,-0.011727,-0.44207,0.011096,-0.01124
2.52,-0.45115,0.01056,-0.011727,-0.44207,0.010871,-0.01124
2.54,-0.45115,0.010326,-0.011727,-0.44207,0.010646,-0.01124
2.56,-0.45115,0.010091,-0.011727,-0.44207,0.010421,-0.01124
2.58,-0.45115,0.0098566,-0.011727,-0.44207,0.010196,-0.01124
2.6,-0.47897,0.0096221,-0.011727,-0.46782,0.0099716,-0.01124
2.62,-0.47897,0.0093705,-0.013075,-0.46782,0.0097317,-0.0124
2.64,-0.47897,0.009105,-0.013411,-0.46782,0.0094804,-0.012666
2.66,-0.47897,0.0088357,-0.013497,-0.46782,0.0092264,-0.012722
2.68,-0.47897,0.0085655,-0.01352,-0.46782,0.0089718,-0.012735
2.7,-0.47897,0.008295,-0.013527,-0.46782,0.008717,-0.012738
2.72,-0.47897,0.0080244,-0.013528,-0.46782,0.0084623,-0.012738
2.74,-0.47897,0.0077538,-0.013529,-0.46782,0.0082075,-0.012739
2.76,-0.47897,0.0074833,-0.013529,-0.46782,0.0079527,-0.012739
2.78,-0.47897,0.0072127,-0.013529,-0.46782,0.007698,-0.012739
2.8,-0.48587,0.0069421,-0.013529,-0.47851,0.0074432,-0.012739
2.82,-0.48587,0.0066668,-0.013917,-0.47851,0.0071815,-0.013294
2.84,-0.48587,0.0063871,-0.014032,-0.47851,0.0069138,-0.013441
2.86,-0.48587,0.006106,-0.014067,-0.47851,0.0066445,-0.01348
2.88,-0.48587,0.0058246,-0.014077,-0.47851,0.0063748,-0.013491
2.9,-0.48587,0.005543,-0.014081,-0.47851,0.0061049,-0.013493
2.92,-0.48587,0.0052614,-0.014082,-0.47851,0.005835,-0.013494
2.94,-0.48587,0.0049797,-0.014082,-0.47851,0.0055652,-0.013494
2.96,-0.48587,0.0046981,-0.014082,-0.47851,0.0052953,-0.013494
2.98,-0.48587,0.0044164,-0.014082,-0.47851,0.0050254,-0.013494
3,-0.50719,0.0041348,-0.014082,-0.47465,0.0047555,-0.013494
3.02,-0.50719,0.0038379,-0.015379,-0.47465,0.0044882,-0.013282
3.04,-0.50719,0.0035245,-0.01589,-0.47465,0.0042232,-0.013228
3.06,-0.50719,0.0032042,-0.016111,-0.47465,0.0039588,-0.013214
3.08,-0.50719,0.0028808,-0.016211,-0.47465,0.0036946,-0.013211
3.1,-0.50719,0.0025561,-0.016257,-0.47465,0.0034304,-0.01321
3.12,-0.50719,0.0022307,-0.016278,-0.47465,0.0031662,-0.01321
3.14,-0.50719,0.0019051,-0.016288,-0.47465,0.002902,-0.013209
3.16,-0.50719,0.0015792,-0.016293,-0.47465,0.0026378,-0.013209
3.18,-0.50719,0.0012534,-0.016295,-0.47465,0.0023736,-0.013209
3.2,-0.48174,0.00092745,-0.016296,-0.45901,0.0021095,-0.013209
3.22,-0.48174,0.00062103,-0.014598,-0.45901,0.0018555,-0.012391
3.24,-0.48174,0.00033621,-0.013999,-0.45901,0.0016097,-0.012221
3.26,-0.48174,5.8419e-05,-0.013818,-0.45901,0.0013657,-0.01219
3.28,-0.48174,-0.0002173,-0.013765,-0.45901,0.001122,-0.012184
3.3,-0.48174,-0.00049243,-0.01375,-0.45901,0.00087834,-0.012183
3.32,-0.48174,-0.00076738,-0.013746,-0.45901,0.00063468,-0.012183
3.34,-0.48174,-0.0010423,-0.013745,-0.45901,0.00039103,-0.012182
3.36,-0.48174,-0.0013172,-0.013744,-0.45901,0.00014738,-0.012182
3.38,-0.48174,-0.0015921,-0.013744,-0.45901,-9.6266e-05,-0.012182
3.4,-0.44643,-0.001867,-0.013744,-0.43365,-0.00033992,-0.012182
3.42,-0.44643,-0.0021185,-0.011877,-0.43365,-0.00056835,-0.011008
3.44,-0.44643,-0.0023517,-0.011533,-0.43365,-0.00078634,-0.010845
3.46,-0.44643,-0.0025816,-0.011479,-0.43365,-0.0010029,-0.010823
3.48,-0.44643,-0.0028111,-0.011471,-0.43365,-0.0012194,-0.010821
3.5,-0.44643,-0.0030405,-0.011469,-0.43365,-0.0014358,-0.01082
3.52,-0.44643,-0.0032699,-0.011469,-0.43365,-0.0016522,-0.01082
3.54,-0.44643,-0.0034993,-0.011469,-0.43365,-0.0018686,-0.01082
3.56,-0.44643,-0.0037286,-0.011469,-0.43365,-0.002085,-0.01082
3.58,-0.44643,-0.003958,-0.011469,-0.43365,-0.0023014,-0.01082
3.6,-0.4039,-0.0041874,-0.011469,-0.40041,-0.0025178,-0.01082
3.62,-0.4039,-0.004393,-0.0097005,-0.40041,-0.0027163,-0.0095054
3.64,-0.4039,-0.0045847,-0.0095355,-0.40041,-0.0029049,-0.0093939
3.66,-0.4039,-0.0047752,-0.009523,-0.40041,-0.0030926,-0.0093857
3.68,-0.4039,-0.0049657,-0.0095218,-0.40041,-0.0032803,-0.0093847
3.7,-0.4039,-0.0051561,-0.0095216,-0.40041,-0.003468,-0.0093845
3.72,-0.4039,-0.0053465,-0.0095215,-0.40041,-0.0036557,-0.0093844
3.74,-0.4039,-0.005537,-0.0095215,-0.40041,-0.0038434,-0.0093844
3.76,-0.4039,-0.0057274,-0.0095215,-0.40041,-0.0040311,-0.0093844
3.78,-0.4039,-0.0059178,-0.0095215,-0.40041,-0.0042188,-0.0093844
3.8,-0.35599,-0.0061083,-0.0095215,-0.36092,-0.0044064,-0.0093844
3.82,-0.35599,-0.0062757,-0.0079101,-0.36092,-0.0045752,-0.0080567
3.84,-0.35599,-0.0064328,-0.0078346,-0.36092,-0.0047354,-0.0079918
3.86,-0.35599,-0.0065894,-0.0078315,-0.36092,-0.0048952,-0.0079887
3.88,-0.35599,-0.006746,-0.0078316,-0.36092,-0.005055,-0.0079888
3.9,-0.35599,-0.0069027,-0.0078316,-0.36092,-0.0052148,-0.0079889
3.92,-0.35599,-0.0070593,-0.0078316,-0.36092,-0.0053745,-0.0079889
3.94,-0.35599,-0.0072159,-0.0078316,-0.36092,-0.0055343,-0.007989
3.96,-0.35599,-0.0073726,-0.0078316,-0.36092,-0.0056941,-0.007989
3.98,-0.35599,-0.0075292,-0.0078316,-0.36092,-0.0058539,-0.007989
4,-0.30206,-0.0076858,-0.0078316,-0.31646,-0.0060137,-0.0079891
4.02,-0.30206,-0.0078198,-0.006318,-0.31646,-0.0061543,-0.0067056
4.04,-0.30206,-0.0079456,-0.0062806,-0.31646,-0.0062879,-0.0066689
4.06,-0.30206,-0.0080712,-0.0062788,-0.31646,-0.0064213,-0.0066682
4.08,-0.30206,-0.0081968,-0.0062776,-0.31646,-0.0065546,-0.0066685
4.1,-0.30206,-0.0083224,-0.0062747,-0.31646,-0.006688,-0.0066691
4.12,-0.30206,-0.008448,-0.006276,-0.31646,-0.0068213,-0.0066701
4.14,-0.30206,-0.0085735,-0.0062809,-0.31646,-0.0069547,-0.0066702
4.16,-0.30206,-0.0086991,-0.0062802,-0.31646,-0.007088,-0.0066676
4.18,-0.30206,-0.0088247,-0.006279,-0.31646,-0.0072214,-0.0066666
4.2,-0.24696,-0.0089503,-0.0062813,-0.26818,-0.0073548,-0.0066681
4.22,-0.24696,-0.0090551,-0.0049409,-0.26818,-0.0074693,-0.0054451
4.24,-0.24696,-0.0091537,-0.0049223,-0.26818,-0.0075779,-0.0054242
4.26,-0.24696,-0.0092521,-0.004922,-0.26818,-0.0076864,-0.0054238
4.28,-0.24696,-0.0093505,-0.0049235,-0.26818,-0.0077949,-0.0054238
4.3,-0.24696,-0.009449,-0.0049218,-0.26818,-0.0079034,-0.0054257
4.32,-0.24696,-0.0095474,-0.004923,-0.26818,-0.0080119,-0.0054232
4.34,-0.24696,-0.0096459,-0.0049255,-0.26818,-0.0081204,-0.0054204
4.36,-0.24696,-0.0097443,-0.0049229,-0.26818,-0.0082288,-0.0054241
4.38,-0.24696,-0.0098428,-0.0049225,-0.26818,-0.0083373,-0.0054245
4.4,-0.18973,-0.0099412,-0.0049224,-0.21712,-0.0084458,-0.0054245
4.42,-0.18973,-0.01002,-0.0036752,-0.21712,-0.008536,-0.0042638
4.44,-0.18973,-0.010093,-0.0036637,-0.21712,-0.0086211,-0.0042512
4.46,-0.18973,-0.010166,-0.0036638,-0.21712,-0.0087061,-0.004249
4.48,-0.18973,-0.01024,-0.0036645,-0.21712,-0.0087911,-0.0042501
4.5,-0.18973,-0.010313,-0.0036625,-0.21712,-0.0088761,-0.0042513
4.52,-0.18973,-0.010386,-0.0036655,-0.21712,-0.0089612,-0.0042485
4.54,-0.18973,-0.01046,-0.0036631,-0.21712,-0.0090462,-0.0042467
4.56,-0.18973,-0.010533,-0.0036646,-0.21712,-0.0091312,-0.0042529
4.58,-0.18973,-0.010606,-0.003663,-0.21712,-0.0092162,-0.0042504
4.6,-0.12656,-0.010679,-0.0036641,-0.16427,-0.0093012,-0.0042512
4.62,-0.12656,-0.010732,-0.002395,-0.16427,-0.0093685,-0.0031464
4.64,-0.12656,-0.01078,-0.002387,-0.16427,-0.0094313,-0.003138
4.66,-0.12656,-0.010828,-0.0023861,-0.16427,-0.0094941,-0.0031389
4.68,-0.12656,-0.010875,-0.0023875,-0.16427,-0.0095569,-0.0031373
4.7,-0.12656,-0.010923,-0.0023869,-0.16427,-0.0096196,-0.0031386
4.72,-0.12656,-0.010971,-0.0023885,-0.16427,-0.0096824,-0.0031378
4.74,-0.12656,-0.011019,-0.0023866,-0.16427,-0.0097451,-0.0031385
4.76,-0.12656,-0.011066,-0.0023868,-0.16427,-0.0098079,-0.0031374
4.78,-0.12656,-0.011114,-0.0023873,-0.16427,-0.0098707,-0.003138
4.8,-0.070579,-0.011162,-0.0023885,-0.11059,-0.0099334,-0.0031387
4.82,-0.070579,-0.011192,-0.0013202,-0.11059,-0.0099791,-0.0020832
4.84,-0.070579,-0.011218,-0.0013149,-0.11059,-0.010021,-0.002077
4.86,-0.070579,-0.011245,-0.0013139,-0.11059,-0.010062,-0.0020761
4.88,-0.070579,-0.011271,-0.001315,-0.11059,-0.010104,-0.0020773
4.9,-0.070579,-0.011297,-0.0013147,-0.11059,-0.010145,-0.002077
4.92,-0.070579,-0.011324,-0.0013157,-0.11059,-0.010187,-0.0020777
4.94,-0.070579,-0.01135,-0.0013148,-0.11059,-0.010228,-0.0020769
4.96,-0.070579,-0.011376,-0.0013143,-0.11059,-0.01027,-0.0020767
4.98,-0.070579,-0.011403,-0.0013149,-0.11059,-0.010311,-0.0020777
5,-0.01362,-0.011429,-0.0013148,-0.056997,-0.010353,-0.0020778
5.02,-0.01362,-0.011438,-0.00025732,-0.056997,-0.010378,-0.0010646
5.04,-0.01362,-0.011443,-0.00025235,-0.056997,-0.010399,-0.0010598
5.06,-0.01362,-0.011448,-0.00025255,-0.056997,-0.01042,-0.0010591
5.08,-0.01362,-0.011453,-0.00025218,-0.056997,-0.010442,-0.00106
5.1,-0.01362,-0.011458,-0.00025239,-0.056997,-0.010463,-0.0010598
5.12,-0.01362,-0.011463,-0.00025268,-0.056997,-0.010484,-0.0010602
5.14,-0.01362,-0.011468,-0.0002521,-0.056997,-0.010505,-0.0010599
5.16,-0.01362,-0.011473,-0.00025265,-0.056997,-0.010526,-0.0010591
5.18,-0.01362,-0.011478,-0.00025249,-0.056997,-0.010548,-0.0010608
5.2,0.041846,-0.011483,-0.00025245,-0.0043236,-0.010569,-0.0010599
5.22,0.041846,-0.011472,0.00077195,-0.0043236,-0.010574,-8.4632e-05
5.24,0.041846,-0.011456,0.00077679,-0.0043236,-0.010576,-8.007e-05
5.26,0.041846,-0.011441,0.00077702,-0.0043236,-0.010577,-8.0286e-05
5.28,0.041846,-0.011425,0.00077676,-0.0043236,-0.010579,-7.9929e-05
5.3,0.041846,-0.011409,0.00077691,-0.0043236,-0.01058,-8.0072e-05
5.32,0.041846,-0.011394,0.00077626,-0.0043236,-0.010582,-8.041e-05
5.34,0.041846,-0.011378,0.00077679,-0.0043236,-0.010584,-7.9848e-05
5.36,0.041846,-0.011363,0.0007771,-0.0043236,-0.010585,-8.0301e-05
5.38,0.041846,-0.011347,0.00077672,-0.0043236,-0.010587,-8.0212e-05
5.4,0.10353,-0.011332,0.00077676,0.046528,-0.010588,-8.0173e-05
5.42,0.10353,-0.011297,0.0019348,0.046528,-0.010575,0.00085959
5.44,0.10353,-0.011259,0.0019411,0.046528,-0.010557,0.00086413
5.46,0.10353,-0.01122,0.0019417,0.046528,-0.01054,0.00086384
5.48,0.10353,-0.011181,0.0019409,0.046528,-0.010523,0.00086432
5.5,0.10353,-0.011142,0.001941,0.046528,-0.010506,0.00086397
5.52,0.10353,-0.011103,0.0019408,0.046528,-0.010488,0.00086391
5.54,0.10353,-0.011064,0.0019409,0.046528,-0.010471,0.00086437
5.56,0.10353,-0.011026,0.0019413,0.046528,-0.010454,0.00086371
5.58,0.10353,-0.010987,0.0019403,0.046528,-0.010436,0.00086424
5.6,0.15212,-0.010948,0.0019405,0.094721,-0.010419,0.00086398
5.62,0.15212,-0.010894,0.0028864,0.094721,-0.010387,0.0017677
5.64,0.15212,-0.010836,0.0028929,0.094721,-0.010352,0.0017722
5.66,0.15212,-0.010778,0.0028949,0.094721,-0.010316,0.0017739
5.68,0.15212,-0.01072,0.0028921,0.094721,-0.010281,0.0017719
5.7,0.15212,-0.010662,0.0028934,0.094721,-0.010245,0.0017725
5.72,0.15212,-0.010605,0.0028916,0.094721,-0.01021,0.001771
5.74,0.15212,-0.010547,0.0028931,0.094721,-0.010174,0.0017723
5.76,0.15212,-0.010489,0.0028924,0.094721,-0.010139,0.0017731
5.78,0.15212,-0.010431,0.002895,0.094721,-0.010104,0.0017723
5.8,0.1961,-0.010373,0.0028923,0.13946,-0.010068,0.0017724
5.82,0.1961,-0.010301,0.0037904,0.13946,-0.010019,0.0026352
5.84,0.1961,-0.010225,0.0037983,0.13946,-0.0099658,0.0026408
5.86,0.1961,-0.010149,0.003798,0.13946,-0.009913,0.0026425
5.88,0.1961,-0.010073,0.0037975,0.13946,-0.0098602,0.0026401
5.9,0.1961,-0.0099971,0.0037993,0.13946,-0.0098074,0.0026411
5.92,0.1961,-0.0099212,0.0037965,0.13946,-0.0097546,0.0026389
5.94,0.1961,-0.0098452,0.0037986,0.13946,-0.0097018,0.0026409
5.96,0.1961,-0.0097692,0.0037976,0.13946,-0.0096489,0.002641
5.98,0.1961,-0.0096933,0.0037987,0.13946,-0.0095961,0.0026412
6,0.24231,-0.0096173,0.0037978,0.17999,-0.0095433,0.0026406
6.02,0.24231,-0.0095255,0.0048023,0.17999,-0.0094774,0.0034543
6.04,0.24231,-0.0094293,0.0048147,0.17999,-0.0094082,0.0034607
6.06,0.24231,-0.009333,0.004817,0.17999,-0.009339,0.00346
6.08,0.24231,-0.0092367,0.004816,0.17999,-0.0092698,0.0034606
6.1,0.24231,-0.0091404,0.0048144,0.17999,-0.0092006,0.0034609
6.12,0.24231,-0.0090441,0.0048151,0.17999,-0.0091314,0.0034589
6.14,0.24231,-0.0089478,0.0048175,0.17999,-0.0090622,0.0034613
6.16,0.24231,-0.0088515,0.0048157,0.17999,-0.008993,0.00346
6.18,0.24231,-0.0087552,0.0048148,0.17999,-0.0089238,0.0034621
6.2,0.27541,-0.0086589,0.0048149,0.21559,-0.0088546,0.0034598
6.22,0.27541,-0.0085506,0.0055875,0.21559,-0.0087734,0.0042095
6.24,0.27541,-0.0084386,0.0056004,0.21559,-0.0086891,0.004217
6.26,0.27541,-0.0083266,0.0056024,0.21559,-0.0086048,0.0042183
6.28,0.27541,-0.0082146,0.0056066,0.21559,-0.0085204,0.0042169
6.3,0.27541,-0.0081026,0.0056059,0.21559,-0.0084361,0.0042169
6.32,0.27541,-0.0079906,0.0055995,0.21559,-0.0083517,0.0042193
6.34,0.27541,-0.0078786,0.005601,0.21559,-0.0082674,0.0042179
6.36,0.27541,-0.0077666,0.0056038,0.21559,-0.008183,0.0042171
6.38,0.27541,-0.0076545,0.0056017,0.21559,-0.0080987,0.00422
6.4,0.31037,-0.0075425,0.0056004,0.2457,-0.0080143,0.0042168
6.42,0.31037,-0.0074171,0.0064796,0.2457,-0.0079195,0.0048844
6.44,0.31037,-0.0072872,0.0065008,0.2457,-0.0078217,0.0048931
6.46,0.31037,-0.0071572,0.0065013,0.2457,-0.0077239,0.0048948
6.48,0.31037,-0.0070272,0.006501,0.2457,-0.007626,0.0048931
6.5,0.31037,-0.0068971,0.0065003,0.2457,-0.0075281,0.0048923
6.52,0.31037,-0.0067671,0.0064987,0.2457,-0.0074303,0.0048949
6.54,0.31037,-0.0066371,0.0065009,0.2457,-0.0073324,0.0048955
6.56,0.31037,-0.006507,0.0065024,0.2457,-0.0072345,0.0048913
6.58,0.31037,-0.006377,0.0065025,0.2457,-0.0071367,0.0048936
6.6,0.32772,-0.006247,0.0065014,0.26983,-0.0070388,0.0048928
6.62,0.32772,-0.0061099,0.0069695,0.26983,-0.0069322,0.0054549
6.64,0.32772,-0.0059703,0.006983,0.26983,-0.006823,0.0054637
6.66,0.32772,-0.0058307,0.0069841,0.26983,-0.0067137,0.0054653
6.68,0.32772,-0.005691,0.0069843,0.26983,-0.0066044,0.0054646
6.7,0.32772,-0.0055513,0.0069847,0.26983,-0.0064952,0.0054647
6.72,0.32772,-0.0054117,0.0069853,0.26983,-0.0063859,0.0054632
6.74,0.32772,-0.005272,0.006986,0.26983,-0.0062766,0.005461
6.76,0.32772,-0.0051324,0.0069861,0.26983,-0.0061673,0.0054627
6.78,0.32772,-0.0049927,0.0069854,0.26983,-0.006058,0.0054649
6.8,0.33829,-0.004853,0.0069829,0.28759,-0.0059487,0.0054638
6.82,0.33829,-0.0047089,0.0072799,0.28759,-0.0058328,0.0058965
6.84,0.33829,-0.0045632,0.0072902,0.28759,-0.0057147,0.0059054
6.86,0.33829,-0.0044174,0.0072902,0.28759,-0.0055966,0.0059051
6.88,0.33829,-0.0042716,0.0072902,0.28759,-0.0054785,0.0059044
6.9,0.33829,-0.0041257,0.0072901,0.28759,-0.0053604,0.0059018
6.92,0.33829,-0.0039799,0.00729,0.28759,-0.0052423,0.0059027
6.94,0.33829,-0.0038341,0.0072899,0.28759,-0.0051242,0.0059059
6.96,0.33829,-0.0036883,0.0072898,0.28759,-0.0050061,0.0059064
6.98,0.33829,-0.0035425,0.0072897,0.28759,-0.004888,0.0059079
7,0.49317,-0.0033967,0.0072901,0.29876,-0.0047699,0.0059042
7.02,0.49317,-0.0031746,0.013061,0.29876,-0.0046475,0.0061869
7.04,0.49317,-0.0028996,0.014206,0.29876,-0.0045237,0.0061927
7.06,0.49317,-0.0026113,0.014556,0.29876,-0.0043998,0.0061938
7.08,0.49317,-0.0023188,0.014673,0.29876,-0.004276,0.0061949
7.1,0.49317,-0.0020249,0.014714,0.29876,-0.0041521,0.0061951
7.12,0.49317,-0.0017304,0.014729,0.29876,-0.0040282,0.0061943
7.14,0.49317,-0.0014358,0.014734,0.29876,-0.0039044,0.0061928
7.16,0.49317,-0.0011411,0.014735,0.29876,-0.0037805,0.0061919
7.18,0.49317,-0.00084641,0.014736,0.29876,-0.0036566,0.0061903
7.2,0.47157,-0.00055169,0.014736,0.30321,-0.0035328,0.0061889
7.22,0.47157,-0.00027223,0.013452,0.30321,-0.0034072,0.0063074
7.24,0.47157,-7.5051e-06,0.013104,0.30321,-0.003281,0.0063103
7.26,0.47157,0.00025352,0.013019,0.30321,-0.0031548,0.00631
7.28,0.47157,0.00051364,0.012999,0.30321,-0.0030286,0.0063097
7.3,0.47157,0.00077356,0.012994,0.30321,-0.0029024,0.0063087
7.32,0.47157,0.0010334,0.012993,0.30321,-0.0027762,0.0063064
7.34,0.47157,0.0012933,0.012992,0.30321,-0.00265,0.0063101
7.36,0.47157,0.0015531,0.012992,0.30321,-0.0025238,0.0063119
7.38,0.47157,0.001813,0.012992,0.30321,-0.0023976,0.0063142
7.4,0.44207,0.0020728,0.012992,0.30148,-0.0022714,0.0063094
7.42,0.44207,0.002314,0.011523,0.30148,-0.0021458,0.0062655
7.44,0.44207,0.0025413,0.011282,0.30148,-0.0020205,0.0062636
7.46,0.44207,0.0027665,0.011246,0.30148,-0.0018952,0.0062621
7.48,0.44207,0.0029914,0.011241,0.30148,-0.0017699,0.0062588
7.5,0.44207,0.0032162,0.01124,0.30148,-0.0016446,0.0062614
7.52,0.44207,0.003441,0.01124,0.30148,-0.0015194,0.0062659
7.54,0.44207,0.0036658,0.01124,0.30148,-0.0013941,0.0062649
7.56,0.44207,0.0038906,0.01124,0.30148,-0.0012688,0.0062641
7.58,0.44207,0.0041154,0.01124,0.30148,-0.0011435,0.0062643
7.6,0.39942,0.0043402,0.01124,0.29423,-0.0010182,0.0062668
7.62,0.39942,0.0045415,0.0095084,0.29423,-0.00089574,0.0060794
7.64,0.39942,0.0047296,0.0093579,0.29423,-0.00077421,0.006075
7.66,0.39942,0.0049166,0.0093473,0.29423,-0.00065269,0.0060738
7.68,0.39942,0.0051035,0.0093462,0.29423,-0.00053117,0.0060712
7.7,0.39942,0.0052904,0.0093459,0.29423,-0.00040966,0.0060703
7.72,0.39942,0.0054773,0.0093458,0.29423,-0.00028818,0.006076
7.74,0.39942,0.0056642,0.0093458,0.29423,-0.00016668,0.006076
7.76,0.39942,0.0058511,0.0093458,0.29423,-4.5159e-05,0.006074
7.78,0.39942,0.0060381,0.0093458,0.29423,7.6358e-05,0.0060721
7.8,0.35129,0.006225,0.0093458,0.2817,0.00019784,0.0060775
7.82,0.35129,0.0063891,0.0077571,0.2817,0.00031456,0.0057634
7.84,0.35129,0.0065432,0.007687,0.2817,0.00042973,0.0057569
7.86,0.35129,0.0066969,0.0076847,0.2817,0.00054486,0.0057576
7.88,0.35129,0.0068506,0.0076847,0.2817,0.00065999,0.0057596
7.9,0.35129,0.0070043,0.0076847,0.2817,0.00077511,0.0057636
7.92,0.35129,0.007158,0.0076846,0.2817,0.00089028,0.0057574
7.94,0.35129,0.0073117,0.0076846,0.2817,0.0010054,0.0057567
7.96,0.35129,0.0074653,0.0076846,0.2817,0.0011205,0.0057575
7.98,0.35129,0.007619,0.0076846,0.2817,0.0012357,0.0057597
8,0.29314,0.0077727,0.0076846,0.26428,0.0013508,0.0057613
8.02,0.29314,0.0079023,0.0060839,0.26428,0.0014595,0.0053372
8.04,0.29314,0.0080234,0.0060478,0.26428,0.0015661,0.0053307
8.06,0.29314,0.0081444,0.0060471,0.26428,0.0016727,0.0053289
8.08,0.29314,0.0082653,0.006047,0.26428,0.0017793,0.0053301
8.1,0.29314,0.0083863,0.0060464,0.26428,0.0018859,0.0053302
8.12,0.29314,0.0085072,0.0060502,0.26428,0.0019925,0.0053315
8.14,0.29314,0.0086282,0.0060482,0.26428,0.0020991,0.0053337
8.16,0.29314,0.0087491,0.0060462,0.26428,0.0022057,0.0053315
8.18,0.29314,0.0088701,0.0060443,0.26428,0.0023123,0.0053303
8.2,0.23827,0.008991,0.0060479,0.24236,0.0024189,0.005331
8.22,0.23827,0.0090916,0.0047399,0.24236,0.0025176,0.0048227
8.24,0.23827,0.0091861,0.0047231,0.24236,0.002614,0.0048161
8.26,0.23827,0.0092806,0.0047218,0.24236,0.0027103,0.0048137
8.28,0.23827,0.009375,0.0047227,0.24236,0.0028066,0.0048158
8.3,0.23827,0.0094695,0.0047229,0.24236,0.0029029,0.0048166
8.32,0.23827,0.0095639,0.0047235,0.24236,0.0029993,0.0048138
8.34,0.23827,0.0096584,0.0047223,0.24236,0.0030956,0.0048119
8.36,0.23827,0.0097528,0.0047216,0.24236,0.0031919,0.0048177
8.38,0.23827,0.0098473,0.0047232,0.24236,0.0032882,0.0048156
8.4,0.18142,0.0099417,0.0047228,0.21675,0.0033846,0.0048163
8.42,0.18142,0.010017,0.0035007,0.21675,0.0034719,0.0042485
8.44,0.18142,0.010087,0.0034902,0.21675,0.0035568,0.0042424
8.46,0.18142,0.010156,0.0034908,0.21675,0.0036417,0.0042425
8.48,0.18142,0.010226,0.0034903,0.21675,0.0037265,0.0042437
8.5,0.18142,0.010296,0.0034895,0.21675,0.0038114,0.0042414
8.52,0.18142,0.010366,0.0034917,0.21675,0.0038962,0.0042425
8.54,0.18142,0.010436,0.0034896,0.21675,0.0039811,0.0042447
8.56,0.18142,0.010505,0.0034913,0.21675,0.0040659,0.0042421
8.58,0.18142,0.010575,0.0034888,0.21675,0.0041508,0.0042438
8.6,0.11542,0.010645,0.003491,0.18819,0.0042356,0.0042436
8.62,0.11542,0.010694,0.0021784,0.18819,0.0043108,0.0036367
8.64,0.11542,0.010737,0.0021703,0.18819,0.0043835,0.0036315
8.66,0.11542,0.01078,0.0021706,0.18819,0.0044561,0.0036325
8.68,0.11542,0.010824,0.0021702,0.18819,0.0045288,0.0036304
8.7,0.11542,0.010867,0.0021709,0.18819,0.0046014,0.0036322
8.72,0.11542,0.010911,0.0021697,0.18819,0.004674,0.0036315
8.74,0.11542,0.010954,0.0021712,0.18819,0.0047466,0.0036316
8.76,0.11542,0.010997,0.00217,0.18819,0.0048193,0.0036316
8.78,0.11542,0.011041,0.0021713,0.18819,0.0048919,0.0036302
8.8,0.059834,0.011084,0.0021707,0.15736,0.0049645,0.003633
8.82,0.059834,0.011111,0.001118,0.15736,0.0050271,0.0030029
8.84,0.059834,0.011133,0.001113,0.15736,0.005087,0.0029985
8.86,0.059834,0.011155,0.0011122,0.15736,0.005147,0.0029963
8.88,0.059834,0.011177,0.0011132,0.15736,0.005207,0.0029983
8.9,0.059834,0.0112,0.0011129,0.15736,0.0052669,0.0029979
8.92,0.059834,0.011222,0.0011134,0.15736,0.0053269,0.0029973
8.94,0.059834,0.011244,0.0011131,0.15736,0.0053869,0.0029986
8.96,0.059834,0.011266,0.0011122,0.15736,0.0054468,0.0029985
8.98,0.059834,0.011289,0.0011132,0.15736,0.0055068,0.0030004
9,0.0035066,0.011311,0.001113,0.12483,0.0055668,0.0029984
9.02,0.0035066,0.011316,6.9791e-05,0.12483,0.0056163,0.0023571
9.04,0.0035066,0.011317,6.4956e-05,0.12483,0.0056634,0.002353
9.06,0.0035066,0.011319,6.4794e-05,0.12483,0.0057105,0.0023532
9.08,0.0035066,0.01132,6.5003e-05,0.12483,0.0057576,0.0023532
9.1,0.0035066,0.011321,6.4846e-05,0.12483,0.0058046,0.0023537
9.12,0.0035066,0.011323,6.554e-05,0.12483,0.0058517,0.0023527
9.14,0.0035066,0.011324,6.4971e-05,0.12483,0.0058987,0.0023538
9.16,0.0035066,0.011325,6.4561e-05,0.12483,0.0059458,0.0023529
9.18,0.0035066,0.011326,6.5104e-05,0.12483,0.0059929,0.0023542
9.2,-0.050851,0.011328,6.499e-05,0.091316,0.0060399,0.002354
9.22,-0.050851,0.011313,-0.00093999,0.091316,0.0060766,0.0017108
9.24,-0.050851,0.011294,-0.00094482,0.091316,0.0061107,0.0017076
9.26,-0.050851,0.011275,-0.00094489,0.091316,0.0061449,0.001706
9.28,-0.050851,0.011256,-0.00094479,0.091316,0.006179,0.0017078
9.3,-0.050851,0.011237,-0.00094494,0.091316,0.0062132,0.0017073
9.32,-0.050851,0.011218,-0.00094444,0.091316,0.0062473,0.0017086
9.34,-0.050851,0.011199,-0.00094484,0.091316,0.0062815,0.0017075
9.36,-0.050851,0.01118,-0.00094497,0.091316,0.0063156,0.0017069
9.38,-0.050851,0.011161,-0.00094484,0.091316,0.0063498,0.0017075
9.4,-0.10235,0.011143,-0.00094478,0.057387,0.0063839,0.0017075
9.42,-0.10235,0.011108,-0.0019132,0.057387,0.0064076,0.0010702
9.44,-0.10235,0.01107,-0.0019182,0.057387,0.006429,0.001067
9.46,-0.10235,0.011031,-0.00192,0.057387,0.0064503,0.0010674
9.48,-0.10235,0.010993,-0.0019179,0.057387,0.0064717,0.0010669
9.5,-0.10235,0.010954,-0.0019185,0.057387,0.006493,0.0010672
9.52,-0.10235,0.010916,-0.001917,0.057387,0.0065144,0.0010669
9.54,-0.10235,0.010878,-0.0019183,0.057387,0.0065357,0.0010669
9.56,-0.10235,0.010839,-0.0019189,0.057387,0.006557,0.0010673
9.58,-0.10235,0.010801,-0.0019184,0.057387,0.0065784,0.0010665
9.6,-0.15223,0.010763,-0.0019183,0.023692,0.0065997,0.0010674
9.62,-0.15223,0.010709,-0.0028884,0.023692,0.0066108,0.00044204
9.64,-0.15223,0.010651,-0.0028951,0.023692,0.0066196,0.0004393
9.66,-0.15223,0.010593,-0.0028968,0.023692,0.0066284,0.00043826
9.68,-0.15223,0.010535,-0.0028942,0.023692,0.0066372,0.00043953
9.7,-0.15223,0.010477,-0.0028956,0.023692,0.006646,0.00043924
9.72,-0.15223,0.010419,-0.0028934,0.023692,0.0066548,0.0004398
9.74,-0.15223,0.010361,-0.0028949,0.023692,0.0066636,0.00043933
9.76,-0.15223,0.010303,-0.0028947,0.023692,0.0066723,0.00043848
9.78,-0.15223,0.010245,-0.0028961,0.023692,0.0066811,0.00043944
9.8,-0.19554,0.010187,-0.0028944,-0.0092178,0.0066899,0.00043926
9.82,-0.19554,0.010115,-0.0037787,-0.0092178,0.0066887,-0.00016809
9.84,-0.19554,0.01004,-0.0037865,-0.0092178,0.0066853,-0.00017071
9.86,-0.19554,0.009964,-0.0037863,-0.0092178,0.0066819,-0.00017177
9.88,-0.19554,0.0098883,-0.0037856,-0.0092178,0.0066785,-0.00017049
9.9,-0.19554,0.0098125,-0.0037874,-0.0092178,0.0066751,-0.00017076
9.92,-0.19554,0.0097368,-0.0037848,-0.0092178,0.0066717,-0.00017026
9.94,-0.19554,0.0096611,-0.0037866,-0.0092178,0.0066683,-0.00017069
9.96,-0.19554,0.0095854,-0.0037858,-0.0092178,0.0066648,-0.00017153
9.98,-0.19554,0.0095096,-0.0037869,-0.0092178,0.0066614,-0.0001706
10,-0.2333,0.0094339,-0.003786,-0.040779,0.006658,-0.00017074
10.02,-0.2333,0.0093453,-0.0046006,-0.040779,0.006645,-0.00075424
10.04,-0.2333,0.0092532,-0.0046099,-0.040779,0.0066299,-0.00075682
10.06,-0.2333,0.0091609,-0.0046098,-0.040779,0.0066148,-0.00075781
10.08,-0.2333,0.0090687,-0.0046074,-0.040779,0.0065996,-0.00075662
10.1,-0.2333,0.0089765,-0.00461,-0.040779,0.0065845,-0.00075693
10.12,-0.2333,0.0088843,-0.0046096,-0.040779,0.0065694,-0.00075613
10.14,-0.2333,0.0087921,-0.0046083,-0.040779,0.0065542,-0.0007568
10.16,-0.2333,0.0086999,-0.0046101,-0.040779,0.0065391,-0.00075761
10.18,-0.2333,0.0086077,-0.0046094,-0.040779,0.0065239,-0.00075659
10.2,-0.27131,0.0085155,-0.0046082,-0.070478,0.0065088,-0.00075687
10.22,-0.27131,0.0084097,-0.0054864,-0.070478,0.0064846,-0.0013102
10.24,-0.27131,0.0082998,-0.0055004,-0.070478,0.0064584,-0.001313
10.26,-0.27131,0.0081898,-0.0055009,-0.070478,0.0064321,-0.0013124
10.28,-0.27131,0.0080798,-0.005502,-0.070478,0.0064059,-0.0013131
10.3,-0.27131,0.0079698,-0.0054986,-0.070478,0.0063796,-0.001313
10.32,-0.27131,0.0078598,-0.005501,-0.070478,0.0063533,-0.001313
10.34,-0.27131,0.0077498,-0.005504,-0.070478,0.0063271,-0.0013131
10.36,-0.27131,0.0076397,-0.0055009,-0.070478,0.0063008,-0.0013126
10.38,-0.27131,0.0075297,-0.0054995,-0.070478,0.0062746,-0.0013137
10.4,-0.30257,0.0074197,-0.0054997,-0.097821,0.0062483,-0.0013125
10.42,-0.30257,0.0072979,-0.0062751,-0.097821,0.0062136,-0.0018288
10.44,-0.30257,0.0071721,-0.0062929,-0.097821,0.006177,-0.0018315
10.46,-0.30257,0.0070463,-0.0062927,-0.097821,0.0061404,-0.0018336
10.48,-0.30257,0.0069204,-0.0062918,-0.097821,0.0061038,-0.0018311
10.5,-0.30257,0.0067945,-0.0062898,-0.097821,0.0060671,-0.0018317
10.52,-0.30257,0.0066686,-0.0062889,-0.097821,0.0060305,-0.0018302
10.54,-0.30257,0.0065428,-0.0062933,-0.097821,0.0059939,-0.0018315
10.56,-0.30257,0.0064169,-0.0062942,-0.097821,0.0059572,-0.0018325
10.58,-0.30257,0.0062911,-0.0062944,-0.097821,0.0059206,-0.0018314
10.6,-0.31993,0.0061652,-0.0062929,-0.12241,0.005884,-0.0018316
10.62,-0.31993,0.0060324,-0.0067515,-0.12241,0.0058397,-0.0023035
10.64,-0.31993,0.0058972,-0.0067638,-0.12241,0.0057936,-0.0023064
10.66,-0.31993,0.005762,-0.0067648,-0.12241,0.0057474,-0.002306
10.68,-0.31993,0.0056267,-0.0067654,-0.12241,0.0057013,-0.0023063
10.7,-0.31993,0.0054914,-0.0067664,-0.12241,0.0056552,-0.0023057
10.72,-0.31993,0.0053561,-0.006768,-0.12241,0.0056091,-0.0023073
10.74,-0.31993,0.0052208,-0.0067671,-0.12241,0.0055629,-0.0023053
10.76,-0.31993,0.0050856,-0.0067648,-0.12241,0.0055168,-0.0023064
10.78,-0.31993,0.0049503,-0.0067633,-0.12241,0.0054707,-0.0023053
10.8,-0.33611,0.004815,-0.0067633,-0.14384,0.0054246,-0.0023055
10.82,-0.33611,0.0046731,-0.0072115,-0.14384,0.0053717,-0.0027247
10.84,-0.33611,0.0045286,-0.0072255,-0.14384,0.0053171,-0.0027274
10.86,-0.33611,0.0043841,-0.0072265,-0.14384,0.0052626,-0.0027278
10.88,-0.33611,0.0042396,-0.0072265,-0.14384,0.005208,-0.0027276
10.9,-0.33611,0.004095,-0.0072265,-0.14384,0.0051535,-0.0027276
10.92,-0.33611,0.0039505,-0.0072265,-0.14384,0.0050989,-0.0027275
10.94,-0.33611,0.003806,-0.0072265,-0.14384,0.0050444,-0.002728
10.96,-0.33611,0.0036615,-0.0072265,-0.14384,0.0049898,-0.0027272
10.98,-0.33611,0.0035169,-0.0072265,-0.14384,0.0049353,-0.0027279
11,-0.49572,0.0033724,-0.0072253,-0.16183,0.0048807,-0.0027272
11.02,-0.49572,0.0031493,-0.013177,-0.16183,0.0048204,-0.003086
11.04,-0.49572,0.0028713,-0.014389,-0.16183,0.0047586,-0.0030886
11.06,-0.49572,0.002579,-0.014773,-0.16183,0.0046969,-0.0030873
11.08,-0.49572,0.0022819,-0.014909,-0.16183,0.0046351,-0.0030889
11.1,-0.49572,0.0019832,-0.014958,-0.16183,0.0045733,-0.0030877
11.12,-0.49572,0.0016838,-0.014976,-0.16183,0.0045116,-0.0030893
11.14,-0.49572,0.0013842,-0.014983,-0.16183,0.0044498,-0.003088
11.16,-0.49572,0.0010845,-0.014985,-0.16183,0.004388,-0.003089
11.18,-0.49572,0.00078483,-0.014986,-0.16183,0.0043263,-0.0030878
11.2,-0.46942,0.00048511,-0.014986,-0.17606,0.0042645,-0.0030869
11.22,-0.46942,0.00020415,-0.013404,-0.17606,0.0041981,-0.0033773
11.24,-0.46942,-5.8614e-05,-0.012977,-0.17606,0.0041305,-0.0033798
11.26,-0.46942,-0.00031689,-0.012875,-0.17606,0.0040629,-0.0033812
11.28,-0.46942,-0.00057411,-0.012852,-0.17606,0.0039953,-0.0033787
11.3,-0.46942,-0.00083109,-0.012847,-0.17606,0.0039277,-0.0033797
11.32,-0.46942,-0.001088,-0.012846,-0.17606,0.0038601,-0.0033773
11.34,-0.46942,-0.0013449,-0.012846,-0.17606,0.0037926,-0.0033796
11.36,-0.46942,-0.0016018,-0.012845,-0.17606,0.003725,-0.0033788
11.38,-0.46942,-0.0018587,-0.012845,-0.17606,0.0036574,-0.0033791
11.4,-0.43796,-0.0021157,-0.012845,-0.1865,0.0035898,-0.0033791
11.42,-0.43796,-0.0023529,-0.011307,-0.1865,0.0035188,-0.0035943
11.44,-0.43796,-0.002576,-0.01107,-0.1865,0.0034469,-0.0035959
11.46,-0.43796,-0.0027969,-0.011037,-0.1865,0.0033749,-0.0035968
11.48,-0.43796,-0.0030176,-0.011032,-0.1865,0.003303,-0.0035961
11.5,-0.43796,-0.0032382,-0.011032,-0.1865,0.0032311,-0.0035953
11.52,-0.43796,-0.0034589,-0.011031,-0.1865,0.0031592,-0.0035968
11.54,-0.43796,-0.0036795,-0.011031,-0.1865,0.0030872,-0.0035954
11.56,-0.43796,-0.0039001,-0.011031,-0.1865,0.0030153,-0.0035974
11.58,-0.43796,-0.0041207,-0.011031,-0.1865,0.0029434,-0.0035945
11.6,-0.39555,-0.0043414,-0.011031,-0.19299,0.0028715,-0.0035956
11.62,-0.39555,-0.004539,-0.0093457,-0.19299,0.0027974,-0.003731
11.64,-0.39555,-0.004724,-0.0092079,-0.19299,0.0027228,-0.0037328
11.66,-0.39555,-0.004908,-0.0091987,-0.19299,0.0026481,-0.003733
11.68,-0.39555,-0.005092,-0.0091977,-0.19299,0.0025735,-0.0037319
11.7,-0.39555,-0.0052759,-0.0091974,-0.19299,0.0024988,-0.0037324
11.72,-0.39555,-0.0054599,-0.0091973,-0.19299,0.0024242,-0.0037298
11.74,-0.39555,-0.0056438,-0.0091973,-0.19299,0.0023495,-0.0037325
11.76,-0.39555,-0.0058278,-0.0091973,-0.19299,0.0022749,-0.0037316
11.78,-0.39555,-0.0060117,-0.0091973,-0.19299,0.0022002,-0.0037313
11.8,-0.34785,-0.0061956,-0.0091973,-0.19561,0.0021256,-0.0037321
11.82,-0.34785,-0.0063572,-0.0076459,-0.19561,0.0020501,-0.0037874
11.84,-0.34785,-0.0065092,-0.0075806,-0.19561,0.0019743,-0.0037881
11.86,-0.34785,-0.0066608,-0.0075786,-0.19561,0.0018986,-0.0037886
11.88,-0.34785,-0.0068123,-0.0075786,-0.19561,0.0018228,-0.003787
11.9,-0.34785,-0.0069639,-0.0075786,-0.19561,0.0017471,-0.0037888
11.92,-0.34785,-0.0071155,-0.0075786,-0.19561,0.0016713,-0.003789
11.94,-0.34785,-0.007267,-0.0075786,-0.19561,0.0015955,-0.0037869
11.96,-0.34785,-0.0074186,-0.0075786,-0.19561,0.0015198,-0.0037883
11.98,-0.34785,-0.0075702,-0.0075785,-0.19561,0.001444,-0.003786
12,-0.29603,-0.0077217,-0.0075785,-0.19455,0.0013683,-0.0037868
12.02,-0.29603,-0.0078519,-0.0061554,-0.19455,0.0012929,-0.0037651
12.04,-0.29603,-0.0079745,-0.0061226,-0.19455,0.0012176,-0.0037658
12.06,-0.29603,-0.0080969,-0.0061209,-0.19455,0.0011423,-0.0037692
12.08,-0.29603,-0.0082194,-0.0061194,-0.19455,0.001067,-0.0037654
12.1,-0.29603,-0.0083418,-0.0061158,-0.19455,0.00099165,-0.0037651
12.12,-0.29603,-0.0084642,-0.0061194,-0.19455,0.00091635,-0.0037653
12.14,-0.29603,-0.0085866,-0.0061235,-0.19455,0.00084104,-0.0037657
12.16,-0.29603,-0.0087091,-0.0061213,-0.19455,0.00076573,-0.0037631
12.18,-0.29603,-0.0088315,-0.0061194,-0.19455,0.00069043,-0.0037651
12.2,-0.24121,-0.008954,-0.0061231,-0.19016,0.00061513,-0.0037655
12.22,-0.24121,-0.009056,-0.0048074,-0.19016,0.00054128,-0.003674
12.24,-0.24121,-0.0091518,-0.0047901,-0.19016,0.00046782,-0.0036727
12.26,-0.24121,-0.0092476,-0.0047892,-0.19016,0.00039437,-0.0036743
12.28,-0.24121,-0.0093434,-0.0047903,-0.19016,0.00032091,-0.0036729
12.3,-0.24121,-0.0094392,-0.0047898,-0.19016,0.00024745,-0.0036734
12.32,-0.24121,-0.009535,-0.0047908,-0.19016,0.000174,-0.0036755
12.34,-0.24121,-0.0096308,-0.004791,-0.19016,0.00010053,-0.003673
12.36,-0.24121,-0.0097266,-0.0047888,-0.19016,2.7076e-05,-0.0036729
12.38,-0.24121,-0.0098224,-0.0047905,-0.19016,-4.6383e-05,-0.0036726
12.4,-0.18435,-0.0099182,-0.00479,-0.18262,-0.00011984,-0.0036734
12.42,-0.18435,-0.0099944,-0.0035618,-0.18262,-0.00019079,-0.0035165
12.44,-0.18435,-0.010066,-0.003551,-0.18262,-0.0002611,-0.0035154
12.46,-0.18435,-0.010137,-0.0035515,-0.18262,-0.0003314,-0.0035157
12.48,-0.18435,-0.010208,-0.0035513,-0.18262,-0.00040171,-0.0035149
12.5,-0.18435,-0.010279,-0.0035501,-0.18262,-0.00047201,-0.0035158
12.52,-0.18435,-0.01035,-0.0035529,-0.18262,-0.00054232,-0.0035131
12.54,-0.18435,-0.010421,-0.0035503,-0.18262,-0.00061261,-0.0035164
12.56,-0.18435,-0.010492,-0.0035522,-0.18262,-0.00068292,-0.0035144
12.58,-0.18435,-0.010563,-0.0035497,-0.18262,-0.00075321,-0.0035162
12.6,-0.11927,-0.010634,-0.0035516,-0.17209,-0.00082351,-0.0035165
12.62,-0.11927,-0.010684,-0.002253,-0.17209,-0.00089036,-0.0032992
12.64,-0.11927,-0.010729,-0.0022449,-0.17209,-0.00095632,-0.0032972
12.66,-0.11927,-0.010774,-0.0022449,-0.17209,-0.0010223,-0.0032948
12.68,-0.11927,-0.010818,-0.002245,-0.17209,-0.0010882,-0.0032985
12.7,-0.11927,-0.010863,-0.0022453,-0.17209,-0.0011542,-0.0032974
12.72,-0.11927,-0.010908,-0.0022448,-0.17209,-0.0012201,-0.0032997
12.74,-0.11927,-0.010953,-0.0022455,-0.17209,-0.0012861,-0.0032975
12.76,-0.11927,-0.010998,-0.0022446,-0.17209,-0.001352,-0.0032982
12.78,-0.11927,-0.011043,-0.002246,-0.17209,-0.001418,-0.0032981
12.8,-0.063718,-0.011088,-0.0022455,-0.15873,-0.0014839,-0.003298
12.82,-0.063718,-0.011116,-0.001191,-0.15873,-0.0015456,-0.0030277
12.84,-0.063718,-0.011139,-0.0011859,-0.15873,-0.0016061,-0.0030256
12.86,-0.063718,-0.011163,-0.0011849,-0.15873,-0.0016666,-0.0030261
12.88,-0.063718,-0.011187,-0.0011861,-0.15873,-0.0017271,-0.0030259
12.9,-0.063718,-0.01121,-0.0011857,-0.15873,-0.0017876,-0.0030263
12.92,-0.063718,-0.011234,-0.0011867,-0.15873,-0.0018481,-0.0030273
12.94,-0.063718,-0.011258,-0.0011859,-0.15873,-0.0019087,-0.0030262
12.96,-0.063718,-0.011282,-0.001185,-0.15873,-0.0019692,-0.0030246
12.98,-0.063718,-0.011305,-0.0011862,-0.15873,-0.0020297,-0.0030258
13,-0.0071611,-0.011329,-0.0011858,-0.14294,-0.0020902,-0.003026
13.02,-0.0071611,-0.011336,-0.00013754,-0.14294,-0.0021457,-0.0027119
13.04,-0.0071611,-0.011338,-0.00013266,-0.14294,-0.0021999,-0.0027098
13.06,-0.0071611,-0.011341,-0.00013261,-0.14294,-0.0022541,-0.0027111
13.08,-0.0071611,-0.011344,-0.00013271,-0.14294,-0.0023083,-0.0027096
13.1,-0.0071611,-0.011346,-0.00013256,-0.14294,-0.0023625,-0.0027104
13.12,-0.0071611,-0.011349,-0.00013319,-0.14294,-0.0024167,-0.0027078
13.14,-0.0071611,-0.011351,-0.00013267,-0.14294,-0.0024709,-0.002711
13.16,-0.0071611,-0.011354,-0.00013234,-0.14294,-0.0025251,-0.0027097
13.18,-0.0071611,-0.011357,-0.00013278,-0.14294,-0.0025793,-0.0027108
13.2,0.047481,-0.011359,-0.0001327,-0.12515,-0.0026335,-0.0027104
13.22,0.047481,-0.011346,0.00087705,-0.12515,-0.002682,-0.0023617
13.24,0.047481,-0.011328,0.00088188,-0.12515,-0.0027292,-0.0023597
13.26,0.047481,-0.01131,0.00088199,-0.12515,-0.0027764,-0.0023595
13.28,0.047481,-0.011293,0.00088184,-0.12515,-0.0028236,-0.0023597
13.3,0.047481,-0.011275,0.00088199,-0.12515,-0.0028708,-0.002359
13.32,0.047481,-0.011257,0.00088145,-0.12515,-0.002918,-0.0023599
13.34,0.047481,-0.01124,0.00088189,-0.12515,-0.0029652,-0.0023591
13.36,0.047481,-0.011222,0.00088207,-0.12515,-0.0030123,-0.0023603
13.38,0.047481,-0.011204,0.00088187,-0.12515,-0.0030595,-0.0023584
13.4,0.10498,-0.011187,0.00088184,-0.10575,-0.0031067,-0.0023603
13.42,0.10498,-0.011152,0.001963,-0.10575,-0.0031478,-0.001986
13.44,0.10498,-0.011112,0.0019687,-0.10575,-0.0031875,-0.0019839
13.46,0.10498,-0.011073,0.0019702,-0.10575,-0.0032272,-0.0019834
13.48,0.10498,-0.011033,0.0019683,-0.10575,-0.0032669,-0.0019843
13.5,0.10498,-0.010994,0.0019689,-0.10575,-0.0033066,-0.001983
13.52,0.10498,-0.010955,0.0019674,-0.10575,-0.0033462,-0.0019845
13.54,0.10498,-0.010915,0.0019687,-0.10575,-0.0033859,-0.0019834
13.56,0.10498,-0.010876,0.0019699,-0.10575,-0.0034256,-0.0019841
13.58,0.10498,-0.010837,0.0019685,-0.10575,-0.0034653,-0.0019836
13.6,0.15498,-0.010797,0.0019688,-0.08514,-0.0035049,-0.001984
13.62,0.15498,-0.010742,0.0029434,-0.08514,-0.0035382,-0.0015921
13.64,0.15498,-0.010683,0.0029502,-0.08514,-0.00357,-0.0015899
13.66,0.15498,-0.010624,0.0029522,-0.08514,-0.0036018,-0.0015899
13.68,0.15498,-0.010565,0.0029495,-0.08514,-0.0036336,-0.00159
13.7,0.15498,-0.010506,0.0029508,-0.08514,-0.0036654,-0.0015904
13.72,0.15498,-0.010447,0.002949,-0.08514,-0.0036972,-0.0015899
13.74,0.15498,-0.010388,0.0029505,-0.08514,-0.003729,-0.00159
13.76,0.15498,-0.010329,0.0029497,-0.08514,-0.0037608,-0.0015894
13.78,0.15498,-0.01027,0.0029521,-0.08514,-0.0037926,-0.0015901
13.8,0.19831,-0.010211,0.0029497,-0.063751,-0.0038244,-0.0015902
13.82,0.19831,-0.010138,0.0038371,-0.063751,-0.0038497,-0.0011883
13.84,0.19831,-0.010061,0.0038451,-0.063751,-0.0038734,-0.0011865
13.86,0.19831,-0.0099841,0.0038453,-0.063751,-0.0038971,-0.0011863
13.88,0.19831,-0.0099072,0.003844,-0.063751,-0.0039209,-0.0011866
13.9,0.19831,-0.0098303,0.0038461,-0.063751,-0.0039446,-0.001186
13.92,0.19831,-0.0097534,0.0038439,-0.063751,-0.0039683,-0.0011869
13.94,0.19831,-0.0096765,0.0038446,-0.063751,-0.0039921,-0.0011863
13.96,0.19831,-0.0095996,0.0038447,-0.063751,-0.0040158,-0.0011863
13.98,0.19831,-0.0095227,0.003845,-0.063751,-0.0040395,-0.0011867
14,0.236,-0.0094458,0.0038446,-0.041999,-0.0040632,-0.0011865
14.02,0.236,-0.009356,0.0046615,-0.041999,-0.0040803,-0.00078161
14.04,0.236,-0.0092627,0.0046711,-0.041999,-0.004096,-0.00077958
14.06,0.236,-0.0091692,0.0046706,-0.041999,-0.0041115,-0.00077926
14.08,0.236,-0.0090758,0.0046676,-0.041999,-0.0041271,-0.00077965
14.1,0.236,-0.0089824,0.0046712,-0.041999,-0.0041427,-0.00077982
14.12,0.236,-0.008889,0.0046705,-0.041999,-0.0041583,-0.00077955
14.14,0.236,-0.0087955,0.0046685,-0.041999,-0.0041739,-0.00077956
14.16,0.236,-0.0087021,0.0046713,-0.041999,-0.0041895,-0.00077941
14.18,0.236,-0.0086087,0.0046703,-0.041999,-0.0042051,-0.00077959
14.2,0.27381,-0.0085153,0.0046675,-0.020293,-0.0042207,-0.00077983
14.22,0.27381,-0.0084083,0.0055472,-0.020293,-0.0042297,-0.00037804
14.24,0.27381,-0.0082971,0.0055616,-0.020293,-0.0042372,-0.00037605
14.26,0.27381,-0.0081859,0.0055623,-0.020293,-0.0042448,-0.00037627
14.28,0.27381,-0.0080746,0.005564,-0.020293,-0.0042523,-0.00037607
14.3,0.27381,-0.0079634,0.00556,-0.020293,-0.0042598,-0.00037624
14.32,0.27381,-0.0078522,0.005562,-0.020293,-0.0042673,-0.00037508
14.34,0.27381,-0.007741,0.005565,-0.020293,-0.0042748,-0.0003763
14.36,0.27381,-0.0076297,0.0055624,-0.020293,-0.0042824,-0.00037627
14.38,0.27381,-0.0075185,0.0055607,-0.020293,-0.0042899,-0.00037504
14.4,0.29856,-0.0074072,0.0055596,0.00096605,-0.0042974,-0.00037681
14.42,0.29856,-0.0072866,0.006174,0.00096605,-0.0042985,1.6048e-05
14.44,0.29856,-0.007163,0.0061874,0.00096605,-0.0042982,1.7984e-05
14.46,0.29856,-0.0070392,0.0061871,0.00096605,-0.0042978,1.7861e-05
14.48,0.29856,-0.0069154,0.0061861,0.00096605,-0.0042974,1.7957e-05
14.5,0.29856,-0.0067917,0.0061835,0.00096605,-0.0042971,1.7789e-05
14.52,0.29856,-0.0066679,0.0061846,0.00096605,-0.0042967,1.802e-05
14.54,0.29856,-0.0065442,0.0061883,0.00096605,-0.0042964,1.8068e-05
14.56,0.29856,-0.0064204,0.0061883,0.00096605,-0.004296,1.758e-05
14.58,0.29856,-0.0062967,0.0061882,0.00096605,-0.0042957,1.7967e-05
14.6,0.31672,-0.0061729,0.0061871,0.02147,-0.0042953,1.7814e-05
14.62,0.31672,-0.006042,0.0066626,0.02147,-0.0042887,0.00039617
14.64,0.31672,-0.0059086,0.0066751,0.02147,-0.0042808,0.00039805
14.66,0.31672,-0.0057751,0.006676,0.02147,-0.0042728,0.00039818
14.68,0.31672,-0.0056416,0.0066767,0.02147,-0.0042649,0.000398
14.7,0.31672,-0.0055081,0.006678,0.02147,-0.0042569,0.00039781
14.72,0.31672,-0.0053746,0.006679,0.02147,-0.004249,0.00039811
14.74,0.31672,-0.0052411,0.0066768,0.02147,-0.004241,0.00039811
14.76,0.31672,-0.0051075,0.0066743,0.02147,-0.004233,0.00039791
14.78,0.31672,-0.004974,0.0066737,0.02147,-0.0042251,0.00039805
14.8,0.33337,-0.0048405,0.0066734,0.040845,-0.0042171,0.00039784
14.82,0.33337,-0.0047002,0.0071315,0.040845,-0.0042033,0.00075638
14.84,0.33337,-0.0045574,0.0071454,0.040845,-0.0041881,0.00075817
14.86,0.33337,-0.0044145,0.0071464,0.040845,-0.004173,0.00075874
14.88,0.33337,-0.0042716,0.0071465,0.040845,-0.0041578,0.00075807
14.9,0.33337,-0.0041286,0.0071466,0.040845,-0.0041426,0.00075796
14.92,0.33337,-0.0039857,0.0071467,0.040845,-0.0041275,0.00075813
14.94,0.33337,-0.0038428,0.0071469,0.040845,-0.0041123,0.00075817
14.96,0.33337,-0.0036999,0.0071471,0.040845,-0.0040972,0.0007585
14.98,0.33337,-0.003557,0.0071473,0.040845,-0.004082,0.00075814
15,0.49702,-0.003414,0.0071448,0.058783,-0.0040668,0.00075798
15.02,0.49702,-0.0031908,0.01323,0.058783,-0.0040462,0.0010916
15.04,0.49702,-0.0029113,0.01448,0.058783,-0.0040244,0.0010932
15.06,0.49702,-0.0026169,0.014885,0.058783,-0.0040025,0.0010945
15.08,0.49702,-0.0023175,0.015031,0.058783,-0.0039806,0.0010929
15.1,0.49702,-0.0020163,0.015085,0.058783,-0.0039588,0.0010932
15.12,0.49702,-0.0017143,0.015105,0.058783,-0.0039369,0.0010926
15.14,0.49702,-0.0014121,0.015113,0.058783,-0.003915,0.0010931
15.16,0.49702,-0.0011098,0.015116,0.058783,-0.0038932,0.001094
15.18,0.49702,-0.00080749,0.015117,0.058783,-0.0038713,0.0010929
15.2,0.47056,-0.00050514,0.015118,0.075012,-0.0038494,0.0010932
15.22,0.47056,-0.00022179,0.013509,0.075012,-0.0038226,0.001397
15.24,0.47056,4.2867e-05,0.013064,0.075012,-0.0037947,0.0013985
15.26,0.47056,0.00030281,0.012956,0.075012,-0.0037667,0.0013977
15.28,0.47056,0.00056161,0.012931,0.075012,-0.0037387,0.0013984
15.3,0.47056,0.00082015,0.012925,0.075012,-0.0037107,0.0013987
15.32,0.47056,0.0010786,0.012923,0.075012,-0.0036828,0.0013989
15.34,0.47056,0.0013371,0.012923,0.075012,-0.0036548,0.0013985
15.36,0.47056,0.0015955,0.012923,0.075012,-0.0036268,0.0013983
15.38,0.47056,0.001854,0.012923,0.075012,-0.0035989,0.0013996
15.4,0.43896,0.0021125,0.012923,0.089224,-0.0035709,0.0013972
15.42,0.43896,0.0023511,0.011367,0.089224,-0.0035386,0.0016661
15.44,0.43896,0.0025752,0.011122,0.089224,-0.0035052,0.0016676
15.46,0.43896,0.0027972,0.011088,0.089224,-0.0034719,0.0016698
15.48,0.43896,0.0030189,0.011083,0.089224,-0.0034385,0.0016672
15.5,0.43896,0.0032406,0.011082,0.089224,-0.0034052,0.0016676
15.52,0.43896,0.0034622,0.011082,0.089224,-0.0033718,0.0016667
15.54,0.43896,0.0036838,0.011082,0.089224,-0.0033385,0.0016675
15.56,0.43896,0.0039055,0.011082,0.089224,-0.0033051,0.0016689
15.58,0.43896,0.0041271,0.011082,0.089224,-0.0032718,0.0016671
15.6,0.39642,0.0043487,0.011082,0.10134,-0.0032384,0.0016676
15.62,0.39642,0.0045472,0.0093823,0.10134,-0.0032013,0.0018977
15.64,0.39642,0.0047329,0.0092414,0.10134,-0.0031633,0.001899
15.66,0.39642,0.0049176,0.0092319,0.10134,-0.0031253,0.0018987
15.68,0.39642,0.0051022,0.0092309,0.10134,-0.0030874,0.0018988
15.7,0.39642,0.0052868,0.0092306,0.10134,-0.0030494,0.0018999
15.72,0.39642,0.0054714,0.0092305,0.10134,-0.0030114,0.0018987
15.74,0.39642,0.005656,0.0092305,0.10134,-0.0029734,0.0018993
15.76,0.39642,0.0058407,0.0092305,0.10134,-0.0029354,0.0018989
15.78,0.39642,0.0060253,0.0092305,0.10134,-0.0028975,0.0019004
15.8,0.34859,0.0062099,0.0092305,0.11106,-0.0028595,0.0018973
15.82,0.34859,0.006372,0.0076698,0.11106,-0.0028185,0.002085
15.84,0.34859,0.0065244,0.0076033,0.11106,-0.0027768,0.0020862
15.86,0.34859,0.0066765,0.0076013,0.11106,-0.002735,0.0020849
15.88,0.34859,0.0068285,0.0076013,0.11106,-0.0026933,0.0020861
15.9,0.34859,0.0069805,0.0076013,0.11106,-0.0026516,0.0020862
15.92,0.34859,0.0071325,0.0076013,0.11106,-0.0026099,0.0020863
15.94,0.34859,0.0072845,0.0076012,0.11106,-0.0025681,0.0020863
15.96,0.34859,0.0074366,0.0076012,0.11106,-0.0025264,0.0020864
15.98,0.34859,0.0075886,0.0076012,0.11106,-0.0024847,0.0020861
16,0.29663,0.0077406,0.0076012,0.11845,-0.002443,0.0020858
16.02,0.29663,0.0078711,0.0061715,0.11845,-0.002399,0.0022285
16.04,0.29663,0.007994,0.0061384,0.11845,-0.0023544,0.0022296
16.06,0.29663,0.0081168,0.0061366,0.11845,-0.0023098,0.0022306
16.08,0.29663,0.0082395,0.0061352,0.11845,-0.0022652,0.002229
16.1,0.29663,0.0083623,0.0061315,0.11845,-0.0022206,0.0022289
16.12,0.29663,0.008485,0.0061349,0.11845,-0.002176,0.0022287
16.14,0.29663,0.0086078,0.0061392,0.11845,-0.0021315,0.002229
16.16,0.29663,0.0087305,0.0061372,0.11845,-0.0020869,0.0022308
16.18,0.29663,0.0088533,0.0061353,0.11845,-0.0020423,0.0022285
16.2,0.24168,0.008976,0.0061389,0.12342,-0.0019977,0.0022291
16.22,0.24168,0.0090783,0.0048183,0.12342,-0.0019516,0.0023251
16.24,0.24168,0.0091744,0.0048009,0.12342,-0.0019051,0.0023255
16.26,0.24168,0.0092704,0.0048,0.12342,-0.0018585,0.0023257
16.28,0.24168,0.0093664,0.004801,0.12342,-0.001812,0.0023253
16.3,0.24168,0.0094624,0.0048005,0.12342,-0.0017655,0.0023272
16.32,0.24168,0.0095584,0.0048016,0.12342,-0.001719,0.0023248
16.34,0.24168,0.0096544,0.0048019,0.12342,-0.0016725,0.0023259
16.36,0.24168,0.0097504,0.0047996,0.12342,-0.001626,0.0023258
16.38,0.24168,0.0098464,0.0048013,0.12342,-0.0015795,0.0023279
16.4,0.18468,0.0099424,0.0048007,0.1259,-0.0015329,0.0023241
16.42,0.18468,0.010019,0.0035688,0.1259,-0.0014856,0.0023738
16.44,0.18468,0.01009,0.0035579,0.1259,-0.0014382,0.0023746
16.46,0.18468,0.010161,0.0035584,0.1259,-0.0013907,0.0023725
16.48,0.18468,0.010232,0.0035583,0.1259,-0.0013432,0.0023742
16.5,0.18468,0.010304,0.003557,0.1259,-0.0012957,0.0023748
16.52,0.18468,0.010375,0.0035598,0.1259,-0.0012482,0.0023745
16.54,0.18468,0.010446,0.0035572,0.1259,-0.0012007,0.0023745
16.56,0.18468,0.010517,0.0035591,0.1259,-0.0011533,0.0023752
16.58,0.18468,0.010588,0.0035567,0.1259,-0.0011058,0.0023741
16.6,0.12036,0.010659,0.0035585,0.12617,-0.0010583,0.0023741
16.62,0.12036,0.01071,0.0022741,0.12617,-0.0010107,0.0023795
16.64,0.12036,0.010755,0.0022661,0.12617,-0.00096313,0.0023807
16.66,0.12036,0.0108,0.0022659,0.12617,-0.00091553,0.002379
16.68,0.12036,0.010846,0.0022663,0.12617,-0.00086794,0.0023794
16.7,0.12036,0.010891,0.0022663,0.12617,-0.00082035,0.0023775
16.72,0.12036,0.010936,0.0022663,0.12617,-0.00077277,0.0023792
16.74,0.12036,0.010982,0.0022665,0.12617,-0.00072519,0.0023806
16.76,0.12036,0.011027,0.0022658,0.12617,-0.00067759,0.0023792
16.78,0.12036,0.011072,0.0022671,0.12617,-0.00063001,0.0023798
16.8,0.064683,0.011118,0.0022668,0.12425,-0.00058242,0.0023791
16.82,0.064683,0.011146,0.0012091,0.12425,-0.00053543,0.0023424
16.84,0.064683,0.01117,0.001204,0.12425,-0.00048859,0.0023415
16.86,0.064683,0.011194,0.001203,0.12425,-0.00044175,0.0023427
16.88,0.064683,0.011218,0.0012043,0.12425,-0.00039491,0.002341
16.9,0.064683,0.011242,0.0012038,0.12425,-0.00034807,0.002343
16.92,0.064683,0.011266,0.0012048,0.12425,-0.00030123,0.0023417
16.94,0.064683,0.01129,0.001204,0.12425,-0.00025439,0.0023421
16.96,0.064683,0.011314,0.0012032,0.12425,-0.00020755,0.0023416
16.98,0.064683,0.011338,0.0012043,0.12425,-0.00016071,0.0023419
17,0.0079309,0.011362,0.0012039,0.12031,-0.00011387,0.0023422
17.02,0.0079309,0.011369,0.00015183,0.12031,-6.8267e-05,0.0022658
17.04,0.0079309,0.011372,0.00014693,0.12031,-2.296e-05,0.0022656
17.06,0.0079309,0.011375,0.00014688,0.12031,2.2346e-05,0.0022656
17.08,0.0079309,0.011378,0.00014698,0.12031,6.7652e-05,0.0022656
17.1,0.0079309,0.011381,0.00014682,0.12031,0.00011297,0.0022637
17.12,0.0079309,0.011384,0.00014745,0.12031,0.00015826,0.0022659
17.14,0.0079309,0.011387,0.00014694,0.12031,0.00020357,0.0022652
17.16,0.0079309,0.01139,0.00014661,0.12031,0.00024888,0.0022652
17.18,0.0079309,0.011393,0.00014704,0.12031,0.00029419,0.0022629
17.2,-0.046913,0.011396,0.00014697,0.11451,0.00033948,0.0022669
17.22,-0.046913,0.011382,-0.00086644,0.11451,0.00038298,0.0021533
17.24,-0.046913,0.011365,-0.00087127,0.11451,0.00042604,0.0021524
17.26,-0.046913,0.011347,-0.00087141,0.11451,0.00046909,0.0021527
17.28,-0.046913,0.01133,-0.00087124,0.11451,0.00051215,0.0021526
17.3,-0.046913,0.011312,-0.00087139,0.11451,0.0005552,0.0021529
17.32,-0.046913,0.011295,-0.00087082,0.11451,0.00059826,0.0021524
17.34,-0.046913,0.011278,-0.00087128,0.11451,0.00064131,0.0021534
17.36,-0.046913,0.01126,-0.00087149,0.11451,0.00068437,0.0021518
17.38,-0.046913,0.011243,-0.00087125,0.11451,0.00072742,0.0021536
17.4,-0.10465,0.011225,-0.00087123,0.10684,0.00077048,0.0021529
17.42,-0.10465,0.01119,-0.0019566,0.10684,0.00081114,0.0020055
17.44,-0.10465,0.011151,-0.0019624,0.10684,0.00085124,0.0020044
17.46,-0.10465,0.011112,-0.0019638,0.10684,0.00089133,0.0020054
17.48,-0.10465,0.011072,-0.001962,0.10684,0.00093143,0.0020047
17.5,-0.10465,0.011033,-0.0019625,0.10684,0.00097152,0.0020047
17.52,-0.10465,0.010994,-0.0019611,0.10684,0.0010116,0.0020045
17.54,-0.10465,0.010955,-0.0019623,0.10684,0.0010517,0.0020045
17.56,-0.10465,0.010915,-0.0019635,0.10684,0.0010918,0.002004
17.58,-0.10465,0.010876,-0.0019621,0.10684,0.0011319,0.0020048
17.6,-0.15892,0.010837,-0.0019624,0.097548,0.001172,0.0020049
17.62,-0.15892,0.010781,-0.0030221,0.097548,0.0012092,0.0018274
17.64,-0.15892,0.01072,-0.0030297,0.097548,0.0012457,0.0018263
17.66,-0.15892,0.010659,-0.003031,0.097548,0.0012823,0.0018276
17.68,-0.15892,0.010599,-0.0030289,0.097548,0.0013188,0.0018264
17.7,-0.15892,0.010538,-0.0030303,0.097548,0.0013553,0.0018258
17.72,-0.15892,0.010478,-0.0030279,0.097548,0.0013918,0.001825
17.74,-0.15892,0.010417,-0.0030299,0.097548,0.0014284,0.0018265
17.76,-0.15892,0.010356,-0.0030293,0.097548,0.0014649,0.0018266
17.78,-0.15892,0.010296,-0.0030309,0.097548,0.0015014,0.0018244
17.8,-0.20221,0.010235,-0.0030291,0.086863,0.001538,0.0018272
17.82,-0.20221,0.01016,-0.0039201,0.086863,0.0015712,0.0016239
17.84,-0.20221,0.010082,-0.0039284,0.086863,0.0016036,0.0016229
17.86,-0.20221,0.010003,-0.0039289,0.086863,0.0016361,0.0016229
17.88,-0.20221,0.0099248,-0.0039271,0.086863,0.0016686,0.001623
17.9,-0.20221,0.0098463,-0.0039294,0.086863,0.001701,0.0016219
17.92,-0.20221,0.0097677,-0.0039281,0.086863,0.0017335,0.0016237
17.94,-0.20221,0.0096891,-0.0039267,0.086863,0.0017659,0.0016226
17.96,-0.20221,0.0096106,-0.0039284,0.086863,0.0017984,0.0016225
17.98,-0.20221,0.009532,-0.0039276,0.086863,0.0018308,0.0016222
18,-0.23977,0.0094534,-0.0039277,0.074975,0.0018633,0.0016232
18.02,-0.23977,0.009362,-0.004747,0.074975,0.0018921,0.0013989
18.04,-0.23977,0.0092669,-0.0047569,0.074975,0.00192,0.0013978
18.06,-0.23977,0.0091717,-0.0047562,0.074975,0.001948,0.0013973
18.08,-0.23977,0.0090766,-0.0047522,0.074975,0.0019759,0.0013981
18.1,-0.23977,0.0089815,-0.004757,0.074975,0.0020039,0.0013972
18.12,-0.23977,0.0088863,-0.0047563,0.074975,0.0020319,0.0013978
18.14,-0.23977,0.0087912,-0.0047533,0.074975,0.0020598,0.001398
18.16,-0.23977,0.0086961,-0.0047572,0.074975,0.0020878,0.0013971
18.18,-0.23977,0.0086009,-0.0047564,0.074975,0.0021157,0.0013983
18.2,-0.27742,0.0085058,-0.004755,0.062145,0.0021437,0.0013978
18.22,-0.27742,0.008397,-0.0056355,0.062145,0.0021677,0.0011575
18.24,-0.27742,0.0082841,-0.0056504,0.062145,0.0021908,0.0011562
18.26,-0.27742,0.0081711,-0.0056515,0.062145,0.002214,0.001155
18.28,-0.27742,0.0080581,-0.005654,0.062145,0.0022371,0.0011564
18.3,-0.27742,0.0079451,-0.0056495,0.062145,0.0022602,0.0011564
18.32,-0.27742,0.0078321,-0.0056505,0.062145,0.0022833,0.0011565
18.34,-0.27742,0.0077191,-0.0056532,0.062145,0.0023065,0.0011563
18.36,-0.27742,0.007606,-0.0056512,0.062145,0.0023296,0.0011555
18.38,-0.27742,0.007493,-0.0056501,0.062145,0.0023527,0.0011564
18.4,-0.3019,0.00738,-0.0056495,0.048658,0.0023758,0.0011563
18.42,-0.3019,0.0072577,-0.0062612,0.048658,0.0023948,0.00090498
18.44,-0.3019,0.0071322,-0.0062752,0.048658,0.0024129,0.00090374
18.46,-0.3019,0.0070067,-0.0062748,0.048658,0.002431,0.00090432
18.48,-0.3019,0.0068812,-0.0062738,0.048658,0.0024491,0.00090379
18.5,-0.3019,0.0067557,-0.0062715,0.048658,0.0024672,0.00090363
18.52,-0.3019,0.0066302,-0.006271,0.048658,0.0024852,0.00090322
18.54,-0.3019,0.0065047,-0.0062755,0.048658,0.0025033,0.00090382
18.56,-0.3019,0.0063792,-0.0062764,0.048658,0.0025214,0.00090386
18.58,-0.3019,0.0062537,-0.0062771,0.048658,0.0025395,0.00090285
18.6,-0.32346,0.0061282,-0.006275,0.034785,0.0025575,0.00090399
18.62,-0.32346,0.0059941,-0.0068463,0.034785,0.0025714,0.00064647
18.64,-0.32346,0.0058569,-0.0068626,0.034785,0.0025843,0.00064532
18.66,-0.32346,0.0057197,-0.0068634,0.034785,0.0025972,0.00064559
18.68,-0.32346,0.0055824,-0.0068638,0.034785,0.0026101,0.00064543
18.7,-0.32346,0.0054452,-0.0068643,0.034785,0.002623,0.00064482
18.72,-0.32346,0.0053079,-0.0068652,0.034785,0.0026359,0.00064588
18.74,-0.32346,0.0051707,-0.006865,0.034785,0.0026489,0.00064528
18.76,-0.32346,0.0050334,-0.0068628,0.034785,0.0026618,0.00064505
18.78,-0.32346,0.0048961,-0.0068614,0.034785,0.0026747,0.00064543
18.8,-0.33375,0.0047589,-0.0068616,0.020788,0.0026876,0.00064547
18.82,-0.33375,0.0046174,-0.0071474,0.020788,0.0026962,0.00038647
18.84,-0.33375,0.0044743,-0.0071568,0.020788,0.0027039,0.00038534
18.86,-0.33375,0.0043312,-0.0071567,0.020788,0.0027117,0.00038554
18.88,-0.33375,0.004188,-0.0071565,0.020788,0.0027194,0.00038547
18.9,-0.33375,0.0040449,-0.0071563,0.020788,0.0027271,0.0003848
18.92,-0.33375,0.0039017,-0.0071561,0.020788,0.0027348,0.00038596
18.94,-0.33375,0.0037586,-0.0071558,0.020788,0.0027425,0.00038532
18.96,-0.33375,0.0036154,-0.0071554,0.020788,0.0027502,0.00038499
18.98,-0.33375,0.0034723,-0.007155,0.020788,0.0027579,0.00038564
19,-0.49091,0.0033291,-0.0071559,0.0069231,0.0027656,0.00038545
19.02,-0.49091,0.0031094,-0.012935,0.0069231,0.0027691,0.00012938
19.04,-0.49091,0.0028373,-0.01404,0.0069231,0.0027717,0.00012827
19.06,-0.49091,0.0025526,-0.014366,0.0069231,0.0027743,0.00012852
19.08,-0.49091,0.002264,-0.014472,0.0069231,0.0027768,0.0001284
19.1,-0.49091,0.0019742,-0.014507,0.0069231,0.0027794,0.00012773
19.12,-0.49091,0.0016839,-0.014519,0.0069231,0.0027819,0.00012891
19.14,-0.49091,0.0013935,-0.014523,0.0069231,0.0027845,0.00012826
19.16,-0.49091,0.001103,-0.014524,0.0069231,0.0027871,0.00012793
19.18,-0.49091,0.00081249,-0.014525,0.0069231,0.0027896,0.00012857
19.2,-0.46957,0.00052199,-0.014525,-0.0065631,0.0027922,0.0001284
19.22,-0.46957,0.00024641,-0.013278,-0.0065631,0.0027907,-0.00012053
19.24,-0.46957,-1.5119e-05,-0.012954,-0.0065631,0.0027883,-0.00012163
19.26,-0.46957,-0.00027325,-0.012878,-0.0065631,0.0027858,-0.00012122
19.28,-0.46957,-0.00053058,-0.01286,-0.0065631,0.0027834,-0.00012152
19.3,-0.46957,-0.00078774,-0.012856,-0.0065631,0.002781,-0.00012213
19.32,-0.46957,-0.0010449,-0.012855,-0.0065631,0.0027785,-0.00012109
19.34,-0.46957,-0.001302,-0.012855,-0.0065631,0.0027761,-0.00012164
19.36,-0.46957,-0.0015591,-0.012855,-0.0065631,0.0027737,-0.0001219
19.38,-0.46957,-0.0018162,-0.012855,-0.0065631,0.0027712,-0.00012155
19.4,-0.43846,-0.0020733,-0.012855,-0.019438,0.0027688,-0.00012143
19.42,-0.43846,-0.0023109,-0.011332,-0.019438,0.0027625,-0.00035925
19.44,-0.43846,-0.0025345,-0.011095,-0.019438,0.0027553,-0.00036034
19.46,-0.43846,-0.0027559,-0.011062,-0.019438,0.0027481,-0.00035974
19.48,-0.43846,-0.0029771,-0.011057,-0.019438,0.0027409,-0.00036026
19.5,-0.43846,-0.0031982,-0.011057,-0.019438,0.0027337,-0.00036072
19.52,-0.43846,-0.0034194,-0.011056,-0.019438,0.0027265,-0.00036024
19.54,-0.43846,-0.0036405,-0.011056,-0.019438,0.0027193,-0.00036034
19.56,-0.43846,-0.0038616,-0.011056,-0.019438,0.0027121,-0.00036047
19.58,-0.43846,-0.0040827,-0.011056,-0.019438,0.0027049,-0.00036074
19.6,-0.39618,-0.0043039,-0.011056,-0.031485,0.0026976,-0.00035997
19.62,-0.39618,-0.004502,-0.0093711,-0.031485,0.0026868,-0.00058298
19.64,-0.39618,-0.0046875,-0.009232,-0.031485,0.0026751,-0.00058408
19.66,-0.39618,-0.004872,-0.0092227,-0.031485,0.0026634,-0.00058349
19.68,-0.39618,-0.0050564,-0.0092217,-0.031485,0.0026518,-0.000584
19.7,-0.39618,-0.0052409,-0.0092214,-0.031485,0.0026401,-0.00058421
19.72,-0.39618,-0.0054253,-0.0092213,-0.031485,0.0026284,-0.00058391
19.74,-0.39618,-0.0056097,-0.0092213,-0.031485,0.0026167,-0.00058415
19.76,-0.39618,-0.0057941,-0.0092213,-0.031485,0.002605,-0.00058334
19.78,-0.39618,-0.0059786,-0.0092213,-0.031485,0.0025934,-0.00058426
19.8,-0.34859,-0.006163,-0.0092213,-0.042536,0.0025817,-0.00058391
19.82,-0.34859,-0.006325,-0.0076693,-0.042536,0.0025667,-0.00078868
19.84,-0.34859,-0.0064775,-0.0076033,-0.042536,0.0025509,-0.00078976
19.86,-0.34859,-0.0066295,-0.0076012,-0.042536,0.0025351,-0.0007897
19.88,-0.34859,-0.0067815,-0.0076013,-0.042536,0.0025193,-0.00078966
19.9,-0.34859,-0.0069335,-0.0076012,-0.042536,0.0025035,-0.0007896
19.92,-0.34859,-0.0070856,-0.0076012,-0.042536,0.0024877,-0.00078975
19.94,-0.34859,-0.0072376,-0.0076012,-0.042536,0.0024719,-0.00078979
19.96,-0.34859,-0.0073896,-0.0076012,-0.042536,0.0024561,-0.00078947
19.98,-0.34859,-0.0075416,-0.0076012,-0.042536,0.0024403,-0.0007897
20,-0.29685,-0.0076937,-0.0076011,-0.052407,0.0024245,-0.00078951
20.02,-0.29685,-0.0078242,-0.0061773,-0.052407,0.0024057,-0.00097297
20.04,-0.29685,-0.0079473,-0.0061442,-0.052407,0.0023863,-0.00097394
20.06,-0.29685,-0.0080701,-0.0061425,-0.052407,0.0023668,-0.00097494
20.08,-0.29685,-0.008193,-0.0061409,-0.052407,0.0023473,-0.00097377
20.1,-0.29685,-0.0083159,-0.0061373,-0.052407,0.0023278,-0.00097375
20.12,-0.29685,-0.0084388,-0.0061406,-0.052407,0.0023083,-0.00097381
20.14,-0.29685,-0.0085616,-0.006145,-0.052407,0.0022889,-0.0009739
20.16,-0.29685,-0.0086845,-0.0061431,-0.052407,0.0022694,-0.00097442
20.18,-0.29685,-0.0088074,-0.0061413,-0.052407,0.0022499,-0.00097384
20.2,-0.24211,-0.0089302,-0.0061448,-0.060968,0.0022304,-0.00097378
20.22,-0.24211,-0.0090326,-0.0048283,-0.060968,0.0022083,-0.0011333
20.24,-0.24211,-0.0091289,-0.0048108,-0.060968,0.0021857,-0.0011341
20.26,-0.24211,-0.0092251,-0.00481,-0.060968,0.002163,-0.0011342
20.28,-0.24211,-0.0093213,-0.0048112,-0.060968,0.0021403,-0.0011339
20.3,-0.24211,-0.0094176,-0.0048104,-0.060968,0.0021176,-0.0011348
20.32,-0.24211,-0.0095138,-0.0048115,-0.060968,0.0020949,-0.0011334
20.34,-0.24211,-0.00961,-0.0048123,-0.060968,0.0020722,-0.0011341
20.36,-0.24211,-0.0097062,-0.0048097,-0.060968,0.0020496,-0.0011346
20.38,-0.24211,-0.0098024,-0.0048112,-0.060968,0.0020269,-0.0011337
20.4,-0.1853,-0.0098986,-0.0048107,-0.06811,0.0020042,-0.001134
20.42,-0.1853,-0.0099753,-0.0035819,-0.06811,0.0019793,-0.0012676
20.44,-0.1853,-0.010047,-0.003571,-0.06811,0.001954,-0.0012683
20.46,-0.1853,-0.010118,-0.0035714,-0.06811,0.0019286,-0.0012679
20.48,-0.1853,-0.01019,-0.0035714,-0.06811,0.0019032,-0.0012682
20.5,-0.1853,-0.010261,-0.00357,-0.06811,0.0018779,-0.0012691
20.52,-0.1853,-0.010332,-0.0035729,-0.06811,0.0018525,-0.0012678
20.54,-0.1853,-0.010404,-0.0035703,-0.06811,0.0018271,-0.0012684
20.56,-0.1853,-0.010475,-0.0035721,-0.06811,0.0018018,-0.0012687
20.58,-0.1853,-0.010547,-0.0035698,-0.06811,0.0017764,-0.0012689
20.6,-0.12067,-0.010618,-0.0035715,-0.073751,0.001751,-0.0012679
20.62,-0.12067,-0.010669,-0.0022803,-0.073751,0.0017239,-0.0013741
20.64,-0.12067,-0.010714,-0.0022722,-0.073751,0.0016965,-0.0013748
20.66,-0.12067,-0.01076,-0.002272,-0.073751,0.001669,-0.0013737
20.68,-0.12067,-0.010805,-0.0022724,-0.073751,0.0016415,-0.0013746
20.7,-0.12067,-0.01085,-0.0022725,-0.073751,0.001614,-0.0013751
20.72,-0.12067,-0.010896,-0.0022724,-0.073751,0.0015865,-0.0013745
20.74,-0.12067,-0.010941,-0.0022726,-0.073751,0.001559,-0.0013748
20.76,-0.12067,-0.010987,-0.0022719,-0.073751,0.0015315,-0.0013739
20.78,-0.12067,-0.011032,-0.0022732,-0.073751,0.001504,-0.0013746
20.8,-0.065193,-0.011078,-0.0022729,-0.077892,0.0014765,-0.0013745
20.82,-0.065193,-0.011106,-0.0012187,-0.077892,0.0014478,-0.0014525
20.84,-0.065193,-0.01113,-0.0012136,-0.077892,0.0014187,-0.0014531
20.86,-0.065193,-0.011155,-0.0012126,-0.077892,0.0013896,-0.0014526
20.88,-0.065193,-0.011179,-0.0012138,-0.077892,0.0013606,-0.0014533
20.9,-0.065193,-0.011203,-0.0012134,-0.077892,0.0013315,-0.0014521
20.92,-0.065193,-0.011227,-0.0012144,-0.077892,0.0013025,-0.001453
20.94,-0.065193,-0.011252,-0.0012136,-0.077892,0.0012734,-0.0014528
20.96,-0.065193,-0.011276,-0.0012127,-0.077892,0.0012444,-0.0014528
20.98,-0.065193,-0.0113,-0.0012138,-0.077892,0.0012153,-0.0014531
21,-0.0086038,-0.011324,-0.0012135,-0.080507,0.0011863,-0.0014524
21.02,-0.0086038,-0.011331,-0.00016429,-0.080507,0.0011564,-0.001502
21.04,-0.0086038,-0.011335,-0.00015939,-0.080507,0.0011264,-0.0015021
21.06,-0.0086038,-0.011338,-0.00015939,-0.080507,0.0010963,-0.0015023
21.08,-0.0086038,-0.011341,-0.00015945,-0.080507,0.0010663,-0.0015022
21.1,-0.0086038,-0.011344,-0.00015929,-0.080507,0.0010362,-0.0015031
21.12,-0.0086038,-0.011347,-0.00015989,-0.080507,0.0010062,-0.0015005
21.14,-0.0086038,-0.011351,-0.0001594,-0.080507,0.00097613,-0.001502
21.16,-0.0086038,-0.011354,-0.0001591,-0.080507,0.00094608,-0.0015029
21.18,-0.0086038,-0.011357,-0.00015949,-0.080507,0.00091603,-0.0015015
21.2,0.046094,-0.01136,-0.00015944,-0.081642,0.00088599,-0.0015019
21.22,0.046094,-0.011347,0.00085118,-0.081642,0.0008556,-0.0015235
21.24,0.046094,-0.01133,0.000856,-0.081642,0.00082512,-0.0015241
21.26,0.046094,-0.011313,0.00085612,-0.081642,0.00079465,-0.0015234
21.28,0.046094,-0.011295,0.00085596,-0.081642,0.00076417,-0.001524
21.3,0.046094,-0.011278,0.00085611,-0.081642,0.0007337,-0.0015237
21.32,0.046094,-0.011261,0.00085555,-0.081642,0.00070322,-0.0015234
21.34,0.046094,-0.011244,0.00085601,-0.081642,0.00067275,-0.0015242
21.36,0.046094,-0.011227,0.00085621,-0.081642,0.00064227,-0.001523
21.38,0.046094,-0.01121,0.00085598,-0.081642,0.0006118,-0.001524
21.4,0.10363,-0.011193,0.00085596,-0.081357,0.00058132,-0.0015236
21.42,0.10363,-0.011158,0.0019371,-0.081357,0.00055094,-0.0015182
21.44,0.10363,-0.011119,0.0019429,-0.081357,0.00052057,-0.0015188
21.46,0.10363,-0.01108,0.0019442,-0.081357,0.0004902,-0.0015182
21.48,0.10363,-0.011041,0.0019425,-0.081357,0.00045984,-0.0015187
21.5,0.10363,-0.011003,0.001943,-0.081357,0.00042946,-0.0015172
21.52,0.10363,-0.010964,0.0019417,-0.081357,0.0003991,-0.0015186
21.54,0.10363,-0.010925,0.0019428,-0.081357,0.00036874,-0.0015186
21.56,0.10363,-0.010886,0.0019441,-0.081357,0.00033836,-0.0015173
21.58,0.10363,-0.010847,0.0019426,-0.081357,0.000308,-0.0015191
21.6,0.15775,-0.010808,0.0019429,-0.079723,0.00027763,-0.0015184
21.62,0.15775,-0.010752,0.0029985,-0.079723,0.00024777,-0.0014877
21.64,0.15775,-0.010692,0.0030061,-0.079723,0.00021802,-0.0014875
21.66,0.15775,-0.010632,0.0030072,-0.079723,0.00018828,-0.0014889
21.68,0.15775,-0.010572,0.0030053,-0.079723,0.00015852,-0.0014876
21.7,0.15775,-0.010512,0.0030065,-0.079723,0.00012877,-0.0014863
21.72,0.15775,-0.010452,0.0030042,-0.079723,9.9028e-05,-0.0014879
21.74,0.15775,-0.010392,0.0030064,-0.079723,6.9278e-05,-0.0014874
21.76,0.15775,-0.010332,0.0030057,-0.079723,3.9534e-05,-0.0014885
21.78,0.15775,-0.010271,0.0030072,-0.079723,9.782e-06,-0.0014876
21.8,0.20096,-0.010211,0.0030053,-0.076802,-1.9967e-05,-0.0014875
21.82,0.20096,-0.010137,0.0038935,-0.076802,-4.8819e-05,-0.0014324
21.84,0.20096,-0.010059,0.0039017,-0.076802,-7.7463e-05,-0.0014322
21.86,0.20096,-0.009981,0.0039022,-0.076802,-0.00010611,-0.0014319
21.88,0.20096,-0.009903,0.0039004,-0.076802,-0.00013475,-0.0014321
21.9,0.20096,-0.009825,0.0039027,-0.076802,-0.0001634,-0.0014317
21.92,0.20096,-0.0097469,0.0039012,-0.076802,-0.00019204,-0.0014329
21.94,0.20096,-0.0096689,0.0039003,-0.076802,-0.00022068,-0.0014325
21.96,0.20096,-0.0095909,0.0039017,-0.076802,-0.00024933,-0.0014316
21.98,0.20096,-0.0095128,0.0039011,-0.076802,-0.00027797,-0.0014335
22,0.23849,-0.0094348,0.0039011,-0.072687,-0.00030661,-0.0014324
22.02,0.23849,-0.0093439,0.0047179,-0.072687,-0.000334,-0.0013549
22.04,0.23849,-0.0092494,0.0047276,-0.072687,-0.00036109,-0.0013542
22.06,0.23849,-0.0091548,0.004727,-0.072687,-0.00038818,-0.0013543
22.08,0.23849,-0.0090603,0.0047232,-0.072687,-0.00041527,-0.0013545
22.1,0.23849,-0.0089657,0.0047278,-0.072687,-0.00044236,-0.0013543
22.12,0.23849,-0.0088712,0.004727,-0.072687,-0.00046945,-0.0013544
22.14,0.23849,-0.0087766,0.0047243,-0.072687,-0.00049654,-0.0013543
22.16,0.23849,-0.0086821,0.004728,-0.072687,-0.00052363,-0.0013546
22.18,0.23849,-0.0085875,0.004727,-0.072687,-0.00055072,-0.0013545
22.2,0.27609,-0.0084929,0.0047253,-0.06748,-0.00057781,-0.0013549
22.22,0.27609,-0.0083848,0.0056031,-0.06748,-0.00060331,-0.001257
22.24,0.27609,-0.0082726,0.0056177,-0.06748,-0.00062844,-0.0012564
22.26,0.27609,-0.0081602,0.0056187,-0.06748,-0.00065357,-0.0012574
22.28,0.27609,-0.0080479,0.005621,-0.06748,-0.0006787,-0.0012565
22.3,0.27609,-0.0079355,0.0056166,-0.06748,-0.00070383,-0.0012559
22.32,0.27609,-0.0078231,0.0056179,-0.06748,-0.00072896,-0.0012566
22.34,0.27609,-0.0077108,0.0056207,-0.06748,-0.00075409,-0.0012563
22.36,0.27609,-0.0075984,0.0056185,-0.06748,-0.00077922,-0.0012573
22.38,0.27609,-0.0074861,0.0056172,-0.06748,-0.00080435,-0.0012565
22.4,0.3006,-0.0073737,0.0056165,-0.061273,-0.00082948,-0.0012566
22.42,0.3006,-0.0072521,0.0062272,-0.061273,-0.00085271,-0.0011405
22.44,0.3006,-0.0071273,0.0062409,-0.061273,-0.00087551,-0.0011399
22.46,0.3006,-0.0070025,0.0062405,-0.061273,-0.00089831,-0.0011404
22.48,0.3006,-0.0068776,0.0062395,-0.061273,-0.00092111,-0.00114
22.5,0.3006,-0.0067528,0.006237,-0.061273,-0.00094391,-0.0011391
22.52,0.3006,-0.006628,0.0062371,-0.061273,-0.0009667,-0.0011404
22.54,0.3006,-0.0065032,0.0062415,-0.061273,-0.0009895,-0.0011399
22.56,0.3006,-0.0063784,0.006242,-0.061273,-0.0010123,-0.0011396
22.58,0.3006,-0.0062535,0.0062425,-0.061273,-0.0010351,-0.0011394
22.6,0.32224,-0.0061287,0.0062407,-0.05423,-0.0010579,-0.0011403
22.62,0.32224,-0.0059953,0.0068123,-0.05423,-0.0010785,-0.0010087
22.64,0.32224,-0.0058588,0.0068284,-0.05423,-0.0010987,-0.0010081
22.66,0.32224,-0.0057222,0.0068291,-0.05423,-0.0011189,-0.0010078
22.68,0.32224,-0.0055857,0.0068295,-0.05423,-0.001139,-0.0010082
22.7,0.32224,-0.0054491,0.0068301,-0.05423,-0.0011592,-0.0010074
22.72,0.32224,-0.0053125,0.0068311,-0.05423,-0.0011793,-0.0010085
22.74,0.32224,-0.005176,0.0068303,-0.05423,-0.0011995,-0.0010081
22.76,0.32224,-0.0050394,0.0068279,-0.05423,-0.0012197,-0.0010075
22.78,0.32224,-0.0049028,0.006827,-0.05423,-0.0012398,-0.0010086
22.8,0.33263,-0.0047662,0.0068271,-0.046463,-0.00126,-0.0010081
22.82,0.33263,-0.0046254,0.0071151,-0.046463,-0.0012778,-0.00086363
22.84,0.33263,-0.004483,0.0071243,-0.046463,-0.001295,-0.00086294
22.86,0.33263,-0.0043405,0.0071241,-0.046463,-0.0013123,-0.00086262
22.88,0.33263,-0.004198,0.007124,-0.046463,-0.0013296,-0.00086307
22.9,0.33263,-0.0040555,0.0071237,-0.046463,-0.0013468,-0.00086258
22.92,0.33263,-0.003913,0.0071234,-0.046463,-0.0013641,-0.00086287
22.94,0.33263,-0.0037705,0.007123,-0.046463,-0.0013813,-0.00086314
22.96,0.33263,-0.003628,0.0071225,-0.046463,-0.0013986,-0.00086244
22.98,0.33263,-0.0034855,0.007122,-0.046463,-0.0014158,-0.00086327
23,0.49139,-0.003343,0.007123,-0.038149,-0.0014331,-0.00086295
23.02,0.49139,-0.0031232,0.012953,-0.038149,-0.0014478,-0.0007087
23.04,0.49139,-0.0028506,0.014073,-0.038149,-0.001462,-0.00070801
23.06,0.49139,-0.0025652,0.014405,-0.038149,-0.0014762,-0.00070777
23.08,0.49139,-0.0022758,0.014514,-0.038149,-0.0014903,-0.00070814
23.1,0.49139,-0.0019851,0.01455,-0.038149,-0.0015045,-0.00070743
23.12,0.49139,-0.0016939,0.014562,-0.038149,-0.0015186,-0.00070828
23.14,0.49139,-0.0014027,0.014567,-0.038149,-0.0015328,-0.0007081
23.16,0.49139,-0.0011113,0.014568,-0.038149,-0.0015469,-0.00070747
23.18,0.49139,-0.00081993,0.014569,-0.038149,-0.0015611,-0.0007086
23.2,0.46999,-0.00052856,0.014569,-0.029453,-0.0015753,-0.000708
23.22,0.46999,-0.00025218,0.013314,-0.029453,-0.0015868,-0.00054701
23.24,0.46999,1.0023e-05,0.012985,-0.029453,-0.0015977,-0.00054627
23.26,0.46999,0.00026876,0.012907,-0.029453,-0.0016086,-0.00054595
23.28,0.46999,0.00052668,0.012889,-0.029453,-0.0016196,-0.0005464
23.3,0.46999,0.00078441,0.012885,-0.029453,-0.0016305,-0.00054589
23.32,0.46999,0.0010421,0.012884,-0.029453,-0.0016414,-0.0005462
23.34,0.46999,0.0012998,0.012884,-0.029453,-0.0016523,-0.00054646
23.36,0.46999,0.0015575,0.012884,-0.029453,-0.0016633,-0.00054577
23.38,0.46999,0.0018151,0.012884,-0.029453,-0.0016742,-0.00054655
23.4,0.43883,0.0020728,0.012884,-0.020544,-0.0016851,-0.00054628
23.42,0.43883,0.002311,0.011354,-0.020544,-0.0016933,-0.00038162
23.44,0.43883,0.0025349,0.011115,-0.020544,-0.0017009,-0.00038085
23.46,0.43883,0.0027568,0.011081,-0.020544,-0.0017086,-0.00038053
23.48,0.43883,0.0029783,0.011076,-0.020544,-0.0017162,-0.00038097
23.5,0.43883,0.0031998,0.011075,-0.020544,-0.0017238,-0.00038062
23.52,0.43883,0.0034213,0.011075,-0.020544,-0.0017314,-0.00038066
23.54,0.43883,0.0036428,0.011075,-0.020544,-0.001739,-0.00038107
23.56,0.43883,0.0038643,0.011075,-0.020544,-0.0017466,-0.00038042
23.58,0.43883,0.0040858,0.011075,-0.020544,-0.0017543,-0.00038092
23.6,0.3965,0.0043074,0.011075,-0.01159,-0.0017619,-0.00038091
23.62,0.3965,0.0045058,0.0093845,-0.01159,-0.0017668,-0.00021559
23.64,0.3965,0.0046916,0.0092443,-0.01159,-0.0017711,-0.00021481
23.66,0.3965,0.0048763,0.0092348,-0.01159,-0.0017754,-0.0002145
23.68,0.3965,0.005061,0.0092338,-0.01159,-0.0017797,-0.00021492
23.7,0.3965,0.0052456,0.0092335,-0.01159,-0.001784,-0.00021462
23.72,0.3965,0.0054303,0.0092335,-0.01159,-0.0017883,-0.0002146
23.74,0.3965,0.005615,0.0092334,-0.01159,-0.0017926,-0.00021503
23.76,0.3965,0.0057996,0.0092334,-0.01159,-0.0017969,-0.00021442
23.78,0.3965,0.0059843,0.0092334,-0.01159,-0.0018011,-0.00021483
23.8,0.34886,0.006169,0.0092334,-0.0027527,-0.0018054,-0.0002149
23.82,0.34886,0.0063312,0.0076779,-0.0027527,-0.0018071,-5.1819e-05
23.84,0.34886,0.0064838,0.0076115,-0.0027527,-0.0018081,-5.1065e-05
23.86,0.34886,0.006636,0.0076094,-0.0027527,-0.0018091,-5.0742e-05
23.88,0.34886,0.0067882,0.0076095,-0.0027527,-0.0018101,-5.1168e-05
23.9,0.34886,0.0069404,0.0076094,-0.0027527,-0.0018111,-5.0808e-05
23.92,0.34886,0.0070926,0.0076094,-0.0027527,-0.0018122,-5.0885e-05
23.94,0.34886,0.0072448,0.0076094,-0.0027527,-0.0018132,-5.1267e-05
23.96,0.34886,0.007397,0.0076094,-0.0027527,-0.0018142,-5.0641e-05
23.98,0.34886,0.0075491,0.0076094,-0.0027527,-0.0018152,-5.1146e-05
24,0.29143,0.0077013,0.0076093,0.0058145,-0.0018162,-5.1127e-05
24.02,0.29143,0.0078298,0.0060384,0.0058145,-0.0018147,0.00010694
24.04,0.29143,0.00795,0.0060037,0.0058145,-0.0018125,0.00010764
24.06,0.29143,0.0080701,0.006003,0.0058145,-0.0018104,0.00010796
24.08,0.29143,0.0081902,0.0060029,0.0058145,-0.0018082,0.00010754
24.1,0.29143,0.0083102,0.0060023,0.0058145,-0.0018061,0.00010806
24.12,0.29143,0.0084303,0.0060065,0.0058145,-0.0018039,0.00010768
24.14,0.29143,0.0085504,0.0060038,0.0058145,-0.0018018,0.00010748
24.16,0.29143,0.0086704,0.0060021,0.0058145,-0.0017996,0.00010814
24.18,0.29143,0.0087905,0.0060003,0.0058145,-0.0017974,0.00010733
24.2,0.23702,0.0089106,0.0060038,0.013969,-0.0017953,0.00010763
24.22,0.23702,0.0090105,0.0047112,0.013969,-0.0017907,0.00025812
24.24,0.23702,0.0091044,0.0046948,0.013969,-0.0017855,0.00025877
24.26,0.23702,0.0091983,0.0046935,0.013969,-0.0017803,0.00025895
24.28,0.23702,0.0092922,0.0046944,0.013969,-0.0017751,0.00025865
24.3,0.23702,0.0093861,0.0046946,0.013969,-0.00177,0.00025938
24.32,0.23702,0.00948,0.0046951,0.013969,-0.0017648,0.0002584
24.34,0.23702,0.0095739,0.0046937,0.013969,-0.0017596,0.00025868
24.36,0.23702,0.0096678,0.0046933,0.013969,-0.0017544,0.0002593
24.38,0.23702,0.0097617,0.0046948,0.013969,-0.0017493,0.0002581
24.4,0.18064,0.0098555,0.0046945,0.021578,-0.0017441,0.00025877
24.42,0.18064,0.0099302,0.0034844,0.021578,-0.0017366,0.00039926
24.44,0.18064,0.0099997,0.003474,0.021578,-0.0017286,0.00039991
24.46,0.18064,0.010069,0.0034746,0.021578,-0.0017206,0.00040023
24.48,0.18064,0.010139,0.0034741,0.021578,-0.0017126,0.00039984
24.5,0.18064,0.010208,0.0034734,0.021578,-0.0017046,0.00040022
24.52,0.18064,0.010278,0.0034756,0.021578,-0.0016966,0.00040003
24.54,0.18064,0.010347,0.0034734,0.021578,-0.0016886,0.00039973
24.56,0.18064,0.010417,0.0034751,0.021578,-0.0016806,0.00040035
24.58,0.18064,0.010486,0.0034726,0.021578,-0.0016726,0.0003997
24.6,0.12334,0.010556,0.0034748,0.028525,-0.0016646,0.00039987
24.62,0.12334,0.010607,0.0023312,0.028525,-0.0016545,0.00052829
24.64,0.12334,0.010653,0.0023242,0.028525,-0.0016439,0.00052886
24.66,0.12334,0.0107,0.0023227,0.028525,-0.0016333,0.00052913
24.68,0.12334,0.010746,0.0023248,0.028525,-0.0016228,0.00052879
24.7,0.12334,0.010793,0.0023239,0.028525,-0.0016122,0.00052939
24.72,0.12334,0.010839,0.0023259,0.028525,-0.0016016,0.00052868
24.74,0.12334,0.010885,0.0023242,0.028525,-0.001591,0.00052874
24.76,0.12334,0.010932,0.0023235,0.028525,-0.0015805,0.00052939
24.78,0.12334,0.010978,0.0023219,0.028525,-0.0015699,0.00052826
24.8,0.067848,0.011025,0.0023249,0.034714,-0.0015593,0.00052887
24.82,0.067848,0.011054,0.0012686,0.034714,-0.0015468,0.00064341
24.84,0.067848,0.011079,0.0012635,0.034714,-0.001534,0.00064392
24.86,0.067848,0.011105,0.0012625,0.034714,-0.0015211,0.00064398
24.88,0.067848,0.01113,0.0012637,0.034714,-0.0015082,0.00064383
24.9,0.067848,0.011155,0.0012633,0.034714,-0.0014953,0.00064461
24.92,0.067848,0.011181,0.0012644,0.034714,-0.0014824,0.00064319
24.94,0.067848,0.011206,0.0012635,0.034714,-0.0014696,0.00064387
24.96,0.067848,0.011231,0.0012627,0.034714,-0.0014567,0.00064444
24.98,0.067848,0.011256,0.0012637,0.034714,-0.0014438,0.00064328
25,0.011366,0.011282,0.0012634,0.040064,-0.0014309,0.00064388
25.02,0.011366,0.01129,0.00021548,0.040064,-0.0014164,0.00074307
25.04,0.011366,0.011294,0.00021057,0.040064,-0.0014015,0.00074354
25.06,0.011366,0.011298,0.00021074,0.040064,-0.0013867,0.00074317
25.08,0.011366,0.011302,0.00021041,0.040064,-0.0013718,0.00074343
25.1,0.011366,0.011307,0.00021058,0.040064,-0.0013569,0.00074428
25.12,0.011366,0.011311,0.0002109,0.040064,-0.0013421,0.00074279
25.14,0.011366,0.011315,0.00021032,0.040064,-0.0013272,0.00074353
25.16,0.011366,0.011319,0.00021084,0.040064,-0.0013123,0.00074394
25.18,0.011366,0.011323,0.00021074,0.040064,-0.0012974,0.00074346
25.2,-0.043275,0.011328,0.00021066,0.04451,-0.0012826,0.00074331
25.22,-0.043275,0.011315,-0.00079864,0.04451,-0.0012664,0.00082603
25.24,-0.043275,0.011299,-0.00080343,0.04451,-0.0012498,0.00082648
25.26,-0.043275,0.011283,-0.00080355,0.04451,-0.0012333,0.00082561
25.28,-0.043275,0.011267,-0.00080339,0.04451,-0.0012168,0.00082635
25.3,-0.043275,0.011251,-0.00080354,0.04451,-0.0012002,0.00082709
25.32,-0.043275,0.011235,-0.00080297,0.04451,-0.0011837,0.00082615
25.34,-0.043275,0.011219,-0.00080344,0.04451,-0.0011672,0.00082651
25.36,-0.043275,0.011203,-0.00080366,0.04451,-0.0011507,0.00082576
25.38,-0.043275,0.011187,-0.0008034,0.04451,-0.0011341,0.00082631
25.4,-0.1043,0.011171,-0.00080339,0.048032,-0.0011176,0.00082638
25.42,-0.1043,0.011136,-0.0019496,0.048032,-0.0011,0.00089186
25.44,-0.1043,0.011097,-0.0019558,0.048032,-0.0010822,0.00089232
25.46,-0.1043,0.011058,-0.0019566,0.048032,-0.0010643,0.00089158
25.48,-0.1043,0.011019,-0.0019556,0.048032,-0.0010465,0.00089212
25.5,-0.1043,0.01098,-0.0019558,0.048032,-0.0010286,0.0008926
25.52,-0.1043,0.01094,-0.0019553,0.048032,-0.0010108,0.00089207
25.54,-0.1043,0.010901,-0.0019558,0.048032,-0.00099295,0.00089231
25.56,-0.1043,0.010862,-0.0019561,0.048032,-0.0009751,0.00089149
25.58,-0.1043,0.010823,-0.001955,0.048032,-0.00095726,0.00089213
25.6,-0.15422,0.010784,-0.0019552,0.050599,-0.00093942,0.00089208
25.62,-0.15422,0.010729,-0.0029283,0.050599,-0.00092079,0.0009399
25.64,-0.15422,0.01067,-0.0029351,0.050599,-0.00090199,0.00094035
25.66,-0.15422,0.010612,-0.002937,0.050599,-0.00088319,0.00093995
25.68,-0.15422,0.010553,-0.0029343,0.050599,-0.00086439,0.00094045
25.7,-0.15422,0.010494,-0.0029356,0.050599,-0.00084558,0.00093958
25.72,-0.15422,0.010436,-0.0029338,0.050599,-0.00082679,0.00094023
25.74,-0.15422,0.010377,-0.0029353,0.050599,-0.00080798,0.00094026
25.76,-0.15422,0.010318,-0.0029346,0.050599,-0.00078918,0.00093981
25.78,-0.15422,0.01026,-0.0029372,0.050599,-0.00077038,0.00094037
25.8,-0.19753,0.010201,-0.0029345,0.052205,-0.00075158,0.00093992
25.82,-0.19753,0.010128,-0.0038207,0.052205,-0.00073229,0.00096999
25.84,-0.19753,0.010051,-0.0038287,0.052205,-0.00071289,0.00097007
25.86,-0.19753,0.0099749,-0.0038287,0.052205,-0.00069348,0.00097025
25.88,-0.19753,0.0098983,-0.0038276,0.052205,-0.00067408,0.0009702
25.9,-0.19753,0.0098217,-0.0038296,0.052205,-0.00065468,0.00097034
25.92,-0.19753,0.0097451,-0.0038273,0.052205,-0.00063528,0.0009695
25.94,-0.19753,0.0096686,-0.0038283,0.052205,-0.00061587,0.00096998
25.96,-0.19753,0.009592,-0.0038282,0.052205,-0.00059647,0.00097036
25.98,-0.19753,0.0095154,-0.0038287,0.052205,-0.00057707,0.00096895
26,-0.23522,0.0094389,-0.0038281,0.052872,-0.00055767,0.00096996
26.02,-0.23522,0.0093494,-0.004644,0.052872,-0.00053806,0.00098242
26.04,-0.23522,0.0092564,-0.0046535,0.052872,-0.00051841,0.00098281
26.06,-0.23522,0.0091633,-0.0046531,0.052872,-0.00049876,0.00098241
26.08,-0.23522,0.0090702,-0.0046503,0.052872,-0.00047911,0.00098261
26.1,-0.23522,0.0089772,-0.0046536,0.052872,-0.00045946,0.0009827
26.12,-0.23522,0.0088841,-0.004653,0.052872,-0.00043981,0.00098224
26.14,-0.23522,0.008791,-0.0046512,0.052872,-0.00042016,0.00098278
26.16,-0.23522,0.008698,-0.0046537,0.052872,-0.0004005,0.00098236
26.18,-0.23522,0.0086049,-0.0046528,0.052872,-0.00038085,0.00098252
26.2,-0.27303,0.0085118,-0.0046495,0.052629,-0.0003612,0.0009825
26.22,-0.27303,0.0084052,-0.0055282,0.052629,-0.00034162,0.00097797
26.24,-0.27303,0.0082944,-0.0055424,0.052629,-0.00032207,0.00097832
26.26,-0.27303,0.0081835,-0.0055431,0.052629,-0.0003025,0.0009779
26.28,-0.27303,0.0080727,-0.0055446,0.052629,-0.00028294,0.00097794
26.3,-0.27303,0.0079618,-0.0055408,0.052629,-0.00026338,0.00097821
26.32,-0.27303,0.007851,-0.0055429,0.052629,-0.00024382,0.00097781
26.34,-0.27303,0.0077402,-0.005546,0.052629,-0.00022426,0.0009782
26.36,-0.27303,0.0076293,-0.0055432,0.052629,-0.0002047,0.00097778
26.38,-0.27303,0.0075185,-0.0055415,0.052629,-0.00018514,0.00097793
26.4,-0.30411,0.0074076,-0.0055416,0.051524,-0.00016558,0.00097822
26.42,-0.30411,0.007285,-0.0063155,0.051524,-0.00014636,0.00095751
26.44,-0.30411,0.0071584,-0.0063336,0.051524,-0.00012721,0.00095746
26.46,-0.30411,0.0070317,-0.0063333,0.051524,-0.00010806,0.00095818
26.48,-0.30411,0.006905,-0.0063325,0.051524,-8.8914e-05,0.00095743
26.5,-0.30411,0.0067783,-0.0063306,0.051524,-6.9763e-05,0.00095663
26.52,-0.30411,0.0066516,-0.006329,0.051524,-5.0619e-05,0.00095756
26.54,-0.30411,0.006525,-0.0063334,0.051524,-3.1471e-05,0.00095747
26.56,-0.30411,0.0063983,-0.0063349,0.051524,-1.2324e-05,0.00095765
26.58,-0.30411,0.0062716,-0.0063355,0.051524,6.8239e-06,0.00095747
26.6,-0.3257,0.006145,-0.0063336,0.049585,2.5972e-05,0.00095741
26.62,-0.3257,0.0060096,-0.0069092,0.049585,4.4529e-05,0.00092129
26.64,-0.3257,0.0058712,-0.0069259,0.049585,6.2953e-05,0.00092112
26.66,-0.3257,0.0057327,-0.0069268,0.049585,8.1376e-05,0.00092097
26.68,-0.3257,0.0055942,-0.0069271,0.049585,9.9799e-05,0.00092102
26.7,-0.3257,0.0054557,-0.0069276,0.049585,0.00011822,0.00092106
26.72,-0.3257,0.0053172,-0.0069283,0.049585,0.00013664,0.00092137
26.74,-0.3257,0.0051786,-0.0069289,0.049585,0.00015507,0.00092125
26.76,-0.3257,0.0050401,-0.0069276,0.049585,0.00017349,0.00092094
26.78,-0.3257,0.0049016,-0.0069256,0.049585,0.00019191,0.00092201
26.8,-0.33589,0.0047631,-0.0069254,0.046884,0.00021034,0.00092128
26.82,-0.33589,0.0046203,-0.0072099,0.046884,0.00022794,0.00087093
26.84,-0.33589,0.004476,-0.0072195,0.046884,0.00024535,0.00087047
26.86,-0.33589,0.0043316,-0.0072195,0.046884,0.00026277,0.00087095
26.88,-0.33589,0.0041872,-0.0072194,0.046884,0.00028018,0.00087032
26.9,-0.33589,0.0040428,-0.0072193,0.046884,0.0002976,0.00087115
26.92,-0.33589,0.0038984,-0.0072191,0.046884,0.00031501,0.00087071
26.94,-0.33589,0.003754,-0.007219,0.046884,0.00033243,0.00087044
26.96,-0.33589,0.0036096,-0.0072188,0.046884,0.00034984,0.00087114
26.98,-0.33589,0.0034652,-0.0072185,0.046884,0.00036726,0.00087051
27,-0.49062,0.0033208,-0.0072191,0.043485,0.00038467,0.00087087
27.02,-0.49062,0.0031007,-0.012929,0.043485,0.00040105,0.00080761
27.04,-0.49062,0.0028289,-0.014022,0.043485,0.0004172,0.00080715
27.06,-0.49062,0.0025446,-0.014344,0.043485,0.00043334,0.00080792
27.08,-0.49062,0.0022565,-0.014447,0.043485,0.00044949,0.00080736
27.1,-0.49062,0.0019672,-0.014481,0.043485,0.00046564,0.00080685
27.12,-0.49062,0.0016774,-0.014493,0.043485,0.00048179,0.00080743
27.14,-0.49062,0.0013875,-0.014497,0.043485,0.00049793,0.00080717
27.16,-0.49062,0.0010976,-0.014498,0.043485,0.00051408,0.00080802
27.18,-0.49062,0.00080762,-0.014498,0.043485,0.00053023,0.00080736
27.2,-0.4693,0.00051765,-0.014498,0.039462,0.00054637,0.0008074
27.22,-0.4693,0.00024256,-0.013256,0.039462,0.0005613,0.00073272
27.24,-0.4693,-1.8566e-05,-0.012935,0.039462,0.00057595,0.00073227
27.26,-0.4693,-0.00027632,-0.01286,0.039462,0.00059059,0.00073322
27.28,-0.4693,-0.0005333,-0.012843,0.039462,0.00060524,0.00073243
27.3,-0.4693,-0.0007901,-0.012839,0.039462,0.00061989,0.00073174
27.32,-0.4693,-0.0010469,-0.012838,0.039462,0.00063453,0.0007326
27.34,-0.4693,-0.0013036,-0.012837,0.039462,0.00064918,0.00073226
27.36,-0.4693,-0.0015604,-0.012837,0.039462,0.00066383,0.00073311
27.38,-0.4693,-0.0018171,-0.012837,0.039462,0.00067848,0.00073246
27.4,-0.43823,-0.0020739,-0.012837,0.034904,0.00069312,0.00073242
27.42,-0.43823,-0.0023112,-0.011318,0.034904,0.00070639,0.00064794
27.44,-0.43823,-0.0025345,-0.011083,0.034904,0.00071934,0.00064749
27.46,-0.43823,-0.0027557,-0.01105,0.034904,0.00073229,0.00064832
27.48,-0.43823,-0.0029767,-0.011046,0.034904,0.00074524,0.00064763
27.5,-0.43823,-0.0031976,-0.011045,0.034904,0.0007582,0.00064683
27.52,-0.43823,-0.0034185,-0.011045,0.034904,0.00077114,0.00064784
27.54,-0.43823,-0.0036394,-0.011045,0.034904,0.00078409,0.00064749
27.56,-0.43823,-0.0038603,-0.011045,0.034904,0.00079704,0.00064807
27.58,-0.43823,-0.0040812,-0.011045,0.034904,0.00081,0.00064767
27.6,-0.39598,-0.0043021,-0.011045,0.029905,0.00082295,0.00064757
27.62,-0.39598,-0.0045,-0.0093627,0.029905,0.00083438,0.00055505
27.64,-0.39598,-0.0046853,-0.0092244,0.029905,0.00084548,0.0005546
27.66,-0.39598,-0.0048697,-0.0092151,0.029905,0.00085657,0.00055515
27.68,-0.39598,-0.005054,-0.0092141,0.029905,0.00086766,0.00055472
27.7,-0.39598,-0.0052382,-0.0092138,0.029905,0.00087875,0.00055387
27.72,-0.39598,-0.0054225,-0.0092137,0.029905,0.00088984,0.00055488
27.74,-0.39598,-0.0056068,-0.0092137,0.029905,0.00090094,0.00055462
27.76,-0.39598,-0.0057911,-0.0092137,0.029905,0.00091203,0.0005549
27.78,-0.39598,-0.0059753,-0.0092137,0.029905,0.00092312,0.00055474
27.8,-0.34842,-0.0061596,-0.0092137,0.024565,0.00093421,0.00055463
27.82,-0.34842,-0.0063215,-0.0076639,0.024565,0.00094369,0.00045592
27.84,-0.34842,-0.0064739,-0.0075981,0.024565,0.0009528,0.00045546
27.86,-0.34842,-0.0066258,-0.0075961,0.024565,0.0009619,0.00045579
27.88,-0.34842,-0.0067777,-0.0075961,0.024565,0.00097101,0.00045556
27.9,-0.34842,-0.0069296,-0.0075961,0.024565,0.00098012,0.00045471
27.92,-0.34842,-0.0070816,-0.0075961,0.024565,0.00098923,0.00045634
27.94,-0.34842,-0.0072335,-0.0075961,0.024565,0.00099834,0.00045549
27.96,-0.34842,-0.0073854,-0.0075961,0.024565,0.0010074,0.00045503
27.98,-0.34842,-0.0075373,-0.007596,0.024565,0.0010166,0.00045579
28,-0.29672,-0.0076892,-0.007596,0.018997,0.0010257,0.00045564
28.02,-0.29672,-0.0078197,-0.0061737,0.018997,0.0010331,0.00035263
28.04,-0.29672,-0.0079427,-0.0061407,0.018997,0.0010401,0.00035216
28.06,-0.29672,-0.0080655,-0.0061389,0.018997,0.0010472,0.00035235
28.08,-0.29672,-0.0081883,-0.0061374,0.018997,0.0010542,0.00035226
28.1,-0.29672,-0.0083111,-0.0061338,0.018997,0.0010613,0.00035142
28.12,-0.29672,-0.0084339,-0.0061371,0.018997,0.0010683,0.00035311
28.14,-0.29672,-0.0085567,-0.0061415,0.018997,0.0010753,0.00035221
28.16,-0.29672,-0.0086795,-0.0061395,0.018997,0.0010824,0.0003517
28.18,-0.29672,-0.0088023,-0.0061377,0.018997,0.0010894,0.0003527
28.2,-0.242,-0.0089251,-0.0061412,0.013294,0.0010965,0.00035228
28.22,-0.242,-0.0090274,-0.0048258,0.013294,0.0011018,0.00024689
28.24,-0.242,-0.0091237,-0.0048084,0.013294,0.0011067,0.00024642
28.26,-0.242,-0.0092198,-0.0048076,0.013294,0.0011116,0.00024653
28.28,-0.242,-0.009316,-0.0048087,0.013294,0.0011166,0.00024651
28.3,-0.242,-0.0094122,-0.004808,0.013294,0.0011215,0.00024568
28.32,-0.242,-0.0095083,-0.0048091,0.013294,0.0011264,0.00024735
28.34,-0.242,-0.0096045,-0.0048098,0.013294,0.0011314,0.00024647
28.36,-0.242,-0.0097006,-0.0048073,0.013294,0.0011363,0.00024594
28.38,-0.242,-0.0097968,-0.0048088,0.013294,0.0011412,0.00024706
28.4,-0.18523,-0.009893,-0.0048083,0.0075613,0.0011461,0.00024651
28.42,-0.18523,-0.0099696,-0.0035804,0.0075613,0.0011493,0.00014064
28.44,-0.18523,-0.010041,-0.0035694,0.0075613,0.0011521,0.00014016
28.46,-0.18523,-0.010112,-0.0035698,0.0075613,0.0011549,0.00014026
28.48,-0.18523,-0.010184,-0.0035699,0.0075613,0.0011577,0.00014025
28.5,-0.18523,-0.010255,-0.0035685,0.0075613,0.0011605,0.00013943
28.52,-0.18523,-0.010327,-0.0035714,0.0075613,0.0011633,0.00014109
28.54,-0.18523,-0.010398,-0.0035687,0.0075613,0.0011661,0.00014022
28.56,-0.18523,-0.010469,-0.0035706,0.0075613,0.0011689,0.00013968
28.58,-0.18523,-0.010541,-0.0035682,0.0075613,0.0011717,0.00014084
28.6,-0.12065,-0.010612,-0.00357,0.0019004,0.0011745,0.00014025
28.62,-0.12065,-0.010663,-0.0022798,0.0019004,0.0011756,3.5739e-05
28.64,-0.12065,-0.010708,-0.0022718,0.0019004,0.0011763,3.5271e-05
28.66,-0.12065,-0.010754,-0.0022716,0.0019004,0.001177,3.5401e-05
28.68,-0.12065,-0.010799,-0.0022719,0.0019004,0.0011778,3.5358e-05
28.7,-0.12065,-0.010844,-0.002272,0.0019004,0.0011785,3.4533e-05
28.72,-0.12065,-0.01089,-0.0022719,0.0019004,0.0011792,3.6218e-05
28.74,-0.12065,-0.010935,-0.0022721,0.0019004,0.0011799,3.5327e-05
28.76,-0.12065,-0.010981,-0.0022714,0.0019004,0.0011806,3.4793e-05
28.78,-0.12065,-0.011026,-0.0022728,0.0019004,0.0011813,3.5922e-05
28.8,-0.065198,-0.011072,-0.0022724,-0.0035909,0.001182,3.5365e-05
28.82,-0.065198,-0.0111,-0.0012188,-0.0035909,0.001181,-6.6021e-05
28.84,-0.065198,-0.011124,-0.0012137,-0.0035909,0.0011797,-6.648e-05
28.86,-0.065198,-0.011148,-0.0012127,-0.0035909,0.0011784,-6.626e-05
28.88,-0.065198,-0.011173,-0.0012139,-0.0035909,0.001177,-6.6387e-05
28.9,-0.065198,-0.011197,-0.0012135,-0.0035909,0.0011757,-6.723e-05
28.92,-0.065198,-0.011221,-0.0012145,-0.0035909,0.0011744,-6.5515e-05
28.94,-0.065198,-0.011246,-0.0012137,-0.0035909,0.001173,-6.6431e-05
28.96,-0.065198,-0.01127,-0.0012128,-0.0035909,0.0011717,-6.694e-05
28.98,-0.065198,-0.011294,-0.0012139,-0.0035909,0.0011704,-6.5917e-05
29,-0.0086377,-0.011318,-0.0012136,-0.008822,0.001169,-6.6353e-05
29.02,-0.0086377,-0.011325,-0.00016491,-0.008822,0.0011661,-0.00016298
29.04,-0.0086377,-0.011329,-0.00016002,-0.008822,0.0011629,-0.00016343
29.06,-0.0086377,-0.011332,-0.00016002,-0.008822,0.0011596,-0.00016305
29.08,-0.0086377,-0.011335,-0.00016008,-0.008822,0.0011563,-0.00016333
29.1,-0.0086377,-0.011338,-0.00015992,-0.008822,0.0011531,-0.00016419
29.12,-0.0086377,-0.011341,-0.00016052,-0.008822,0.0011498,-0.00016252
29.14,-0.0086377,-0.011345,-0.00016003,-0.008822,0.0011465,-0.00016339
29.16,-0.0086377,-0.011348,-0.00015973,-0.008822,0.0011433,-0.00016385
29.18,-0.0086377,-0.011351,-0.00016012,-0.008822,0.00114,-0.00016304
29.2,0.046033,-0.011354,-0.00016007,-0.01371,0.0011367,-0.00016324
29.22,0.046033,-0.011341,0.00085005,-0.01371,0.001132,-0.00025362
29.24,0.046033,-0.011324,0.00085486,-0.01371,0.0011269,-0.00025406
29.26,0.046033,-0.011307,0.00085498,-0.01371,0.0011218,-0.00025345
29.28,0.046033,-0.01129,0.00085483,-0.01371,0.0011167,-0.00025394
29.3,0.046033,-0.011273,0.00085498,-0.01371,0.0011116,-0.0002548
29.32,0.046033,-0.011255,0.00085442,-0.01371,0.0011066,-0.00025378
29.34,0.046033,-0.011238,0.00085487,-0.01371,0.0011015,-0.00025403
29.36,0.046033,-0.011221,0.00085507,-0.01371,0.0010964,-0.00025378
29.38,0.046033,-0.011204,0.00085484,-0.01371,0.0010913,-0.00025393
29.4,0.10354,-0.011187,0.00085482,-0.018195,0.0010862,-0.00025403
29.42,0.10354,-0.011152,0.0019353,-0.018195,0.0010798,-0.00033683
29.44,0.10354,-0.011114,0.0019411,-0.018195,0.0010731,-0.00033726
29.46,0.10354,-0.011075,0.0019424,-0.018195,0.0010663,-0.0003364
29.48,0.10354,-0.011036,0.0019407,-0.018195,0.0010596,-0.00033712
29.5,0.10354,-0.010997,0.0019412,-0.018195,0.0010528,-0.00033794
29.52,0.10354,-0.010958,0.0019399,-0.018195,0.0010461,-0.00033691
29.54,0.10354,-0.010919,0.001941,-0.018195,0.0010393,-0.00033724
29.56,0.10354,-0.010881,0.0019422,-0.018195,0.0010326,-0.00033673
29.58,0.10354,-0.010842,0.0019407,-0.018195,0.0010258,-0.00033708
29.6,0.15361,-0.010803,0.0019411,-0.022204,0.0010191,-0.00033718
29.62,0.15361,-0.010748,0.0029159,-0.022204,0.0010111,-0.00041127
29.64,0.15361,-0.01069,0.0029227,-0.022204,0.0010029,-0.00041171
29.66,0.15361,-0.010632,0.0029245,-0.022204,0.00099468,-0.00041072
29.68,0.15361,-0.010573,0.0029219,-0.022204,0.00098645,-0.00041154
29.7,0.15361,-0.010515,0.0029232,-0.022204,0.00097822,-0.00041227
29.72,0.15361,-0.010456,0.0029212,-0.022204,0.00096999,-0.00041134
29.74,0.15361,-0.010398,0.0029223,-0.022204,0.00096175,-0.00041169
29.76,0.15361,-0.010339,0.0029223,-0.022204,0.00095352,-0.00041091
29.78,0.15361,-0.010281,0.0029238,-0.022204,0.00094529,-0.00041149
29.8,0.19704,-0.010222,0.0029221,-0.025688,0.00093706,-0.00041156
29.82,0.19704,-0.01015,0.0038104,-0.025688,0.00092777,-0.00047599
29.84,0.19704,-0.010073,0.0038183,-0.025688,0.00091825,-0.00047644
29.86,0.19704,-0.009997,0.0038182,-0.025688,0.00090872,-0.0004756
29.88,0.19704,-0.0099206,0.0038173,-0.025688,0.0008992,-0.00047623
29.9,0.19704,-0.0098443,0.0038193,-0.025688,0.00088967,-0.00047681
29.92,0.19704,-0.0097679,0.0038168,-0.025688,0.00088015,-0.00047611
29.94,0.19704,-0.0096916,0.0038181,-0.025688,0.00087062,-0.0004764
29.96,0.19704,-0.0096152,0.0038177,-0.025688,0.00086109,-0.00047551
29.98,0.19704,-0.0095388,0.0038184,-0.025688,0.00085157,-0.0004762
30,0.24232,-0.0094625,0.0038178,-0.028606,0.00084204,-0.00047621
30.02,0.24232,-0.0093706,0.0048027,-0.028606,0.00083164,-0.00053026
30.04,0.24232,-0.0092743,0.0048148,-0.028606,0.00082103,-0.00053071
30.06,0.24232,-0.009178,0.004817,-0.028606,0.00081042,-0.00053019
30.08,0.24232,-0.0090817,0.004816,-0.028606,0.00079981,-0.00053091
30.1,0.24232,-0.0089854,0.0048148,-0.028606,0.0007892,-0.00053019
30.12,0.24232,-0.0088891,0.004815,-0.028606,0.00077859,-0.00053036
30.14,0.24232,-0.0087928,0.0048172,-0.028606,0.00076798,-0.00053086
30.16,0.24232,-0.0086965,0.0048163,-0.028606,0.00075737,-0.00052997
30.18,0.24232,-0.0086002,0.0048148,-0.028606,0.00074676,-0.00053056
30.2,0.27992,-0.0085039,0.0048151,-0.030931,0.00073615,-0.00053036
30.22,0.27992,-0.0083939,0.0056971,-0.030931,0.00072484,-0.0005735
30.24,0.27992,-0.0082798,0.0057123,-0.030931,0.00071337,-0.00057392
30.26,0.27992,-0.0081655,0.0057137,-0.030931,0.00070189,-0.00057357
30.28,0.27992,-0.0080513,0.0057164,-0.030931,0.00069042,-0.00057398
30.3,0.27992,-0.0079371,0.0057167,-0.030931,0.00067894,-0.00057311
30.32,0.27992,-0.0078228,0.0057099,-0.030931,0.00066747,-0.00057384
30.34,0.27992,-0.0077085,0.0057129,-0.030931,0.000656,-0.00057382
30.36,0.27992,-0.0075943,0.0057149,-0.030931,0.00064453,-0.00057333
30.38,0.27992,-0.0074801,0.0057187,-0.030931,0.00063306,-0.00057399
30.4,0.3042,-0.0073658,0.0057114,-0.032646,0.00062158,-0.00057351
30.42,0.3042,-0.0072422,0.0063218,-0.032646,0.00060959,-0.00060542
30.44,0.3042,-0.0071156,0.0063361,-0.032646,0.00059748,-0.0006056
30.46,0.3042,-0.0069889,0.0063358,-0.032646,0.00058537,-0.00060569
30.48,0.3042,-0.0068621,0.0063348,-0.032646,0.00057326,-0.0006057
30.5,0.3042,-0.0067354,0.0063329,-0.032646,0.00056115,-0.00060547
30.52,0.3042,-0.0066087,0.0063314,-0.032646,0.00054903,-0.00060545
30.54,0.3042,-0.006482,0.0063359,-0.032646,0.00053692,-0.0006055
30.56,0.3042,-0.0063552,0.0063375,-0.032646,0.00052481,-0.00060561
30.58,0.3042,-0.0062285,0.0063386,-0.032646,0.0005127,-0.00060494
30.6,0.32115,-0.0061018,0.006336,-0.033747,0.00050059,-0.00060535
30.62,0.32115,-0.0059683,0.0067857,-0.033747,0.00048815,-0.0006259
30.64,0.32115,-0.0058324,0.0067979,-0.033747,0.00047563,-0.00062588
30.66,0.32115,-0.0056964,0.0067989,-0.033747,0.00046311,-0.00062558
30.68,0.32115,-0.0055605,0.0067995,-0.033747,0.00045059,-0.00062601
30.7,0.32115,-0.0054245,0.0068003,-0.033747,0.00043807,-0.00062663
30.72,0.32115,-0.0052886,0.0068017,-0.033747,0.00042555,-0.00062593
30.74,0.32115,-0.0051526,0.0068013,-0.033747,0.00041303,-0.00062584
30.76,0.32115,-0.0050166,0.0067995,-0.033747,0.00040051,-0.00062602
30.78,0.32115,-0.0048807,0.0067981,-0.033747,0.00038799,-0.00062603
30.8,0.33151,-0.0047447,0.0067976,-0.034249,0.00037547,-0.00062597
30.82,0.33151,-0.0046045,0.0070828,-0.034249,0.00036279,-0.00063524
30.84,0.33151,-0.0044627,0.0070918,-0.034249,0.00035009,-0.00063586
30.86,0.33151,-0.0043209,0.0070916,-0.034249,0.00033738,-0.00063506
30.88,0.33151,-0.004179,0.0070914,-0.034249,0.00032467,-0.00063544
30.9,0.33151,-0.0040372,0.0070911,-0.034249,0.00031196,-0.00063509
30.92,0.33151,-0.0038953,0.0070907,-0.034249,0.00029926,-0.0006352
30.94,0.33151,-0.0037535,0.0070903,-0.034249,0.00028655,-0.00063548
30.96,0.33151,-0.0036116,0.0070896,-0.034249,0.00027384,-0.00063503
30.98,0.33151,-0.0034698,0.0070892,-0.034249,0.00026114,-0.00063578
31,0.49086,-0.0033279,0.0070901,-0.034157,0.00024843,-0.00063527
31.02,0.49086,-0.0031087,0.012924,-0.034157,0.00023575,-0.00063358
31.04,0.49086,-0.0028367,0.014035,-0.034157,0.00022308,-0.00063295
31.06,0.49086,-0.0025522,0.014362,-0.034157,0.00021041,-0.00063372
31.08,0.49086,-0.0022637,0.014468,-0.034157,0.00019773,-0.00063379
31.1,0.49086,-0.0019739,0.014503,-0.034157,0.00018506,-0.00063374
31.12,0.49086,-0.0016837,0.014515,-0.034157,0.00017239,-0.00063358
31.14,0.49086,-0.0013933,0.014519,-0.034157,0.00015971,-0.00063323
31.16,0.49086,-0.001103,0.01452,-0.034157,0.00014704,-0.00063364
31.18,0.49086,-0.00081255,0.014521,-0.034157,0.00013437,-0.00063382
31.2,0.46953,-0.00052213,0.014521,-0.03351,0.0001217,-0.00063384
31.22,0.46953,-0.00024663,0.013275,-0.03351,0.00010922,-0.00062176
31.24,0.46953,1.4847e-05,0.012951,-0.03351,9.6785e-05,-0.00062139
31.26,0.46953,0.00027292,0.012875,-0.03351,8.4354e-05,-0.00062172
31.28,0.46953,0.00053021,0.012858,-0.03351,7.1922e-05,-0.00062166
31.3,0.46953,0.00078731,0.012854,-0.03351,5.9489e-05,-0.00062136
31.32,0.46953,0.0010444,0.012853,-0.03351,4.7058e-05,-0.00062195
31.34,0.46953,0.0013014,0.012853,-0.03351,3.4624e-05,-0.00062149
31.36,0.46953,0.0015585,0.012853,-0.03351,2.2193e-05,-0.00062159
31.38,0.46953,0.0018155,0.012853,-0.03351,9.7614e-06,-0.00062187
31.4,0.43843,0.0020726,0.012853,-0.032317,-2.6716e-06,-0.00062166
31.42,0.43843,0.0023102,0.01133,-0.032317,-1.4742e-05,-0.00059953
31.44,0.43843,0.0025337,0.011094,-0.032317,-2.6731e-05,-0.00059957
31.46,0.43843,0.0027551,0.01106,-0.032317,-3.8719e-05,-0.00059961
31.48,0.43843,0.0029763,0.011056,-0.032317,-5.0709e-05,-0.0005994
31.5,0.43843,0.0031974,0.011055,-0.032317,-6.2699e-05,-0.00059892
31.52,0.43843,0.0034185,0.011055,-0.032317,-7.4685e-05,-0.00059946
31.54,0.43843,0.0036396,0.011055,-0.032317,-8.6673e-05,-0.00059962
31.56,0.43843,0.0038607,0.011055,-0.032317,-9.8663e-05,-0.00059933
31.58,0.43843,0.0040818,0.011055,-0.032317,-0.00011065,-0.00059936
31.6,0.39615,0.0043029,0.011055,-0.030624,-0.00012264,-0.00059948
31.62,0.39615,0.004501,0.0093701,-0.030624,-0.00013412,-0.00056807
31.64,0.39615,0.0046865,0.0092311,-0.030624,-0.00014548,-0.0005679
31.66,0.39615,0.0048709,0.0092218,-0.030624,-0.00015683,-0.0005678
31.68,0.39615,0.0050554,0.0092208,-0.030624,-0.00016819,-0.0005678
31.7,0.39615,0.0052398,0.0092205,-0.030624,-0.00017955,-0.000568
31.72,0.39615,0.0054242,0.0092204,-0.030624,-0.00019091,-0.00056809
31.74,0.39615,0.0056086,0.0092204,-0.030624,-0.00020227,-0.000568
31.76,0.39615,0.005793,0.0092204,-0.030624,-0.00021363,-0.00056788
31.78,0.39615,0.0059774,0.0092204,-0.030624,-0.00022499,-0.00056861
31.8,0.34857,0.0061618,0.0092204,-0.028482,-0.00023635,-0.00056814
31.82,0.34857,0.0063239,0.0076688,-0.028482,-0.00024706,-0.0005283
31.84,0.34857,0.0064763,0.0076028,-0.028482,-0.00025762,-0.00052789
31.86,0.34857,0.0066283,0.0076008,-0.028482,-0.00026819,-0.00052822
31.88,0.34857,0.0067803,0.0076008,-0.028482,-0.00027875,-0.00052786
31.9,0.34857,0.0069323,0.0076008,-0.028482,-0.00028931,-0.00052871
31.92,0.34857,0.0070843,0.0076008,-0.028482,-0.00029988,-0.00052795
31.94,0.34857,0.0072363,0.0076007,-0.028482,-0.00031044,-0.00052801
31.96,0.34857,0.0073884,0.0076007,-0.028482,-0.000321,-0.00052846
31.98,0.34857,0.0075404,0.0076007,-0.028482,-0.00033157,-0.00052782
32,0.29685,0.0076924,0.0076007,-0.025933,-0.00034213,-0.00052831
32.02,0.29685,0.0078229,0.0061771,-0.025933,-0.00035192,-0.00048101
32.04,0.29685,0.007946,0.006144,-0.025933,-0.00036154,-0.00048055
32.06,0.29685,0.0080689,0.0061422,-0.025933,-0.00037115,-0.00048104
32.08,0.29685,0.0081917,0.0061407,-0.025933,-0.00038077,-0.00048044
32.1,0.29685,0.0083146,0.0061371,-0.025933,-0.00039038,-0.00048127
32.12,0.29685,0.0084375,0.0061404,-0.025933,-0.0004,-0.00048083
32.14,0.29685,0.0085603,0.0061448,-0.025933,-0.00040962,-0.00048054
32.16,0.29685,0.0086832,0.0061428,-0.025933,-0.00041923,-0.00048129
32.18,0.29685,0.008806,0.0061411,-0.025933,-0.00042885,-0.0004806
32.2,0.24211,0.0089289,0.0061446,-0.023034,-0.00043847,-0.00048094
32.22,0.24211,0.0090313,0.0048282,-0.023034,-0.00044721,-0.00042722
32.24,0.24211,0.0091276,0.0048108,-0.023034,-0.00045575,-0.00042676
32.26,0.24211,0.0092238,0.00481,-0.023034,-0.00046429,-0.0004273
32.28,0.24211,0.00932,0.0048111,-0.023034,-0.00047283,-0.00042657
32.3,0.24211,0.0094162,0.0048104,-0.023034,-0.00048137,-0.00042724
32.32,0.24211,0.0095124,0.0048115,-0.023034,-0.00048991,-0.00042715
32.34,0.24211,0.0096086,0.0048122,-0.023034,-0.00049845,-0.00042659
32.36,0.24211,0.0097049,0.0048097,-0.023034,-0.00050699,-0.0004275
32.38,0.24211,0.0098011,0.0048112,-0.023034,-0.00051553,-0.00042696
32.4,0.18531,0.0098973,0.0048106,-0.019845,-0.00052407,-0.00042711
32.42,0.18531,0.0099739,0.003582,-0.019845,-0.00053164,-0.00036809
32.44,0.18531,0.010045,0.0035711,-0.019845,-0.000539,-0.00036763
32.46,0.18531,0.010117,0.0035715,-0.019845,-0.00054636,-0.00036832
32.48,0.18531,0.010188,0.0035715,-0.019845,-0.00055372,-0.00036787
32.5,0.18531,0.01026,0.0035701,-0.019845,-0.00056107,-0.00036734
32.52,0.18531,0.010331,0.003573,-0.019845,-0.00056843,-0.00036795
32.54,0.18531,0.010403,0.0035704,-0.019845,-0.00057579,-0.00036769
32.56,0.18531,0.010474,0.0035722,-0.019845,-0.00058314,-0.00036858
32.58,0.18531,0.010545,0.0035699,-0.019845,-0.0005905,-0.00036789
32.6,0.12069,0.010617,0.0035716,-0.016429,-0.00059786,-0.00036789
32.62,0.12069,0.010667,0.0022807,-0.016429,-0.00060418,-0.00030475
32.64,0.12069,0.010713,0.0022726,-0.016429,-0.00061027,-0.0003043
32.66,0.12069,0.010758,0.0022724,-0.016429,-0.00061636,-0.00030515
32.68,0.12069,0.010804,0.0022728,-0.016429,-0.00062245,-0.00030452
32.7,0.12069,0.010849,0.0022729,-0.016429,-0.00062854,-0.00030391
32.72,0.12069,0.010895,0.0022728,-0.016429,-0.00063463,-0.00030464
32.74,0.12069,0.01094,0.002273,-0.016429,-0.00064072,-0.00030435
32.76,0.12069,0.010986,0.0022723,-0.016429,-0.00064681,-0.00030524
32.78,0.12069,0.011031,0.0022736,-0.016429,-0.0006529,-0.00030455
32.8,0.065221,0.011076,0.0022733,-0.012853,-0.00065899,-0.00030453
32.82,0.065221,0.011105,0.0012192,-0.012853,-0.000664,-0.00023846
32.84,0.065221,0.011129,0.0012141,-0.012853,-0.00066876,-0.00023802
32.86,0.065221,0.011153,0.0012131,-0.012853,-0.00067352,-0.00023895
32.88,0.065221,0.011178,0.0012143,-0.012853,-0.00067829,-0.00023822
32.9,0.065221,0.011202,0.0012139,-0.012853,-0.00068305,-0.00023757
32.92,0.065221,0.011226,0.001215,-0.012853,-0.00068781,-0.00023838
32.94,0.065221,0.01125,0.0012141,-0.012853,-0.00069258,-0.00023806
32.96,0.065221,0.011275,0.0012133,-0.012853,-0.00069734,-0.00023894
32.98,0.065221,0.011299,0.0012144,-0.012853,-0.0007021,-0.00023827
33,0.008636,0.011323,0.001214,-0.0091832,-0.00070687,-0.00023822
33.02,0.008636,0.01133,0.00016488,-0.0091832,-0.00071052,-0.00017045
33.04,0.008636,0.011334,0.00015999,-0.0091832,-0.00071393,-0.00017001
33.06,0.008636,0.011337,0.00015999,-0.0091832,-0.00071733,-0.00017098
33.08,0.008636,0.01134,0.00016005,-0.0091832,-0.00072073,-0.00017021
33.1,0.008636,0.011343,0.00015989,-0.0091832,-0.00072414,-0.00016953
33.12,0.008636,0.011346,0.00016049,-0.0091832,-0.00072754,-0.00017038
33.14,0.008636,0.01135,0.00016,-0.0091832,-0.00073094,-0.00017005
33.16,0.008636,0.011353,0.0001597,-0.0091832,-0.00073434,-0.00017091
33.18,0.008636,0.011356,0.00016009,-0.0091832,-0.00073775,-0.00017026
33.2,-0.046058,0.011359,0.00016004,-0.0054859,-0.00074115,-0.0001702
33.22,-0.046058,0.011346,-0.00085051,-0.0054859,-0.00074344,-0.00010194
33.24,-0.046058,0.011329,-0.00085533,-0.0054859,-0.00074547,-0.0001015
33.26,-0.046058,0.011312,-0.00085545,-0.0054859,-0.0007475,-0.00010248
33.28,-0.046058,0.011295,-0.0008553,-0.0054859,-0.00074954,-0.0001017
33.3,-0.046058,0.011277,-0.00085544,-0.0054859,-0.00075157,-0.00010101
33.32,-0.046058,0.01126,-0.00085488,-0.0054859,-0.0007536,-0.00010187
33.34,-0.046058,0.011243,-0.00085534,-0.0054859,-0.00075563,-0.00010154
33.36,-0.046058,0.011226,-0.00085554,-0.0054859,-0.00075766,-0.00010239
33.38,-0.046058,0.011209,-0.00085531,-0.0054859,-0.0007597,-0.00010175
33.4,-0.10359,0.011192,-0.00085529,-0.0018253,-0.00076173,-0.00010168
33.42,-0.10359,0.011157,-0.0019364,-0.0018253,-0.00076266,-3.4115e-05
33.44,-0.10359,0.011118,-0.0019421,-0.0018253,-0.00076334,-3.3675e-05
33.46,-0.10359,0.01108,-0.0019434,-0.0018253,-0.00076401,-3.4637e-05
33.48,-0.10359,0.011041,-0.0019417,-0.0018253,-0.00076469,-3.3871e-05
33.5,-0.10359,0.011002,-0.0019422,-0.0018253,-0.00076537,-3.3193e-05
33.52,-0.10359,0.010963,-0.0019409,-0.0018253,-0.00076604,-3.4044e-05
33.54,-0.10359,0.010924,-0.001942,-0.0018253,-0.00076672,-3.3716e-05
33.56,-0.10359,0.010885,-0.0019433,-0.0018253,-0.00076739,-3.457e-05
33.58,-0.10359,0.010846,-0.0019418,-0.0018253,-0.00076807,-3.3922e-05
33.6,-0.15368,0.010808,-0.0019421,0.001737,-0.00076875,-3.3862e-05
33.62,-0.15368,0.010753,-0.0029175,0.001737,-0.00076835,3.1897e-05
33.64,-0.15368,0.010695,-0.0029242,0.001737,-0.00076771,3.234e-05
33.66,-0.15368,0.010636,-0.002926,0.001737,-0.00076706,3.1413e-05
33.68,-0.15368,0.010578,-0.0029234,0.001737,-0.00076642,3.2135e-05
33.7,-0.15368,0.010519,-0.0029248,0.001737,-0.00076578,3.2787e-05
33.72,-0.15368,0.010461,-0.0029228,0.001737,-0.00076513,3.1977e-05
33.74,-0.15368,0.010402,-0.0029238,0.001737,-0.00076449,3.2296e-05
33.76,-0.15368,0.010344,-0.0029239,0.001737,-0.00076384,3.1418e-05
33.78,-0.15368,0.010285,-0.0029253,0.001737,-0.0007632,3.2088e-05
33.8,-0.19714,0.010227,-0.0029237,0.0051436,-0.00076256,3.2138e-05
33.82,-0.19714,0.010154,-0.0038124,0.0051436,-0.00076088,9.5033e-05
33.84,-0.19714,0.010078,-0.0038203,0.0051436,-0.00075898,9.5479e-05
33.86,-0.19714,0.010001,-0.0038202,0.0051436,-0.00075707,9.4634e-05
33.88,-0.19714,0.0099248,-0.0038193,0.0051436,-0.00075517,9.526e-05
33.9,-0.19714,0.0098484,-0.0038213,0.0051436,-0.00075326,9.5867e-05
33.92,-0.19714,0.009772,-0.0038188,0.0051436,-0.00075135,9.5129e-05
33.94,-0.19714,0.0096956,-0.0038201,0.0051436,-0.00074945,9.5429e-05
33.96,-0.19714,0.0096192,-0.0038197,0.0051436,-0.00074754,9.453e-05
33.98,-0.19714,0.0095428,-0.0038204,0.0051436,-0.00074564,9.522e-05
34,-0.24244,0.0094664,-0.0038198,0.0083418,-0.00074373,9.5252e-05
34.02,-0.24244,0.0093744,-0.0048054,0.0083418,-0.00074086,0.00015432
34.04,-0.24244,0.0092781,-0.0048175,0.0083418,-0.00073777,0.00015477
34.06,-0.24244,0.0091818,-0.0048197,0.0083418,-0.00073467,0.00015409
34.08,-0.24244,0.0090854,-0.0048187,0.0083418,-0.00073158,0.00015453
34.1,-0.24244,0.0089891,-0.0048174,0.0083418,-0.0007285,0.00015507
34.12,-0.24244,0.0088927,-0.0048177,0.0083418,-0.0007254,0.00015444
34.14,-0.24244,0.0087964,-0.0048199,0.0083418,-0.00072231,0.00015471
34.16,-0.24244,0.0087,-0.004819,0.0083418,-0.00071922,0.00015381
34.18,-0.24244,0.0086036,-0.0048175,0.0083418,-0.00071613,0.0001545
34.2,-0.28005,0.0085073,-0.0048178,0.011284,-0.00071304,0.00015451
34.22,-0.28005,0.0083973,-0.0057004,0.011284,-0.00070906,0.00020888
34.24,-0.28005,0.008283,-0.0057156,0.011284,-0.00070488,0.00020934
34.26,-0.28005,0.0081687,-0.005717,0.011284,-0.00070069,0.0002088
34.28,-0.28005,0.0080544,-0.0057198,0.011284,-0.00069651,0.00020953
34.3,-0.28005,0.0079401,-0.00572,0.011284,-0.00069233,0.00020888
34.32,-0.28005,0.0078257,-0.0057133,0.011284,-0.00068815,0.00020894
34.34,-0.28005,0.0077114,-0.0057162,0.011284,-0.00068397,0.00020952
34.36,-0.28005,0.0075971,-0.0057182,0.011284,-0.00067978,0.00020861
34.38,-0.28005,0.0074828,-0.005722,0.011284,-0.0006756,0.00020912
34.4,-0.30434,0.0073685,-0.0057147,0.013929,-0.00067142,0.000209
34.42,-0.30434,0.0072449,-0.0063255,0.013929,-0.00066644,0.00025793
34.44,-0.30434,0.0071182,-0.0063399,0.013929,-0.00066128,0.00025839
34.46,-0.30434,0.0069914,-0.0063395,0.013929,-0.00065611,0.00025788
34.48,-0.30434,0.0068645,-0.0063386,0.013929,-0.00065095,0.00025851
34.5,-0.30434,0.0067377,-0.0063367,0.013929,-0.00064579,0.00025772
34.52,-0.30434,0.0066109,-0.0063351,0.013929,-0.00064063,0.00025808
34.54,-0.30434,0.0064841,-0.0063395,0.013929,-0.00063547,0.00025843
34.56,-0.30434,0.0063574,-0.0063412,0.013929,-0.0006303,0.00025763
34.58,-0.30434,0.0062306,-0.0063423,0.013929,-0.00062514,0.0002583
34.6,-0.3213,0.0061037,-0.0063397,0.016243,-0.00061998,0.00025801
34.62,-0.3213,0.0059702,-0.0067896,0.016243,-0.00061412,0.00030087
34.64,-0.3213,0.0058342,-0.0068018,0.016243,-0.0006081,0.0003013
34.66,-0.3213,0.0056982,-0.0068029,0.016243,-0.00060208,0.00030092
34.68,-0.3213,0.0055621,-0.0068034,0.016243,-0.00059606,0.00030135
34.7,-0.3213,0.0054261,-0.0068043,0.016243,-0.00059003,0.00030047
34.72,-0.3213,0.0052901,-0.0068056,0.016243,-0.00058401,0.00030117
34.74,-0.3213,0.005154,-0.0068053,0.016243,-0.00057799,0.00030122
34.76,-0.3213,0.005018,-0.0068036,0.016243,-0.00057197,0.00030064
34.78,-0.3213,0.0048819,-0.0068021,0.016243,-0.00056595,0.00030137
34.8,-0.33165,0.0047459,-0.0068016,0.0182,-0.00055993,0.0003009
34.82,-0.33165,0.0046056,-0.0070868,0.0182,-0.00055332,0.00033719
34.84,-0.33165,0.0044637,-0.0070959,0.0182,-0.00054658,0.0003375
34.86,-0.33165,0.0043218,-0.0070957,0.0182,-0.00053983,0.00033739
34.88,-0.33165,0.0041799,-0.0070955,0.0182,-0.00053308,0.00033754
34.9,-0.33165,0.0040379,-0.0070952,0.0182,-0.00052633,0.00033692
34.92,-0.33165,0.003896,-0.0070948,0.0182,-0.00051959,0.00033754
34.94,-0.33165,0.0037541,-0.0070944,0.0182,-0.00051284,0.00033737
34.96,-0.33165,0.0036122,-0.0070938,0.0182,-0.0005061,0.00033716
34.98,-0.33165,0.0034702,-0.0070933,0.0182,-0.00049935,0.00033744
35,-0.49088,0.0033283,-0.0070942,0.019767,-0.0004926,0.00033693
35.02,-0.49088,0.003109,-0.012925,0.019767,-0.00048538,0.00036627
35.04,-0.49088,0.002837,-0.014036,0.019767,-0.00047806,0.00036638
35.06,-0.49088,0.0025524,-0.014363,0.019767,-0.00047073,0.00036652
35.08,-0.49088,0.0022639,-0.014469,0.019767,-0.0004634,0.00036651
35.1,-0.49088,0.0019741,-0.014504,0.019767,-0.00045608,0.00036638
35.12,-0.49088,0.0016839,-0.014516,0.019767,-0.00044875,0.0003661
35.14,-0.49088,0.0013935,-0.01452,0.019767,-0.00044142,0.00036632
35.16,-0.49088,0.0011031,-0.014521,0.019767,-0.00043409,0.00036645
35.18,-0.49088,0.00081269,-0.014522,0.019767,-0.00042676,0.00036561
35.2,-0.46954,0.00052226,-0.014522,0.020956,-0.00041944,0.00036619
35.22,-0.46954,0.00024673,-0.013275,0.020956,-0.00041175,0.00038833
35.24,-0.46954,-1.4762e-05,-0.012952,0.020956,-0.00040398,0.00038829
35.26,-0.46954,-0.00027285,-0.012876,0.020956,-0.00039621,0.00038825
35.28,-0.46954,-0.00053015,-0.012859,0.020956,-0.00038844,0.00038847
35.3,-0.46954,-0.00078727,-0.012855,0.020956,-0.00038068,0.00038892
35.32,-0.46954,-0.0010444,-0.012854,0.020956,-0.00037291,0.00038842
35.34,-0.46954,-0.0013014,-0.012853,0.020956,-0.00036514,0.00038825
35.36,-0.46954,-0.0015585,-0.012853,0.020956,-0.00035737,0.00038855
35.38,-0.46954,-0.0018156,-0.012853,0.020956,-0.0003496,0.00038853
35.4,-0.43844,-0.0020726,-0.012853,0.021758,-0.00034183,0.00038838
35.42,-0.43844,-0.0023103,-0.011331,0.021758,-0.00033382,0.00040318
35.44,-0.43844,-0.0025338,-0.011094,0.021758,-0.00032575,0.00040335
35.46,-0.43844,-0.0027552,-0.011061,0.021758,-0.00031769,0.00040341
35.48,-0.43844,-0.0029764,-0.011056,0.021758,-0.00030962,0.00040311
35.5,-0.43844,-0.0031975,-0.011056,0.021758,-0.00030156,0.00040358
35.52,-0.43844,-0.0034186,-0.011055,0.021758,-0.00029349,0.0004032
35.54,-0.43844,-0.0036397,-0.011055,0.021758,-0.00028542,0.00040337
35.56,-0.43844,-0.0038608,-0.011055,0.021758,-0.00027736,0.0004035
35.58,-0.43844,-0.0040819,-0.011055,0.021758,-0.00026929,0.00040304
35.6,-0.39616,-0.004303,-0.011055,0.022167,-0.00026122,0.00040327
35.62,-0.39616,-0.0045011,-0.0093704,0.022167,-0.00025303,0.00041085
35.64,-0.39616,-0.0046866,-0.0092314,0.022167,-0.00024482,0.0004115
35.66,-0.39616,-0.0048711,-0.0092221,0.022167,-0.0002366,0.00041064
35.68,-0.39616,-0.0050555,-0.0092211,0.022167,-0.00022838,0.00041102
35.7,-0.39616,-0.0052399,-0.0092208,0.022167,-0.00022016,0.00041029
35.72,-0.39616,-0.0054244,-0.0092207,0.022167,-0.00021194,0.00041103
35.74,-0.39616,-0.0056088,-0.0092207,0.022167,-0.00020372,0.00041102
35.76,-0.39616,-0.0057932,-0.0092207,0.022167,-0.0001955,0.00041054
35.78,-0.39616,-0.0059776,-0.0092207,0.022167,-0.00018729,0.00041164
35.8,-0.34858,-0.006162,-0.0092207,0.022187,-0.00017907,0.0004108
35.82,-0.34858,-0.0063241,-0.007669,0.022187,-0.00017084,0.00041121
35.84,-0.34858,-0.0064765,-0.007603,0.022187,-0.00016262,0.00041229
35.86,-0.34858,-0.0066285,-0.007601,0.022187,-0.00015439,0.00041097
35.88,-0.34858,-0.0067805,-0.007601,0.022187,-0.00014617,0.00041128
35.9,-0.34858,-0.0069325,-0.007601,0.022187,-0.00013794,0.00041064
35.92,-0.34858,-0.0070846,-0.007601,0.022187,-0.00012972,0.00041117
35.94,-0.34858,-0.0072366,-0.0076009,0.022187,-0.00012149,0.00041204
35.96,-0.34858,-0.0073886,-0.0076009,0.022187,-0.00011326,0.00041103
35.98,-0.34858,-0.0075406,-0.0076009,0.022187,-0.00010504,0.00041124
36,-0.29685,-0.0076926,-0.0076009,0.021821,-9.6811e-05,0.00041089
36.02,-0.29685,-0.0078232,-0.0061772,0.021821,-8.8698e-05,0.00040451
36.04,-0.29685,-0.0079462,-0.0061441,0.021821,-8.0606e-05,0.00040398
36.06,-0.29685,-0.0080691,-0.0061424,0.021821,-7.2519e-05,0.00040465
36.08,-0.29685,-0.008192,-0.0061408,0.021821,-6.4428e-05,0.00040437
36.1,-0.29685,-0.0083149,-0.0061372,0.021821,-5.6342e-05,0.00040523
36.12,-0.29685,-0.0084377,-0.0061405,0.021821,-4.825e-05,0.00040456
36.14,-0.29685,-0.0085606,-0.0061449,0.021821,-4.0157e-05,0.00040389
36.16,-0.29685,-0.0086834,-0.006143,0.021821,-3.2071e-05,0.00040479
36.18,-0.29685,-0.0088063,-0.0061412,0.021821,-2.398e-05,0.00040441
36.2,-0.24211,-0.0089292,-0.0061447,0.021163,-1.5893e-05,0.00040527
36.22,-0.24211,-0.0090316,-0.0048283,0.021163,-8.0001e-06,0.00039243
36.24,-0.24211,-0.0091279,-0.0048109,0.021163,-1.5326e-07,0.00039213
36.26,-0.24211,-0.0092241,-0.0048101,0.021163,7.6918e-06,0.00039232
36.28,-0.24211,-0.0093203,-0.0048112,0.021163,1.5537e-05,0.0003924
36.3,-0.24211,-0.0094165,-0.0048105,0.021163,2.3384e-05,0.00039198
36.32,-0.24211,-0.0095127,-0.0048116,0.021163,3.1228e-05,0.00039254
36.34,-0.24211,-0.0096089,-0.0048123,0.021163,3.9075e-05,0.00039221
36.36,-0.24211,-0.0097051,-0.0048097,0.021163,4.6921e-05,0.00039214
36.38,-0.24211,-0.0098013,-0.0048113,0.021163,5.4765e-05,0.00039264
36.4,-0.18531,-0.0098976,-0.0048107,0.020136,6.2612e-05,0.00039233
36.42,-0.18531,-0.0099742,-0.0035821,0.020136,7.0147e-05,0.00037333
36.44,-0.18531,-0.010046,-0.0035711,0.020136,7.7611e-05,0.00037336
36.46,-0.18531,-0.010117,-0.0035715,0.020136,8.5074e-05,0.00037374
36.48,-0.18531,-0.010189,-0.0035716,0.020136,9.2541e-05,0.00037323
36.5,-0.18531,-0.01026,-0.0035702,0.020136,0.00010001,0.00037262
36.52,-0.18531,-0.010331,-0.0035731,0.020136,0.00010747,0.0003733
36.54,-0.18531,-0.010403,-0.0035704,0.020136,0.00011493,0.0003734
36.56,-0.18531,-0.010474,-0.0035723,0.020136,0.0001224,0.0003732
36.58,-0.18531,-0.010546,-0.0035699,0.020136,0.00012986,0.00037319
36.6,-0.12069,-0.010617,-0.0035716,0.018807,0.00013733,0.00037327
36.62,-0.12069,-0.010668,-0.0022807,0.018807,0.00014439,0.00034867
36.64,-0.12069,-0.010713,-0.0022726,0.018807,0.00015136,0.00034869
36.66,-0.12069,-0.010759,-0.0022724,0.018807,0.00015833,0.00034853
36.68,-0.12069,-0.010804,-0.0022728,0.018807,0.00016531,0.00034849
36.7,-0.12069,-0.010849,-0.0022729,0.018807,0.00017228,0.0003483
36.72,-0.12069,-0.010895,-0.0022728,0.018807,0.00017925,0.00034854
36.74,-0.12069,-0.01094,-0.002273,0.018807,0.00018622,0.00034871
36.76,-0.12069,-0.010986,-0.0022723,0.018807,0.00019319,0.00034843
36.78,-0.12069,-0.011031,-0.0022736,0.018807,0.00020016,0.00034842
36.8,-0.065219,-0.011077,-0.0022733,0.017212,0.00020713,0.00034867
36.82,-0.065219,-0.011105,-0.0012192,0.017212,0.00021362,0.00031909
36.84,-0.065219,-0.011129,-0.0012141,0.017212,0.00022,0.00031893
36.86,-0.065219,-0.011154,-0.001213,0.017212,0.00022638,0.00031884
36.88,-0.065219,-0.011178,-0.0012143,0.017212,0.00023276,0.00031883
36.9,-0.065219,-0.011202,-0.0012139,0.017212,0.00023914,0.00031908
36.92,-0.065219,-0.011226,-0.0012149,0.017212,0.00024552,0.00031911
36.94,-0.065219,-0.011251,-0.0012141,0.017212,0.0002519,0.00031902
36.96,-0.065219,-0.011275,-0.0012132,0.017212,0.00025828,0.00031897
36.98,-0.065219,-0.011299,-0.0012143,0.017212,0.00026466,0.00031955
37,-0.0086323,-0.011324,-0.001214,0.015389,0.00027104,0.0003192
37.02,-0.0086323,-0.011331,-0.00016482,0.015389,0.00027687,0.0002853
37.04,-0.0086323,-0.011334,-0.00015992,0.015389,0.00028257,0.00028501
37.06,-0.0086323,-0.011337,-0.00015992,0.015389,0.00028828,0.0002851
37.08,-0.0086323,-0.01134,-0.00015998,0.015389,0.00029398,0.00028497
37.1,-0.0086323,-0.011343,-0.00015982,0.015389,0.00029968,0.00028555
37.12,-0.0086323,-0.011347,-0.00016042,0.015389,0.00030539,0.00028499
37.14,-0.0086323,-0.01135,-0.00015993,0.015389,0.00031109,0.00028515
37.16,-0.0086323,-0.011353,-0.00015963,0.015389,0.0003168,0.00028532
37.18,-0.0086323,-0.011356,-0.00016002,0.015389,0.0003225,0.00028515
37.2,0.046063,-0.011359,-0.00015997,0.013379,0.0003282,0.00028554
37.22,0.046063,-0.011346,0.0008506,0.013379,0.0003333,0.00024804
37.24,0.046063,-0.011329,0.00085542,0.013379,0.00033826,0.00024767
37.26,0.046063,-0.011312,0.00085554,0.013379,0.00034322,0.00024791
37.28,0.046063,-0.011295,0.00085539,0.013379,0.00034818,0.00024765
37.3,0.046063,-0.011278,0.00085553,0.013379,0.00035313,0.00024842
37.32,0.046063,-0.011261,0.00085497,0.013379,0.00035809,0.00024768
37.34,0.046063,-0.011243,0.00085543,0.013379,0.00036305,0.00024781
37.36,0.046063,-0.011226,0.00085563,0.013379,0.00036801,0.00024817
37.38,0.046063,-0.011209,0.0008554,0.013379,0.00037297,0.00024761
37.4,0.1036,-0.011192,0.00085538,0.011203,0.00037793,0.00024808
37.42,0.1036,-0.011157,0.0019365,0.011203,0.00038223,0.00020774
37.44,0.1036,-0.011119,0.0019422,0.011203,0.00038638,0.00020732
37.46,0.1036,-0.01108,0.0019436,0.011203,0.00039053,0.00020767
37.48,0.1036,-0.011041,0.0019418,0.011203,0.00039469,0.00020729
37.5,0.1036,-0.011002,0.0019424,0.011203,0.00039883,0.00020816
37.52,0.1036,-0.010963,0.001941,0.011203,0.00040299,0.00020741
37.54,0.1036,-0.010924,0.0019421,0.011203,0.00040714,0.00020743
37.56,0.1036,-0.010886,0.0019434,0.011203,0.00041129,0.00020795
37.58,0.1036,-0.010847,0.0019419,0.011203,0.00041544,0.00020723
37.6,0.15369,-0.010808,0.0019423,0.0089141,0.0004196,0.00020773
37.62,0.15369,-0.010753,0.0029176,0.0089141,0.00042306,0.00016532
37.64,0.15369,-0.010695,0.0029244,0.0089141,0.00042636,0.00016489
37.66,0.15369,-0.010636,0.0029262,0.0089141,0.00042966,0.00016529
37.68,0.15369,-0.010578,0.0029236,0.0089141,0.00043297,0.00016484
37.7,0.15369,-0.010519,0.0029249,0.0089141,0.00043627,0.00016573
37.72,0.15369,-0.010461,0.0029229,0.0089141,0.00043957,0.00016504
37.74,0.15369,-0.010402,0.0029239,0.0089141,0.00044288,0.00016496
37.76,0.15369,-0.010344,0.002924,0.0089141,0.00044618,0.00016558
37.78,0.15369,-0.010285,0.0029255,0.0089141,0.00044948,0.00016483
37.8,0.19714,-0.010227,0.0029238,0.006554,0.00045279,0.00016529
37.82,0.19714,-0.010154,0.0038125,0.006554,0.00045538,0.00012159
37.84,0.19714,-0.010078,0.0038205,0.006554,0.00045781,0.00012115
37.86,0.19714,-0.010001,0.0038204,0.006554,0.00046023,0.00012159
37.88,0.19714,-0.009925,0.0038195,0.006554,0.00046266,0.00012109
37.9,0.19714,-0.0098486,0.0038215,0.006554,0.00046509,0.00012198
37.92,0.19714,-0.0097722,0.003819,0.006554,0.00046752,0.00012135
37.94,0.19714,-0.0096958,0.0038203,0.006554,0.00046995,0.0001212
37.96,0.19714,-0.0096193,0.0038199,0.006554,0.00047238,0.00012187
37.98,0.19714,-0.0095429,0.0038206,0.006554,0.00047481,0.00012112
38,0.24245,-0.0094665,0.0038199,0.0041658,0.00047723,0.00012155
38.02,0.24245,-0.0093746,0.0048056,0.0041658,0.00047894,7.7341e-05
38.04,0.24245,-0.0092783,0.0048177,0.0041658,0.00048049,7.6898e-05
38.06,0.24245,-0.0091819,0.0048199,0.0041658,0.00048203,7.7345e-05
38.08,0.24245,-0.0090856,0.0048189,0.0041658,0.00048358,7.6834e-05
38.1,0.24245,-0.0089892,0.0048176,0.0041658,0.00048512,7.7713e-05
38.12,0.24245,-0.0088928,0.0048179,0.0041658,0.00048666,7.711e-05
38.14,0.24245,-0.0087965,0.00482,0.0041658,0.00048821,7.6943e-05
38.16,0.24245,-0.0087001,0.0048192,0.0041658,0.00048975,7.7628e-05
38.18,0.24245,-0.0086037,0.0048177,0.0041658,0.00049129,7.6882e-05
38.2,0.28006,-0.0085074,0.004818,0.0017909,0.00049284,7.7295e-05
38.22,0.28006,-0.0083974,0.0057006,0.0017909,0.00049366,3.3339e-05
38.24,0.28006,-0.0082831,0.0057159,0.0017909,0.00049433,3.2898e-05
38.26,0.28006,-0.0081688,0.0057172,0.0017909,0.00049499,3.3338e-05
38.28,0.28006,-0.0080545,0.00572,0.0017909,0.00049565,3.2837e-05
38.3,0.28006,-0.0079402,0.0057203,0.0017909,0.00049631,3.3719e-05
38.32,0.28006,-0.0078258,0.0057135,0.0017909,0.00049698,3.31e-05
38.34,0.28006,-0.0077115,0.0057164,0.0017909,0.00049765,3.2948e-05
38.36,0.28006,-0.0075972,0.0057184,0.0017909,0.00049831,3.3622e-05
38.38,0.28006,-0.0074829,0.0057222,0.0017909,0.00049897,3.2873e-05
38.4,0.30435,-0.0073686,0.0057149,-0.00053068,0.00049963,3.3295e-05
38.42,0.30435,-0.007245,0.0063257,-0.00053068,0.0004996,-9.68e-06
38.44,0.30435,-0.0071182,0.0063401,-0.00053068,0.0004994,-1.0115e-05
38.46,0.30435,-0.0069914,0.0063397,-0.00053068,0.0004992,-9.6997e-06
38.48,0.30435,-0.0068646,0.0063388,-0.00053068,0.00049901,-1.0165e-05
38.5,0.30435,-0.0067378,0.0063369,-0.00053068,0.00049881,-9.2752e-06
38.52,0.30435,-0.006611,0.0063353,-0.00053068,0.00049862,-9.946e-06
38.54,0.30435,-0.0064842,0.0063398,-0.00053068,0.00049842,-1.0046e-05
38.56,0.30435,-0.0063574,0.0063414,-0.00053068,0.00049822,-9.4125e-06
38.58,0.30435,-0.0062306,0.0063425,-0.00053068,0.00049803,-1.0167e-05
38.6,0.3213,-0.0061038,0.00634,-0.0027615,0.00049783,-9.7141e-06
38.62,0.3213,-0.0059702,0.0067899,-0.0027615,0.00049696,-5.102e-05
38.64,0.3213,-0.0058342,0.0068021,-0.0027615,0.00049594,-5.1441e-05
38.66,0.3213,-0.0056982,0.0068031,-0.0027615,0.00049491,-5.1075e-05
38.68,0.3213,-0.0055621,0.0068037,-0.0027615,0.00049389,-5.1477e-05
38.7,0.3213,-0.0054261,0.0068045,-0.0027615,0.00049286,-5.0595e-05
38.72,0.3213,-0.0052901,0.0068058,-0.0027615,0.00049184,-5.1331e-05
38.74,0.3213,-0.005154,0.0068055,-0.0027615,0.00049082,-5.1344e-05
38.76,0.3213,-0.005018,0.0068038,-0.0027615,0.00048979,-5.0787e-05
38.78,0.3213,-0.0048819,0.0068024,-0.0027615,0.00048877,-5.1528e-05
38.8,0.33166,-0.0047459,0.0068019,-0.0048668,0.00048775,-5.1036e-05
38.82,0.33166,-0.0046056,0.0070871,-0.0048668,0.00048609,-9.0038e-05
38.84,0.33166,-0.0044637,0.0070961,-0.0048668,0.00048429,-9.0427e-05
38.86,0.33166,-0.0043218,0.0070959,-0.0048668,0.00048248,-9.0151e-05
38.88,0.33166,-0.0041798,0.0070957,-0.0048668,0.00048068,-9.0452e-05
38.9,0.33166,-0.0040379,0.0070954,-0.0048668,0.00047887,-8.9632e-05
38.92,0.33166,-0.003896,0.0070951,-0.0048668,0.00047707,-9.0398e-05
38.94,0.33166,-0.003754,0.0070946,-0.0048668,0.00047527,-9.0303e-05
38.96,0.33166,-0.0036121,0.007094,-0.0048668,0.00047346,-8.9872e-05
38.98,0.33166,-0.0034702,0.0070935,-0.0048668,0.00047166,-9.0522e-05
39,0.49088,-0.0033282,0.0070945,-0.006815,0.00046986,-9.0025e-05
39.02,0.49088,-0.0031089,0.012925,-0.006815,0.00046747,-0.00012615
39.04,0.49088,-0.002837,0.014036,-0.006815,0.00046494,-0.00012648
39.06,0.49088,-0.0025524,0.014363,-0.006815,0.00046242,-0.00012633
39.08,0.49088,-0.0022639,0.014469,-0.006815,0.00045989,-0.00012651
39.1,0.49088,-0.0019741,0.014504,-0.006815,0.00045736,-0.00012584
39.12,0.49088,-0.0016839,0.014516,-0.006815,0.00045484,-0.00012651
39.14,0.49088,-0.0013935,0.01452,-0.006815,0.00045232,-0.00012634
39.16,0.49088,-0.0011031,0.014521,-0.006815,0.00044979,-0.00012608
39.18,0.49088,-0.00081266,0.014522,-0.006815,0.00044727,-0.00012646
39.2,0.46954,-0.00052222,0.014522,-0.0085781,0.00044474,-0.00012609
39.22,0.46954,-0.0002467,0.013275,-0.0085781,0.00044168,-0.00015883
39.24,0.46954,1.4787e-05,0.012952,-0.0085781,0.0004385,-0.00015907
39.26,0.46954,0.00027287,0.012876,-0.0085781,0.00043532,-0.00015907
39.28,0.46954,0.00053017,0.012858,-0.0085781,0.00043215,-0.00015914
39.3,0.46954,0.00078729,0.012854,-0.0085781,0.00042896,-0.00015868
39.32,0.46954,0.0010444,0.012853,-0.0085781,0.00042579,-0.00015906
39.34,0.46954,0.0013014,0.012853,-0.0085781,0.00042261,-0.00015896
39.36,0.46954,0.0015585,0.012853,-0.0085781,0.00041943,-0.00015887
39.38,0.46954,0.0018156,0.012853,-0.0085781,0.00041625,-0.00015879
39.4,0.43843,0.0020726,0.012853,-0.010129,0.00041307,-0.00015865
39.42,0.43843,0.0023103,0.011331,-0.010129,0.00040942,-0.00018758
39.44,0.43843,0.0025338,0.011094,-0.010129,0.00040567,-0.00018769
39.46,0.43843,0.0027552,0.011061,-0.010129,0.00040192,-0.00018783
39.48,0.43843,0.0029764,0.011056,-0.010129,0.00039816,-0.00018783
39.5,0.43843,0.0031975,0.011055,-0.010129,0.00039441,-0.00018767
39.52,0.43843,0.0034186,0.011055,-0.010129,0.00039066,-0.00018775
39.54,0.43843,0.0036397,0.011055,-0.010129,0.0003869,-0.00018768
39.56,0.43843,0.0038608,0.011055,-0.010129,0.00038315,-0.00018876
39.58,0.43843,0.0040819,0.011055,-0.010129,0.00037939,-0.00018751
39.6,0.39616,0.004303,0.011055,-0.011461,0.00037564,-0.0001875
39.62,0.39616,0.0045011,0.0093704,-0.011461,0.00037149,-0.00021227
39.64,0.39616,0.0046866,0.0092314,-0.011461,0.00036724,-0.00021224
39.66,0.39616,0.0048711,0.009222,-0.011461,0.00036299,-0.00021239
39.68,0.39616,0.0050555,0.009221,-0.011461,0.00035874,-0.00021245
39.7,0.39616,0.0052399,0.0092208,-0.011461,0.0003545,-0.00021265
39.72,0.39616,0.0054243,0.0092207,-0.011461,0.00035025,-0.00021239
39.74,0.39616,0.0056087,0.0092206,-0.011461,0.000346,-0.00021222
39.76,0.39616,0.0057932,0.0092206,-0.011461,0.00034176,-0.00021251
39.78,0.39616,0.0059776,0.0092206,-0.011461,0.00033751,-0.00021251
39.8,0.34858,0.006162,0.0092206,-0.012557,0.00033326,-0.00021226
39.82,0.34858,0.006324,0.007669,-0.012557,0.00032868,-0.00023259
39.84,0.34858,0.0064765,0.007603,-0.012557,0.00032403,-0.00023255
39.86,0.34858,0.0066285,0.0076009,-0.012557,0.00031937,-0.00023232
39.88,0.34858,0.0067805,0.007601,-0.012557,0.00031472,-0.0002327
39.9,0.34858,0.0069325,0.0076009,-0.012557,0.00031007,-0.00023325
39.92,0.34858,0.0070845,0.0076009,-0.012557,0.00030541,-0.00023264
39.94,0.34858,0.0072365,0.0076009,-0.012557,0.00030076,-0.00023251
39.96,0.34858,0.0073886,0.0076009,-0.012557,0.0002961,-0.00023276
39.98,0.34858,0.0075406,0.0076009,-0.012557,0.00029145,-0.00023276


==> data/friction/ts_100/error_mpc_tol_0001.dat <==
   3.7034701e-04
   1.6443259e-04
   1.6703041e-05
   1.2851513e-05
   4.5138477e-05
   9.5017986e-09
   2.6833786e-08
   4.9365153e-10
   7.0793345e-04
   3.3751302e-09
   8.0245926e-09
   7.8474940e-07
   5.9701182e-11
   1.4569172e-07
   3.3794632e-07
   8.2367244e-04
   4.0363465e-09
   1.2113448e-06
   3.8452563e-07
   3.0069507e-08
   6.4169679e-04
   1.8726155e-07
   9.5168614e-08
   3.1391272e-08
   7.8753012e-08
   1.3415916e-04
   9.1689080e-05
   2.9674229e-04
   2.6915702e-05
   8.4391767e-05
   2.2746166e-07
   3.7143161e-06
   1.1816767e-06
   6.7703252e-04
   1.7538399e-07
   1.5480484e-06
   1.1832874e-06
   1.3424079e-06
   6.0668274e-07
   6.2655748e-04
   1.5121924e-07
   2.9960284e-04
   6.4721219e-04
   7.2645276e-05
   3.0317654e-07
   4.4006410e-04
   1.7447684e-04
   2.7475776e-09
   1.3655579e-06
   2.4018417e-06
   1.1441436e-06
   3.2937632e-07
   7.9418167e-06
   1.6378248e-07
   8.1496840e-07
   8.0570205e-07
   7.7800449e-07
   1.3309936e-07
   1.7018407e-06
   4.5012827e-04
   7.2600927e-07
   6.5580134e-07
   3.9599125e-04
   8.7577614e-04
   2.2399018e-04
   2.4578616e-04
   4.3682220e-04
   6.1777516e-07
   6.6360007e-04
   1.5655416e-06
   4.0306181e-06
   4.7622003e-04
   4.4713822e-07
   7.8307845e-04
   3.4983811e-07
   6.0016616e-04
   4.4373835e-05
   6.2112547e-07
   7.7568983e-04
   1.6799754e-04
   2.6845552e-08
   9.2142683e-04
   3.6911455e-04
   6.3414726e-04
   6.9846663e-05
   9.3006929e-07
   4.7905490e-06
   5.9787353e-04
   2.4031166e-06
   3.8329867e-06
   4.8576617e-06
   1.8255919e-06
   1.2713286e-06
   6.9032897e-04
   2.9754307e-04
   4.4595100e-07
   4.1540285e-04
   1.3921117e-05
   4.9261830e-04
   3.0739609e-04
   9.0752362e-04
   2.2349793e-04
   6.1238203e-05
   1.7221301e-05
   6.7599600e-06
   5.5221007e-06
   5.7130945e-06
   6.0047435e-06
   6.2901730e-06
   6.2912105e-06
   6.2922493e-06
   6.2932894e-06
   6.2943309e-06
   6.2953738e-06
   6.2964180e-06
   6.2974636e-06
   6.2985106e-06
   6.2995589e-06
   6.3006086e-06
   0.0000000e+00


==> data/friction/ts_100/error_tvmpc_tol_0001.dat <==
   3.7034701e-04
   8.3183731e-06
   1.1646012e-04
   4.2130572e-05
   1.2175165e-04
   4.2460887e-07
   5.5845168e-09
   9.0148695e-09
   1.4912844e-07
   2.2330583e-06
   1.8657640e-05
   1.1918596e-04
   2.2341104e-04
   3.8511679e-05
   1.9027494e-04
   7.3972377e-06
   8.3962522e-07
   1.1255787e-07
   1.4383819e-08
   9.2738476e-10
   2.8219470e-11
   7.1382113e-10
   8.2177053e-09
   4.2584583e-08
   1.7496621e-07
   8.1099260e-07
   3.9632979e-06
   2.5759427e-06
   6.6362225e-05
   2.3550875e-06
   6.2228644e-06
   3.6973804e-05
   8.7516540e-06
   1.7309047e-07
   7.5406927e-08
   1.4886054e-08
   8.0772326e-10
   5.8930499e-13
   5.6916961e-10
   8.7876837e-09
   4.1752811e-08
   7.9361674e-08
   2.1581712e-07
   2.2772589e-06
   5.5986893e-06
   3.5866959e-06
   3.5918612e-07
   3.8261335e-09
   3.6506590e-07
   1.1059330e-06
   1.0155665e-06
   4.4584977e-07
   1.0738331e-07
   1.3517092e-08
   4.4179379e-10
   1.3839491e-13
   1.0060277e-09
   1.2579515e-08
   5.8471452e-08
   1.5951119e-07
   2.7783614e-07
   3.0803635e-07
   2.0924101e-07
   7.7670196e-08
   9.8777191e-09
   2.5138885e-10
   2.2951068e-09
   1.3848578e-08
   2.2213237e-08
   1.8811870e-08
   9.5745513e-09
   2.7554156e-09
   3.0831830e-10
   1.1828037e-12
   1.4229996e-11
   4.5331197e-10
   2.1373008e-09
   4.8762514e-09
   7.0841371e-09
   7.1576073e-09
   5.0916723e-09
   2.4197296e-09
   6.3902247e-10
   4.0316456e-11
   1.4849306e-13
   6.1648369e-11
   2.2639996e-10
   3.1731526e-10
   2.5539523e-10
   1.2565475e-10
   3.3558832e-11
   2.8908462e-12
   5.7368038e-16
   7.2333061e-13
   1.1915518e-11
   4.4331008e-11
   8.6164737e-11
   1.0987349e-10
   9.9310224e-11
   6.4057628e-11
   2.7710742e-11
   6.4903701e-12
   2.6903973e-13
   2.0046056e-15
   9.8357529e-13
   3.1116938e-12
   4.1298682e-12
   3.2168165e-12
   1.5305595e-12
   3.8589550e-13
   2.8318018e-14
   3.0274363e-17
   1.4396180e-14
   1.8906333e-13
   6.4593884e-13
   1.1889934e-12
   1.4523182e-12
   1.2640310e-12
   7.8631320e-13
   0.0000000e+00


==> data/friction/ts_100/iter_mpc_tol_0001.dat <==
   2.0000000e+00
   3.6000000e+01
   2.1000000e+01
   5.0000000e+00
   6.0000000e+00
   7.0000000e+00
   7.0000000e+00
   6.0000000e+00
   7.0000000e+00
   7.0000000e+00
   5.0000000e+00
   2.0000000e+00
   7.0000000e+00
   7.0000000e+00
   1.0000000e+01
   1.1000000e+01
   1.1000000e+01
   1.1000000e+01
   1.1000000e+01
   1.0000000e+01
   1.0000000e+01
   1.0000000e+01
   1.0000000e+01
   9.0000000e+00
   8.0000000e+00
   7.0000000e+00
   5.0000000e+00
   3.0000000e+00
   2.0000000e+00
   3.0000000e+00
   4.0000000e+00
   6.0000000e+00
   7.0000000e+00
   9.0000000e+00
   9.0000000e+00
   9.0000000e+00
   9.0000000e+00
   9.0000000e+00
   8.0000000e+00
   8.0000000e+00
   7.0000000e+00
   6.0000000e+00
   5.0000000e+00
   4.0000000e+00
   2.0000000e+00
   0.0000000e+00
   2.0000000e+00
   2.0000000e+00
   3.0000000e+00
   4.0000000e+00
   5.0000000e+00
   5.0000000e+00
   6.0000000e+00
   6.0000000e+00
   6.0000000e+00
   6.0000000e+00
   6.0000000e+00
   5.0000000e+00
   4.0000000e+00
   4.0000000e+00
   3.0000000e+00
   2.0000000e+00
   1.0000000e+00
   0.0000000e+00
   1.0000000e+00
   1.0000000e+00
   2.0000000e+00
   2.0000000e+00
   3.0000000e+00
   3.0000000e+00
   3.0000000e+00
   4.0000000e+00
   3.0000000e+00
   4.0000000e+00
   3.0000000e+00
   3.0000000e+00
   3.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   0.0000000e+00
   1.0000000e+00
   1.0000000e+00
   2.0000000e+00
   3.0000000e+00
   3.0000000e+00
   3.0000000e+00
   4.0000000e+00
   4.0000000e+00
   4.0000000e+00
   4.0000000e+00
   4.0000000e+00
   3.0000000e+00
   3.0000000e+00
   3.0000000e+00
   2.0000000e+00
   2.0000000e+00
   1.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00
   0.0000000e+00


==> data/friction/ts_100/iter_mpc_tol_001.dat <==
   2.0000000e+00
   1.7000000e+01
   3.0000000e+00
   1.1000000e+01
   1.6000000e+01
   1.6000000e+01
   1.6000000e+01
   1.6000000e+01
   1.5000000e+01
   1.5000000e+01
   1.5000000e+01
   1.6000000e+01
   1.5000000e+01
   1.3000000e+01
   0.0000000e+00
   1.3000000e+01
   1.8000000e+01
   2.2000000e+01
   2.0000000e+01
   2.0000000e+01
   2.2000000e+01
   2.1000000e+01
   2.0000000e+01
   2.0000000e+01
   2.0000000e+01
   2.0000000e+01
   1.9000000e+01
   1.9000000e+01
   1.9000000e+01
   1.8000000e+01
   1.8000000e+01
   1.7000000e+01
   1.6000000e+01
   1.3000000e+01
   0.0000000e+00
   1.2000000e+01
   1.8000000e+01
   2.2000000e+01
   2.0000000e+01
   2.0000000e+01
   2.1000000e+01
   2.1000000e+01
   2.0000000e+01
   2.0000000e+01
   2.0000000e+01
   2.0000000e+01
   2.0000000e+01
   1.9000000e+01
   1.9000000e+01
   1.9000000e+01
   1.8000000e+01
   1.7000000e+01
   1.6000000e+01
   1.3000000e+01
   0.0000000e+00
   1.3000000e+01
   1.8000000e+01
   2.2000000e+01
   2.0000000e+01
   2.1000000e+01
   2.1000000e+01
   2.1000000e+01
   2.0000000e+01
   2.0000000e+01
   2.0000000e+01
   2.0000000e+01
   1.9000000e+01
   1.9000000e+01
   1.9000000e+01
   1.9000000e+01
   1.8000000e+01
   1.7000000e+01
   1.6000000e+01
   1.3000000e+01
   0.0000000e+00
   1.3000000e+01
   1.8000000e+01
   2.2000000e+01
   2.0000000e+01
   2.1000000e+01
   2.1000000e+01
   2.1000000e+01
   2.0000000e+01
   2.0000000e+01
   2.0000000e+01
   2.0000000e+01
   1.9000000e+01
   1.9000000e+01
   1.9000000e+01
   1.9000000e+01
   1.8000000e+01
   1.7000000e+01
   1.6000000e+01
   1.3000000e+01
   0.0000000e+00
   1.2000000e+01
   1.8000000e+01
   2.2000000e+01
   2.0000000e+01
   2.1000000e+01
   2.1000000e+01
   2.1000000e+01
   2.0000000e+01
   2.0000000e+01
   2.0000000e+01
   2.0000000e+01
   1.9000000e+01
   1.9000000e+01
   1.9000000e+01
   1.9000000e+01
   1.8000000e+01
   1.7000000e+01
   1.6000000e+01
   1.3000000e+01
   0.0000000e+00
   1.2000000e+01
   1.8000000e+01
   2.2000000e+01
   2.0000000e+01
   2.0000000e+01
   2.1000000e+01
   2.2000000e+01
   2.1000000e+01
   2.0000000e+01
   2.0000000e+01
   2.0000000e+01
   1.9000000e+01
   1.9000000e+01
   1.9000000e+01
   1.9000000e+01
   1.8000000e+01
   1.7000000e+01
   1.6000000e+01
   1.3000000e+01
   0.0000000e+00
   1.2000000e+01
   1.8000000e+01
   2.2000000e+01
   2.0000000e+01
   2.1000000e+01
   2.1000000e+01
   2.1000000e+01
   2.0000000e+01
   2.0000000e+01
   2.0000000e+01
   2.0000000e+01
   1.9000000e+01
   1.9000000e+01
   1.9000000e+01
   1.8000000e+01
   1.8000000e+01
   1.7000000e+01
   1.6000000e+01
   1.3000000e+01
   0.0000000e+00
   1.2000000e+01
   1.8000000e+01
   2.2000000e+01
   2.0000000e+01
   2.1000000e+01
   2.1000000e+01
   2.1000000e+01
   2.0000000e+01
   2.0000000e+01
   2.0000000e+01
   2.0000000e+01
   1.9000000e+01
   1.9000000e+01
   1.9000000e+01
   1.8000000e+01
   1.8000000e+01
   1.7000000e+01
   1.6000000e+01
   1.3000000e+01
   0.0000000e+00
   1.2000000e+01
   1.8000000e+01
   2.2000000e+01
   2.0000000e+01
   2.1000000e+01
   2.1000000e+01
   2.1000000e+01
   2.0000000e+01
   2.0000000e+01
   2.0000000e+01
   2.0000000e+01
   1.9000000e+01
   1.9000000e+01
   1.9000000e+01
   1.8000000e+01
   1.8000000e+01
   1.7000000e+01
   1.6000000e+01
   1.3000000e+01
   0.0000000e+00
   1.2000000e+01
   1.8000000e+01
   2.2000000e+01
   2.0000000e+01


==> data/friction/ts_100/iter_tvmpc_tol_0001.dat <==
   3.0000000e+00
   3.0000000e+00
   3.0000000e+00
   3.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   0.0000000e+00
   0.0000000e+00


==> data/friction/ts_100/iter_tvmpc_tol_001.dat <==
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00


==> data/friction/ts_100/ts100.dat <==
0,-0.35755,0.1,0.1,-0.35755,0.1,0.1
0.02,-0.35755,0.10126,0.022507,-0.35755,0.10126,0.022507
0.04,-0.35755,0.10126,-0.0072246,-0.35755,0.10126,-0.0072246
0.06,-0.35755,0.1011,-0.0078534,-0.35755,0.1011,-0.0078534
0.08,-0.35755,0.10095,-0.0078798,-0.35755,0.10095,-0.0078798
0.1,-0.35755,0.10079,-0.0078805,-0.35755,0.10079,-0.0078805
0.12,-0.35755,0.10063,-0.0078806,-0.35755,0.10063,-0.0078806
0.14,-0.35755,0.10047,-0.0078808,-0.35755,0.10047,-0.0078808
0.16,-0.35755,0.10032,-0.0078808,-0.35755,0.10032,-0.0078808
0.18,-0.35755,0.10016,-0.0078809,-0.35755,0.10016,-0.0078809
0.2,-0.81928,0.1,-0.007881,-0.81935,0.1,-0.007881
0.22,-0.81928,0.099518,-0.039334,-0.81935,0.099517,-0.039341
0.24,-0.81928,0.098366,-0.077945,-0.81935,0.098366,-0.077962
0.26,-0.81928,0.096318,-0.12852,-0.81935,0.096318,-0.12855
0.28,-0.81928,0.093178,-0.18625,-0.81935,0.093177,-0.18629
0.3,-0.81928,0.08885,-0.24678,-0.81935,0.088848,-0.24683
0.32,-0.81928,0.083302,-0.30814,-0.81935,0.083298,-0.30819
0.34,-0.81928,0.076523,-0.36967,-0.81935,0.076519,-0.36973
0.36,-0.81928,0.068515,-0.43116,-0.81935,0.06851,-0.43122
0.38,-0.81928,0.059278,-0.49255,-0.81935,0.059271,-0.49262
0.4,0.64251,0.048814,-0.55383,0.64267,0.048806,-0.5539
0.42,0.64251,0.038586,-0.46895,0.64267,0.038577,-0.46901
0.44,0.64251,0.030055,-0.38422,0.64267,0.030044,-0.38426
0.46,0.64251,0.023217,-0.29956,0.64267,0.023206,-0.29959
0.48,0.64251,0.018075,-0.21454,0.64267,0.018063,-0.21456
0.5,0.64251,0.014651,-0.12687,0.64267,0.014639,-0.12687
0.52,0.64251,0.013091,-0.024616,0.64267,0.013079,-0.024589
0.54,0.64251,0.013206,0.01776,0.64267,0.013195,0.017771
0.56,0.64251,0.013677,0.029233,0.64267,0.013666,0.029261
0.58,0.64251,0.01439,0.042764,0.64267,0.01438,0.042821
0.6,0.22045,0.015424,0.06177,0.22253,0.015416,0.061872
0.62,0.22045,0.016438,0.038193,0.22253,0.016435,0.038589
0.64,0.22045,0.016907,0.0097493,0.22253,0.016913,0.010164
0.66,0.22045,0.01702,0.0043988,0.22253,0.017029,0.0044529
0.68,0.22045,0.017107,0.0043246,0.22253,0.017117,0.0043706
0.7,0.22045,0.017193,0.0043233,0.22253,0.017204,0.0043694
0.72,0.22045,0.01728,0.0043227,0.22253,0.017292,0.0043687
0.74,0.22045,0.017366,0.0043245,0.22253,0.017379,0.00437
0.76,0.22045,0.017453,0.0043248,0.22253,0.017467,0.0043713
0.78,0.22045,0.017539,0.0043226,0.22253,0.017554,0.0043685
0.8,0.1277,0.017625,0.0043246,0.1296,0.017641,0.0043704
0.82,0.1277,0.017681,0.0024216,0.1296,0.017698,0.0024592
0.84,0.1277,0.01773,0.0024093,0.1296,0.017747,0.0024466
0.86,0.1277,0.017778,0.0024097,0.1296,0.017796,0.0024471
0.88,0.1277,0.017826,0.0024098,0.1296,0.017845,0.0024474
0.9,0.1277,0.017874,0.0024093,0.1296,0.017894,0.0024466
0.92,0.1277,0.017922,0.0024077,0.1296,0.017943,0.002445
0.94,0.1277,0.01797,0.0024098,0.1296,0.017992,0.0024473
0.96,0.1277,0.018019,0.0024094,0.1296,0.018041,0.0024466
0.98,0.1277,0.018067,0.0024111,0.1296,0.01809,0.0024486
1,0.036328,0.018115,0.0024095,0.03805,0.018139,0.0024468
1.02,0.036328,0.018135,0.00068228,0.03805,0.018159,0.00071438
1.04,0.036328,0.018149,0.00067411,0.03805,0.018173,0.00070615
1.06,0.036328,0.018162,0.00067342,0.03805,0.018187,0.00070547
1.08,0.036328,0.018175,0.00067429,0.03805,0.018202,0.00070631
1.1,0.036328,0.018189,0.00067392,0.03805,0.018216,0.00070595
1.12,0.036328,0.018202,0.00067478,0.03805,0.01823,0.00070684
1.14,0.036328,0.018216,0.00067414,0.03805,0.018244,0.00070617
1.16,0.036328,0.018229,0.0006734,0.03805,0.018258,0.00070546
1.18,0.036328,0.018243,0.00067435,0.03805,0.018272,0.00070639
1.2,-0.052324,0.018256,0.00067407,-0.050808,0.018286,0.00070611
1.22,-0.052324,0.018243,-0.00096458,-0.050808,0.018273,-0.00093625
1.24,-0.052324,0.018224,-0.00097236,-0.050808,0.018255,-0.00094403
1.26,-0.052324,0.018204,-0.00097217,-0.050808,0.018236,-0.00094384
1.28,-0.052324,0.018185,-0.00097226,-0.050808,0.018217,-0.00094394
1.3,-0.052324,0.018165,-0.00097245,-0.050808,0.018198,-0.00094412
1.32,-0.052324,0.018146,-0.0009724,-0.050808,0.018179,-0.00094403
1.34,-0.052324,0.018126,-0.00097237,-0.050808,0.01816,-0.00094404
1.36,-0.052324,0.018107,-0.00097222,-0.050808,0.018141,-0.00094391
1.38,-0.052324,0.018087,-0.00097246,-0.050808,0.018122,-0.00094413
1.4,-0.13686,0.018068,-0.00097229,-0.13557,0.018104,-0.00094396
1.42,-0.13686,0.018022,-0.0025793,-0.13557,0.018059,-0.0025539
1.44,-0.13686,0.017971,-0.0025894,-0.13557,0.018007,-0.002564
1.46,-0.13686,0.017919,-0.0025889,-0.13557,0.017956,-0.0025634
1.48,-0.13686,0.017867,-0.0025898,-0.13557,0.017905,-0.0025644
1.5,-0.13686,0.017815,-0.0025888,-0.13557,0.017853,-0.0025633
1.52,-0.13686,0.017764,-0.0025898,-0.13557,0.017802,-0.0025645
1.54,-0.13686,0.017712,-0.0025886,-0.13557,0.017751,-0.0025631
1.56,-0.13686,0.01766,-0.0025902,-0.13557,0.0177,-0.0025647
1.58,-0.13686,0.017608,-0.0025882,-0.13557,0.017648,-0.0025627
1.6,-0.21708,0.017556,-0.002589,-0.21472,0.017597,-0.0025636
1.62,-0.21708,0.017478,-0.0042332,-0.21472,0.01752,-0.0041823
1.64,-0.21708,0.017394,-0.0042497,-0.21472,0.017436,-0.0041982
1.66,-0.21708,0.017309,-0.0042512,-0.21472,0.017352,-0.0041997
1.68,-0.21708,0.017224,-0.0042495,-0.21472,0.017268,-0.0041979
1.7,-0.21708,0.017139,-0.0042499,-0.21472,0.017184,-0.0041986
1.72,-0.21708,0.017054,-0.004252,-0.21472,0.0171,-0.0042005
1.74,-0.21708,0.016969,-0.0042486,-0.21472,0.017016,-0.0041968
1.76,-0.21708,0.016884,-0.0042502,-0.21472,0.016932,-0.0041988
1.78,-0.21708,0.016799,-0.0042501,-0.21472,0.016848,-0.0041984
1.8,-0.29701,0.016714,-0.0042483,-0.28663,0.016764,-0.0041964
1.82,-0.29701,0.0166,-0.0061103,-0.28663,0.016655,-0.0058508
1.84,-0.29701,0.016477,-0.0061469,-0.28663,0.016537,-0.0058804
1.86,-0.29701,0.016354,-0.006148,-0.28663,0.01642,-0.0058817
1.88,-0.29701,0.016231,-0.0061484,-0.28663,0.016302,-0.0058831
1.9,-0.29701,0.016108,-0.0061499,-0.28663,0.016184,-0.0058855
1.92,-0.29701,0.015985,-0.0061472,-0.28663,0.016067,-0.0058796
1.94,-0.29701,0.015862,-0.0061456,-0.28663,0.015949,-0.0058805
1.96,-0.29701,0.015739,-0.0061483,-0.28663,0.015832,-0.0058824
1.98,-0.29701,0.015616,-0.0061505,-0.28663,0.015714,-0.0058855
2,-0.35968,0.015493,-0.0061468,-0.34972,0.015596,-0.0058801
2.02,-0.35968,0.015345,-0.0078777,-0.34972,0.015454,-0.0075741
2.04,-0.35968,0.015186,-0.0079462,-0.34972,0.015301,-0.0076337
2.06,-0.35968,0.015027,-0.0079498,-0.34972,0.015148,-0.0076362
2.08,-0.35968,0.014868,-0.0079497,-0.34972,0.014996,-0.0076362
2.1,-0.35968,0.014709,-0.0079496,-0.34972,0.014843,-0.0076361
2.12,-0.35968,0.01455,-0.0079495,-0.34972,0.01469,-0.0076361
2.14,-0.35968,0.014391,-0.0079495,-0.34972,0.014538,-0.0076361
2.16,-0.35968,0.014233,-0.0079495,-0.34972,0.014385,-0.0076361
2.18,-0.35968,0.014074,-0.0079494,-0.34972,0.014232,-0.007636
2.2,-0.41334,0.013915,-0.0079493,-0.40216,0.014079,-0.0076358
2.22,-0.41334,0.01373,-0.0097471,-0.40216,0.013903,-0.009325
2.24,-0.41334,0.013533,-0.0098924,-0.40216,0.013715,-0.0094432
2.26,-0.41334,0.013335,-0.009906,-0.40216,0.013526,-0.0094523
2.28,-0.41334,0.013137,-0.0099067,-0.40216,0.013337,-0.0094526
2.3,-0.41334,0.012939,-0.0099068,-0.40216,0.013148,-0.0094527
2.32,-0.41334,0.012741,-0.0099069,-0.40216,0.012959,-0.0094527
2.34,-0.41334,0.012543,-0.0099069,-0.40216,0.01277,-0.0094527
2.36,-0.41334,0.012345,-0.0099069,-0.40216,0.01258,-0.0094527
2.38,-0.41334,0.012147,-0.0099069,-0.40216,0.012391,-0.0094527
2.4,-0.45115,0.011948,-0.0099069,-0.44207,0.012202,-0.0094527
2.42,-0.45115,0.01173,-0.011454,-0.44207,0.011992,-0.011009
2.44,-0.45115,0.011498,-0.011682,-0.44207,0.01177,-0.011208
2.46,-0.45115,0.011264,-0.011719,-0.44207,0.011545,-0.011236
2.48,-0.45115,0.011029,-0.011726,-0.44207,0.01132,-0.01124
2.5,-0.45115,0.010795,-0.011727,-0.44207,0.011096,-0.01124
2.52,-0.45115,0.01056,-0.011727,-0.44207,0.010871,-0.01124
2.54,-0.45115,0.010326,-0.011727,-0.44207,0.010646,-0.01124
2.56,-0.45115,0.010091,-0.011727,-0.44207,0.010421,-0.01124
2.58,-0.45115,0.0098566,-0.011727,-0.44207,0.010196,-0.01124
2.6,-0.47897,0.0096221,-0.011727,-0.46782,0.0099716,-0.01124
2.62,-0.47897,0.0093705,-0.013075,-0.46782,0.0097317,-0.0124
2.64,-0.47897,0.009105,-0.013411,-0.46782,0.0094804,-0.012666
2.66,-0.47897,0.0088357,-0.013497,-0.46782,0.0092264,-0.012722
2.68,-0.47897,0.0085655,-0.01352,-0.46782,0.0089718,-0.012735
2.7,-0.47897,0.008295,-0.013527,-0.46782,0.008717,-0.012738
2.72,-0.47897,0.0080244,-0.013528,-0.46782,0.0084623,-0.012738
2.74,-0.47897,0.0077538,-0.013529,-0.46782,0.0082075,-0.012739
2.76,-0.47897,0.0074833,-0.013529,-0.46782,0.0079527,-0.012739
2.78,-0.47897,0.0072127,-0.013529,-0.46782,0.007698,-0.012739
2.8,-0.48587,0.0069421,-0.013529,-0.47851,0.0074432,-0.012739
2.82,-0.48587,0.0066668,-0.013917,-0.47851,0.0071815,-0.013294
2.84,-0.48587,0.0063871,-0.014032,-0.47851,0.0069138,-0.013441
2.86,-0.48587,0.006106,-0.014067,-0.47851,0.0066445,-0.01348
2.88,-0.48587,0.0058246,-0.014077,-0.47851,0.0063748,-0.013491
2.9,-0.48587,0.005543,-0.014081,-0.47851,0.0061049,-0.013493
2.92,-0.48587,0.0052614,-0.014082,-0.47851,0.005835,-0.013494
2.94,-0.48587,0.0049797,-0.014082,-0.47851,0.0055652,-0.013494
2.96,-0.48587,0.0046981,-0.014082,-0.47851,0.0052953,-0.013494
2.98,-0.48587,0.0044164,-0.014082,-0.47851,0.0050254,-0.013494
3,-0.50719,0.0041348,-0.014082,-0.47465,0.0047555,-0.013494
3.02,-0.50719,0.0038379,-0.015379,-0.47465,0.0044882,-0.013282
3.04,-0.50719,0.0035245,-0.01589,-0.47465,0.0042232,-0.013228
3.06,-0.50719,0.0032042,-0.016111,-0.47465,0.0039588,-0.013214
3.08,-0.50719,0.0028808,-0.016211,-0.47465,0.0036946,-0.013211
3.1,-0.50719,0.0025561,-0.016257,-0.47465,0.0034304,-0.01321
3.12,-0.50719,0.0022307,-0.016278,-0.47465,0.0031662,-0.01321
3.14,-0.50719,0.0019051,-0.016288,-0.47465,0.002902,-0.013209
3.16,-0.50719,0.0015792,-0.016293,-0.47465,0.0026378,-0.013209
3.18,-0.50719,0.0012534,-0.016295,-0.47465,0.0023736,-0.013209
3.2,-0.48174,0.00092745,-0.016296,-0.45901,0.0021095,-0.013209
3.22,-0.48174,0.00062103,-0.014598,-0.45901,0.0018555,-0.012391
3.24,-0.48174,0.00033621,-0.013999,-0.45901,0.0016097,-0.012221
3.26,-0.48174,5.8419e-05,-0.013818,-0.45901,0.0013657,-0.01219
3.28,-0.48174,-0.0002173,-0.013765,-0.45901,0.001122,-0.012184
3.3,-0.48174,-0.00049243,-0.01375,-0.45901,0.00087834,-0.012183
3.32,-0.48174,-0.00076738,-0.013746,-0.45901,0.00063468,-0.012183
3.34,-0.48174,-0.0010423,-0.013745,-0.45901,0.00039103,-0.012182
3.36,-0.48174,-0.0013172,-0.013744,-0.45901,0.00014738,-0.012182
3.38,-0.48174,-0.0015921,-0.013744,-0.45901,-9.6266e-05,-0.012182
3.4,-0.44643,-0.001867,-0.013744,-0.43365,-0.00033992,-0.012182
3.42,-0.44643,-0.0021185,-0.011877,-0.43365,-0.00056835,-0.011008
3.44,-0.44643,-0.0023517,-0.011533,-0.43365,-0.00078634,-0.010845
3.46,-0.44643,-0.0025816,-0.011479,-0.43365,-0.0010029,-0.010823
3.48,-0.44643,-0.0028111,-0.011471,-0.43365,-0.0012194,-0.010821
3.5,-0.44643,-0.0030405,-0.011469,-0.43365,-0.0014358,-0.01082
3.52,-0.44643,-0.0032699,-0.011469,-0.43365,-0.0016522,-0.01082
3.54,-0.44643,-0.0034993,-0.011469,-0.43365,-0.0018686,-0.01082
3.56,-0.44643,-0.0037286,-0.011469,-0.43365,-0.002085,-0.01082
3.58,-0.44643,-0.003958,-0.011469,-0.43365,-0.0023014,-0.01082
3.6,-0.4039,-0.0041874,-0.011469,-0.40041,-0.0025178,-0.01082
3.62,-0.4039,-0.004393,-0.0097005,-0.40041,-0.0027163,-0.0095054
3.64,-0.4039,-0.0045847,-0.0095355,-0.40041,-0.0029049,-0.0093939
3.66,-0.4039,-0.0047752,-0.009523,-0.40041,-0.0030926,-0.0093857
3.68,-0.4039,-0.0049657,-0.0095218,-0.40041,-0.0032803,-0.0093847
3.7,-0.4039,-0.0051561,-0.0095216,-0.40041,-0.003468,-0.0093845
3.72,-0.4039,-0.0053465,-0.0095215,-0.40041,-0.0036557,-0.0093844
3.74,-0.4039,-0.005537,-0.0095215,-0.40041,-0.0038434,-0.0093844
3.76,-0.4039,-0.0057274,-0.0095215,-0.40041,-0.0040311,-0.0093844
3.78,-0.4039,-0.0059178,-0.0095215,-0.40041,-0.0042188,-0.0093844
3.8,-0.35599,-0.0061083,-0.0095215,-0.36092,-0.0044064,-0.0093844
3.82,-0.35599,-0.0062757,-0.0079101,-0.36092,-0.0045752,-0.0080567
3.84,-0.35599,-0.0064328,-0.0078346,-0.36092,-0.0047354,-0.0079918
3.86,-0.35599,-0.0065894,-0.0078315,-0.36092,-0.0048952,-0.0079887
3.88,-0.35599,-0.006746,-0.0078316,-0.36092,-0.005055,-0.0079888
3.9,-0.35599,-0.0069027,-0.0078316,-0.36092,-0.0052148,-0.0079889
3.92,-0.35599,-0.0070593,-0.0078316,-0.36092,-0.0053745,-0.0079889
3.94,-0.35599,-0.0072159,-0.0078316,-0.36092,-0.0055343,-0.007989
3.96,-0.35599,-0.0073726,-0.0078316,-0.36092,-0.0056941,-0.007989
3.98,-0.35599,-0.0075292,-0.0078316,-0.36092,-0.0058539,-0.007989
4,-0.30206,-0.0076858,-0.0078316,-0.31646,-0.0060137,-0.0079891
4.02,-0.30206,-0.0078198,-0.006318,-0.31646,-0.0061543,-0.0067056
4.04,-0.30206,-0.0079456,-0.0062806,-0.31646,-0.0062879,-0.0066689
4.06,-0.30206,-0.0080712,-0.0062788,-0.31646,-0.0064213,-0.0066682
4.08,-0.30206,-0.0081968,-0.0062776,-0.31646,-0.0065546,-0.0066685
4.1,-0.30206,-0.0083224,-0.0062747,-0.31646,-0.006688,-0.0066691
4.12,-0.30206,-0.008448,-0.006276,-0.31646,-0.0068213,-0.0066701
4.14,-0.30206,-0.0085735,-0.0062809,-0.31646,-0.0069547,-0.0066702
4.16,-0.30206,-0.0086991,-0.0062802,-0.31646,-0.007088,-0.0066676
4.18,-0.30206,-0.0088247,-0.006279,-0.31646,-0.0072214,-0.0066666
4.2,-0.24696,-0.0089503,-0.0062813,-0.26818,-0.0073548,-0.0066681
4.22,-0.24696,-0.0090551,-0.0049409,-0.26818,-0.0074693,-0.0054451
4.24,-0.24696,-0.0091537,-0.0049223,-0.26818,-0.0075779,-0.0054242
4.26,-0.24696,-0.0092521,-0.004922,-0.26818,-0.0076864,-0.0054238
4.28,-0.24696,-0.0093505,-0.0049235,-0.26818,-0.0077949,-0.0054238
4.3,-0.24696,-0.009449,-0.0049218,-0.26818,-0.0079034,-0.0054257
4.32,-0.24696,-0.0095474,-0.004923,-0.26818,-0.0080119,-0.0054232
4.34,-0.24696,-0.0096459,-0.0049255,-0.26818,-0.0081204,-0.0054204
4.36,-0.24696,-0.0097443,-0.0049229,-0.26818,-0.0082288,-0.0054241
4.38,-0.24696,-0.0098428,-0.0049225,-0.26818,-0.0083373,-0.0054245
4.4,-0.18973,-0.0099412,-0.0049224,-0.21712,-0.0084458,-0.0054245
4.42,-0.18973,-0.01002,-0.0036752,-0.21712,-0.008536,-0.0042638
4.44,-0.18973,-0.010093,-0.0036637,-0.21712,-0.0086211,-0.0042512
4.46,-0.18973,-0.010166,-0.0036638,-0.21712,-0.0087061,-0.004249
4.48,-0.18973,-0.01024,-0.0036645,-0.21712,-0.0087911,-0.0042501
4.5,-0.18973,-0.010313,-0.0036625,-0.21712,-0.0088761,-0.0042513
4.52,-0.18973,-0.010386,-0.0036655,-0.21712,-0.0089612,-0.0042485
4.54,-0.18973,-0.01046,-0.0036631,-0.21712,-0.0090462,-0.0042467
4.56,-0.18973,-0.010533,-0.0036646,-0.21712,-0.0091312,-0.0042529
4.58,-0.18973,-0.010606,-0.003663,-0.21712,-0.0092162,-0.0042504
4.6,-0.12656,-0.010679,-0.0036641,-0.16427,-0.0093012,-0.0042512
4.62,-0.12656,-0.010732,-0.002395,-0.16427,-0.0093685,-0.0031464
4.64,-0.12656,-0.01078,-0.002387,-0.16427,-0.0094313,-0.003138
4.66,-0.12656,-0.010828,-0.0023861,-0.16427,-0.0094941,-0.0031389
4.68,-0.12656,-0.010875,-0.0023875,-0.16427,-0.0095569,-0.0031373
4.7,-0.12656,-0.010923,-0.0023869,-0.16427,-0.0096196,-0.0031386
4.72,-0.12656,-0.010971,-0.0023885,-0.16427,-0.0096824,-0.0031378
4.74,-0.12656,-0.011019,-0.0023866,-0.16427,-0.0097451,-0.0031385
4.76,-0.12656,-0.011066,-0.0023868,-0.16427,-0.0098079,-0.0031374
4.78,-0.12656,-0.011114,-0.0023873,-0.16427,-0.0098707,-0.003138
4.8,-0.070579,-0.011162,-0.0023885,-0.11059,-0.0099334,-0.0031387
4.82,-0.070579,-0.011192,-0.0013202,-0.11059,-0.0099791,-0.0020832
4.84,-0.070579,-0.011218,-0.0013149,-0.11059,-0.010021,-0.002077
4.86,-0.070579,-0.011245,-0.0013139,-0.11059,-0.010062,-0.0020761
4.88,-0.070579,-0.011271,-0.001315,-0.11059,-0.010104,-0.0020773
4.9,-0.070579,-0.011297,-0.0013147,-0.11059,-0.010145,-0.002077
4.92,-0.070579,-0.011324,-0.0013157,-0.11059,-0.010187,-0.0020777
4.94,-0.070579,-0.01135,-0.0013148,-0.11059,-0.010228,-0.0020769
4.96,-0.070579,-0.011376,-0.0013143,-0.11059,-0.01027,-0.0020767
4.98,-0.070579,-0.011403,-0.0013149,-0.11059,-0.010311,-0.0020777
5,-0.01362,-0.011429,-0.0013148,-0.056997,-0.010353,-0.0020778
5.02,-0.01362,-0.011438,-0.00025732,-0.056997,-0.010378,-0.0010646
5.04,-0.01362,-0.011443,-0.00025235,-0.056997,-0.010399,-0.0010598
5.06,-0.01362,-0.011448,-0.00025255,-0.056997,-0.01042,-0.0010591
5.08,-0.01362,-0.011453,-0.00025218,-0.056997,-0.010442,-0.00106
5.1,-0.01362,-0.011458,-0.00025239,-0.056997,-0.010463,-0.0010598
5.12,-0.01362,-0.011463,-0.00025268,-0.056997,-0.010484,-0.0010602
5.14,-0.01362,-0.011468,-0.0002521,-0.056997,-0.010505,-0.0010599
5.16,-0.01362,-0.011473,-0.00025265,-0.056997,-0.010526,-0.0010591
5.18,-0.01362,-0.011478,-0.00025249,-0.056997,-0.010548,-0.0010608
5.2,0.041846,-0.011483,-0.00025245,-0.0043236,-0.010569,-0.0010599
5.22,0.041846,-0.011472,0.00077195,-0.0043236,-0.010574,-8.4632e-05
5.24,0.041846,-0.011456,0.00077679,-0.0043236,-0.010576,-8.007e-05
5.26,0.041846,-0.011441,0.00077702,-0.0043236,-0.010577,-8.0286e-05
5.28,0.041846,-0.011425,0.00077676,-0.0043236,-0.010579,-7.9929e-05
5.3,0.041846,-0.011409,0.00077691,-0.0043236,-0.01058,-8.0072e-05
5.32,0.041846,-0.011394,0.00077626,-0.0043236,-0.010582,-8.041e-05
5.34,0.041846,-0.011378,0.00077679,-0.0043236,-0.010584,-7.9848e-05
5.36,0.041846,-0.011363,0.0007771,-0.0043236,-0.010585,-8.0301e-05
5.38,0.041846,-0.011347,0.00077672,-0.0043236,-0.010587,-8.0212e-05
5.4,0.10353,-0.011332,0.00077676,0.046528,-0.010588,-8.0173e-05
5.42,0.10353,-0.011297,0.0019348,0.046528,-0.010575,0.00085959
5.44,0.10353,-0.011259,0.0019411,0.046528,-0.010557,0.00086413
5.46,0.10353,-0.01122,0.0019417,0.046528,-0.01054,0.00086384
5.48,0.10353,-0.011181,0.0019409,0.046528,-0.010523,0.00086432
5.5,0.10353,-0.011142,0.001941,0.046528,-0.010506,0.00086397
5.52,0.10353,-0.011103,0.0019408,0.046528,-0.010488,0.00086391
5.54,0.10353,-0.011064,0.0019409,0.046528,-0.010471,0.00086437
5.56,0.10353,-0.011026,0.0019413,0.046528,-0.010454,0.00086371
5.58,0.10353,-0.010987,0.0019403,0.046528,-0.010436,0.00086424
5.6,0.15212,-0.010948,0.0019405,0.094721,-0.010419,0.00086398
5.62,0.15212,-0.010894,0.0028864,0.094721,-0.010387,0.0017677
5.64,0.15212,-0.010836,0.0028929,0.094721,-0.010352,0.0017722
5.66,0.15212,-0.010778,0.0028949,0.094721,-0.010316,0.0017739
5.68,0.15212,-0.01072,0.0028921,0.094721,-0.010281,0.0017719
5.7,0.15212,-0.010662,0.0028934,0.094721,-0.010245,0.0017725
5.72,0.15212,-0.010605,0.0028916,0.094721,-0.01021,0.001771
5.74,0.15212,-0.010547,0.0028931,0.094721,-0.010174,0.0017723
5.76,0.15212,-0.010489,0.0028924,0.094721,-0.010139,0.0017731
5.78,0.15212,-0.010431,0.002895,0.094721,-0.010104,0.0017723
5.8,0.1961,-0.010373,0.0028923,0.13946,-0.010068,0.0017724
5.82,0.1961,-0.010301,0.0037904,0.13946,-0.010019,0.0026352
5.84,0.1961,-0.010225,0.0037983,0.13946,-0.0099658,0.0026408
5.86,0.1961,-0.010149,0.003798,0.13946,-0.009913,0.0026425
5.88,0.1961,-0.010073,0.0037975,0.13946,-0.0098602,0.0026401
5.9,0.1961,-0.0099971,0.0037993,0.13946,-0.0098074,0.0026411
5.92,0.1961,-0.0099212,0.0037965,0.13946,-0.0097546,0.0026389
5.94,0.1961,-0.0098452,0.0037986,0.13946,-0.0097018,0.0026409
5.96,0.1961,-0.0097692,0.0037976,0.13946,-0.0096489,0.002641
5.98,0.1961,-0.0096933,0.0037987,0.13946,-0.0095961,0.0026412
6,0.24231,-0.0096173,0.0037978,0.17999,-0.0095433,0.0026406
6.02,0.24231,-0.0095255,0.0048023,0.17999,-0.0094774,0.0034543
6.04,0.24231,-0.0094293,0.0048147,0.17999,-0.0094082,0.0034607
6.06,0.24231,-0.009333,0.004817,0.17999,-0.009339,0.00346
6.08,0.24231,-0.0092367,0.004816,0.17999,-0.0092698,0.0034606
6.1,0.24231,-0.0091404,0.0048144,0.17999,-0.0092006,0.0034609
6.12,0.24231,-0.0090441,0.0048151,0.17999,-0.0091314,0.0034589
6.14,0.24231,-0.0089478,0.0048175,0.17999,-0.0090622,0.0034613
6.16,0.24231,-0.0088515,0.0048157,0.17999,-0.008993,0.00346
6.18,0.24231,-0.0087552,0.0048148,0.17999,-0.0089238,0.0034621
6.2,0.27541,-0.0086589,0.0048149,0.21559,-0.0088546,0.0034598
6.22,0.27541,-0.0085506,0.0055875,0.21559,-0.0087734,0.0042095
6.24,0.27541,-0.0084386,0.0056004,0.21559,-0.0086891,0.004217
6.26,0.27541,-0.0083266,0.0056024,0.21559,-0.0086048,0.0042183
6.28,0.27541,-0.0082146,0.0056066,0.21559,-0.0085204,0.0042169
6.3,0.27541,-0.0081026,0.0056059,0.21559,-0.0084361,0.0042169
6.32,0.27541,-0.0079906,0.0055995,0.21559,-0.0083517,0.0042193
6.34,0.27541,-0.0078786,0.005601,0.21559,-0.0082674,0.0042179
6.36,0.27541,-0.0077666,0.0056038,0.21559,-0.008183,0.0042171
6.38,0.27541,-0.0076545,0.0056017,0.21559,-0.0080987,0.00422
6.4,0.31037,-0.0075425,0.0056004,0.2457,-0.0080143,0.0042168
6.42,0.31037,-0.0074171,0.0064796,0.2457,-0.0079195,0.0048844
6.44,0.31037,-0.0072872,0.0065008,0.2457,-0.0078217,0.0048931
6.46,0.31037,-0.0071572,0.0065013,0.2457,-0.0077239,0.0048948
6.48,0.31037,-0.0070272,0.006501,0.2457,-0.007626,0.0048931
6.5,0.31037,-0.0068971,0.0065003,0.2457,-0.0075281,0.0048923
6.52,0.31037,-0.0067671,0.0064987,0.2457,-0.0074303,0.0048949
6.54,0.31037,-0.0066371,0.0065009,0.2457,-0.0073324,0.0048955
6.56,0.31037,-0.006507,0.0065024,0.2457,-0.0072345,0.0048913
6.58,0.31037,-0.006377,0.0065025,0.2457,-0.0071367,0.0048936
6.6,0.32772,-0.006247,0.0065014,0.26983,-0.0070388,0.0048928
6.62,0.32772,-0.0061099,0.0069695,0.26983,-0.0069322,0.0054549
6.64,0.32772,-0.0059703,0.006983,0.26983,-0.006823,0.0054637
6.66,0.32772,-0.0058307,0.0069841,0.26983,-0.0067137,0.0054653
6.68,0.32772,-0.005691,0.0069843,0.26983,-0.0066044,0.0054646
6.7,0.32772,-0.0055513,0.0069847,0.26983,-0.0064952,0.0054647
6.72,0.32772,-0.0054117,0.0069853,0.26983,-0.0063859,0.0054632
6.74,0.32772,-0.005272,0.006986,0.26983,-0.0062766,0.005461
6.76,0.32772,-0.0051324,0.0069861,0.26983,-0.0061673,0.0054627
6.78,0.32772,-0.0049927,0.0069854,0.26983,-0.006058,0.0054649
6.8,0.33829,-0.004853,0.0069829,0.28759,-0.0059487,0.0054638
6.82,0.33829,-0.0047089,0.0072799,0.28759,-0.0058328,0.0058965
6.84,0.33829,-0.0045632,0.0072902,0.28759,-0.0057147,0.0059054
6.86,0.33829,-0.0044174,0.0072902,0.28759,-0.0055966,0.0059051
6.88,0.33829,-0.0042716,0.0072902,0.28759,-0.0054785,0.0059044
6.9,0.33829,-0.0041257,0.0072901,0.28759,-0.0053604,0.0059018
6.92,0.33829,-0.0039799,0.00729,0.28759,-0.0052423,0.0059027
6.94,0.33829,-0.0038341,0.0072899,0.28759,-0.0051242,0.0059059
6.96,0.33829,-0.0036883,0.0072898,0.28759,-0.0050061,0.0059064
6.98,0.33829,-0.0035425,0.0072897,0.28759,-0.004888,0.0059079
7,0.49317,-0.0033967,0.0072901,0.29876,-0.0047699,0.0059042
7.02,0.49317,-0.0031746,0.013061,0.29876,-0.0046475,0.0061869
7.04,0.49317,-0.0028996,0.014206,0.29876,-0.0045237,0.0061927
7.06,0.49317,-0.0026113,0.014556,0.29876,-0.0043998,0.0061938
7.08,0.49317,-0.0023188,0.014673,0.29876,-0.004276,0.0061949
7.1,0.49317,-0.0020249,0.014714,0.29876,-0.0041521,0.0061951
7.12,0.49317,-0.0017304,0.014729,0.29876,-0.0040282,0.0061943
7.14,0.49317,-0.0014358,0.014734,0.29876,-0.0039044,0.0061928
7.16,0.49317,-0.0011411,0.014735,0.29876,-0.0037805,0.0061919
7.18,0.49317,-0.00084641,0.014736,0.29876,-0.0036566,0.0061903
7.2,0.47157,-0.00055169,0.014736,0.30321,-0.0035328,0.0061889
7.22,0.47157,-0.00027223,0.013452,0.30321,-0.0034072,0.0063074
7.24,0.47157,-7.5051e-06,0.013104,0.30321,-0.003281,0.0063103
7.26,0.47157,0.00025352,0.013019,0.30321,-0.0031548,0.00631
7.28,0.47157,0.00051364,0.012999,0.30321,-0.0030286,0.0063097
7.3,0.47157,0.00077356,0.012994,0.30321,-0.0029024,0.0063087
7.32,0.47157,0.0010334,0.012993,0.30321,-0.0027762,0.0063064
7.34,0.47157,0.0012933,0.012992,0.30321,-0.00265,0.0063101
7.36,0.47157,0.0015531,0.012992,0.30321,-0.0025238,0.0063119
7.38,0.47157,0.001813,0.012992,0.30321,-0.0023976,0.0063142
7.4,0.44207,0.0020728,0.012992,0.30148,-0.0022714,0.0063094
7.42,0.44207,0.002314,0.011523,0.30148,-0.0021458,0.0062655
7.44,0.44207,0.0025413,0.011282,0.30148,-0.0020205,0.0062636
7.46,0.44207,0.0027665,0.011246,0.30148,-0.0018952,0.0062621
7.48,0.44207,0.0029914,0.011241,0.30148,-0.0017699,0.0062588
7.5,0.44207,0.0032162,0.01124,0.30148,-0.0016446,0.0062614
7.52,0.44207,0.003441,0.01124,0.30148,-0.0015194,0.0062659
7.54,0.44207,0.0036658,0.01124,0.30148,-0.0013941,0.0062649
7.56,0.44207,0.0038906,0.01124,0.30148,-0.0012688,0.0062641
7.58,0.44207,0.0041154,0.01124,0.30148,-0.0011435,0.0062643
7.6,0.39942,0.0043402,0.01124,0.29423,-0.0010182,0.0062668
7.62,0.39942,0.0045415,0.0095084,0.29423,-0.00089574,0.0060794
7.64,0.39942,0.0047296,0.0093579,0.29423,-0.00077421,0.006075
7.66,0.39942,0.0049166,0.0093473,0.29423,-0.00065269,0.0060738
7.68,0.39942,0.0051035,0.0093462,0.29423,-0.00053117,0.0060712
7.7,0.39942,0.0052904,0.0093459,0.29423,-0.00040966,0.0060703
7.72,0.39942,0.0054773,0.0093458,0.29423,-0.00028818,0.006076
7.74,0.39942,0.0056642,0.0093458,0.29423,-0.00016668,0.006076
7.76,0.39942,0.0058511,0.0093458,0.29423,-4.5159e-05,0.006074
7.78,0.39942,0.0060381,0.0093458,0.29423,7.6358e-05,0.0060721
7.8,0.35129,0.006225,0.0093458,0.2817,0.00019784,0.0060775
7.82,0.35129,0.0063891,0.0077571,0.2817,0.00031456,0.0057634
7.84,0.35129,0.0065432,0.007687,0.2817,0.00042973,0.0057569
7.86,0.35129,0.0066969,0.0076847,0.2817,0.00054486,0.0057576
7.88,0.35129,0.0068506,0.0076847,0.2817,0.00065999,0.0057596
7.9,0.35129,0.0070043,0.0076847,0.2817,0.00077511,0.0057636
7.92,0.35129,0.007158,0.0076846,0.2817,0.00089028,0.0057574
7.94,0.35129,0.0073117,0.0076846,0.2817,0.0010054,0.0057567
7.96,0.35129,0.0074653,0.0076846,0.2817,0.0011205,0.0057575
7.98,0.35129,0.007619,0.0076846,0.2817,0.0012357,0.0057597
8,0.29314,0.0077727,0.0076846,0.26428,0.0013508,0.0057613
8.02,0.29314,0.0079023,0.0060839,0.26428,0.0014595,0.0053372
8.04,0.29314,0.0080234,0.0060478,0.26428,0.0015661,0.0053307
8.06,0.29314,0.0081444,0.0060471,0.26428,0.0016727,0.0053289
8.08,0.29314,0.0082653,0.006047,0.26428,0.0017793,0.0053301
8.1,0.29314,0.0083863,0.0060464,0.26428,0.0018859,0.0053302
8.12,0.29314,0.0085072,0.0060502,0.26428,0.0019925,0.0053315
8.14,0.29314,0.0086282,0.0060482,0.26428,0.0020991,0.0053337
8.16,0.29314,0.0087491,0.0060462,0.26428,0.0022057,0.0053315
8.18,0.29314,0.0088701,0.0060443,0.26428,0.0023123,0.0053303
8.2,0.23827,0.008991,0.0060479,0.24236,0.0024189,0.005331
8.22,0.23827,0.0090916,0.0047399,0.24236,0.0025176,0.0048227
8.24,0.23827,0.0091861,0.0047231,0.24236,0.002614,0.0048161
8.26,0.23827,0.0092806,0.0047218,0.24236,0.0027103,0.0048137
8.28,0.23827,0.009375,0.0047227,0.24236,0.0028066,0.0048158
8.3,0.23827,0.0094695,0.0047229,0.24236,0.0029029,0.0048166
8.32,0.23827,0.0095639,0.0047235,0.24236,0.0029993,0.0048138
8.34,0.23827,0.0096584,0.0047223,0.24236,0.0030956,0.0048119
8.36,0.23827,0.0097528,0.0047216,0.24236,0.0031919,0.0048177
8.38,0.23827,0.0098473,0.0047232,0.24236,0.0032882,0.0048156
8.4,0.18142,0.0099417,0.0047228,0.21675,0.0033846,0.0048163
8.42,0.18142,0.010017,0.0035007,0.21675,0.0034719,0.0042485
8.44,0.18142,0.010087,0.0034902,0.21675,0.0035568,0.0042424
8.46,0.18142,0.010156,0.0034908,0.21675,0.0036417,0.0042425
8.48,0.18142,0.010226,0.0034903,0.21675,0.0037265,0.0042437
8.5,0.18142,0.010296,0.0034895,0.21675,0.0038114,0.0042414
8.52,0.18142,0.010366,0.0034917,0.21675,0.0038962,0.0042425
8.54,0.18142,0.010436,0.0034896,0.21675,0.0039811,0.0042447
8.56,0.18142,0.010505,0.0034913,0.21675,0.0040659,0.0042421
8.58,0.18142,0.010575,0.0034888,0.21675,0.0041508,0.0042438
8.6,0.11542,0.010645,0.003491,0.18819,0.0042356,0.0042436
8.62,0.11542,0.010694,0.0021784,0.18819,0.0043108,0.0036367
8.64,0.11542,0.010737,0.0021703,0.18819,0.0043835,0.0036315
8.66,0.11542,0.01078,0.0021706,0.18819,0.0044561,0.0036325
8.68,0.11542,0.010824,0.0021702,0.18819,0.0045288,0.0036304
8.7,0.11542,0.010867,0.0021709,0.18819,0.0046014,0.0036322
8.72,0.11542,0.010911,0.0021697,0.18819,0.004674,0.0036315
8.74,0.11542,0.010954,0.0021712,0.18819,0.0047466,0.0036316
8.76,0.11542,0.010997,0.00217,0.18819,0.0048193,0.0036316
8.78,0.11542,0.011041,0.0021713,0.18819,0.0048919,0.0036302
8.8,0.059834,0.011084,0.0021707,0.15736,0.0049645,0.003633
8.82,0.059834,0.011111,0.001118,0.15736,0.0050271,0.0030029
8.84,0.059834,0.011133,0.001113,0.15736,0.005087,0.0029985
8.86,0.059834,0.011155,0.0011122,0.15736,0.005147,0.0029963
8.88,0.059834,0.011177,0.0011132,0.15736,0.005207,0.0029983
8.9,0.059834,0.0112,0.0011129,0.15736,0.0052669,0.0029979
8.92,0.059834,0.011222,0.0011134,0.15736,0.0053269,0.0029973
8.94,0.059834,0.011244,0.0011131,0.15736,0.0053869,0.0029986
8.96,0.059834,0.011266,0.0011122,0.15736,0.0054468,0.0029985
8.98,0.059834,0.011289,0.0011132,0.15736,0.0055068,0.0030004
9,0.0035066,0.011311,0.001113,0.12483,0.0055668,0.0029984
9.02,0.0035066,0.011316,6.9791e-05,0.12483,0.0056163,0.0023571
9.04,0.0035066,0.011317,6.4956e-05,0.12483,0.0056634,0.002353
9.06,0.0035066,0.011319,6.4794e-05,0.12483,0.0057105,0.0023532
9.08,0.0035066,0.01132,6.5003e-05,0.12483,0.0057576,0.0023532
9.1,0.0035066,0.011321,6.4846e-05,0.12483,0.0058046,0.0023537
9.12,0.0035066,0.011323,6.554e-05,0.12483,0.0058517,0.0023527
9.14,0.0035066,0.011324,6.4971e-05,0.12483,0.0058987,0.0023538
9.16,0.0035066,0.011325,6.4561e-05,0.12483,0.0059458,0.0023529
9.18,0.0035066,0.011326,6.5104e-05,0.12483,0.0059929,0.0023542
9.2,-0.050851,0.011328,6.499e-05,0.091316,0.0060399,0.002354
9.22,-0.050851,0.011313,-0.00093999,0.091316,0.0060766,0.0017108
9.24,-0.050851,0.011294,-0.00094482,0.091316,0.0061107,0.0017076
9.26,-0.050851,0.011275,-0.00094489,0.091316,0.0061449,0.001706
9.28,-0.050851,0.011256,-0.00094479,0.091316,0.006179,0.0017078
9.3,-0.050851,0.011237,-0.00094494,0.091316,0.0062132,0.0017073
9.32,-0.050851,0.011218,-0.00094444,0.091316,0.0062473,0.0017086
9.34,-0.050851,0.011199,-0.00094484,0.091316,0.0062815,0.0017075
9.36,-0.050851,0.01118,-0.00094497,0.091316,0.0063156,0.0017069
9.38,-0.050851,0.011161,-0.00094484,0.091316,0.0063498,0.0017075
9.4,-0.10235,0.011143,-0.00094478,0.057387,0.0063839,0.0017075
9.42,-0.10235,0.011108,-0.0019132,0.057387,0.0064076,0.0010702
9.44,-0.10235,0.01107,-0.0019182,0.057387,0.006429,0.001067
9.46,-0.10235,0.011031,-0.00192,0.057387,0.0064503,0.0010674
9.48,-0.10235,0.010993,-0.0019179,0.057387,0.0064717,0.0010669
9.5,-0.10235,0.010954,-0.0019185,0.057387,0.006493,0.0010672
9.52,-0.10235,0.010916,-0.001917,0.057387,0.0065144,0.0010669
9.54,-0.10235,0.010878,-0.0019183,0.057387,0.0065357,0.0010669
9.56,-0.10235,0.010839,-0.0019189,0.057387,0.006557,0.0010673
9.58,-0.10235,0.010801,-0.0019184,0.057387,0.0065784,0.0010665
9.6,-0.15223,0.010763,-0.0019183,0.023692,0.0065997,0.0010674
9.62,-0.15223,0.010709,-0.0028884,0.023692,0.0066108,0.00044204
9.64,-0.15223,0.010651,-0.0028951,0.023692,0.0066196,0.0004393
9.66,-0.15223,0.010593,-0.0028968,0.023692,0.0066284,0.00043826
9.68,-0.15223,0.010535,-0.0028942,0.023692,0.0066372,0.00043953
9.7,-0.15223,0.010477,-0.0028956,0.023692,0.006646,0.00043924
9.72,-0.15223,0.010419,-0.0028934,0.023692,0.0066548,0.0004398
9.74,-0.15223,0.010361,-0.0028949,0.023692,0.0066636,0.00043933
9.76,-0.15223,0.010303,-0.0028947,0.023692,0.0066723,0.00043848
9.78,-0.15223,0.010245,-0.0028961,0.023692,0.0066811,0.00043944
9.8,-0.19554,0.010187,-0.0028944,-0.0092178,0.0066899,0.00043926
9.82,-0.19554,0.010115,-0.0037787,-0.0092178,0.0066887,-0.00016809
9.84,-0.19554,0.01004,-0.0037865,-0.0092178,0.0066853,-0.00017071
9.86,-0.19554,0.009964,-0.0037863,-0.0092178,0.0066819,-0.00017177
9.88,-0.19554,0.0098883,-0.0037856,-0.0092178,0.0066785,-0.00017049
9.9,-0.19554,0.0098125,-0.0037874,-0.0092178,0.0066751,-0.00017076
9.92,-0.19554,0.0097368,-0.0037848,-0.0092178,0.0066717,-0.00017026
9.94,-0.19554,0.0096611,-0.0037866,-0.0092178,0.0066683,-0.00017069
9.96,-0.19554,0.0095854,-0.0037858,-0.0092178,0.0066648,-0.00017153
9.98,-0.19554,0.0095096,-0.0037869,-0.0092178,0.0066614,-0.0001706
10,-0.2333,0.0094339,-0.003786,-0.040779,0.006658,-0.00017074
10.02,-0.2333,0.0093453,-0.0046006,-0.040779,0.006645,-0.00075424
10.04,-0.2333,0.0092532,-0.0046099,-0.040779,0.0066299,-0.00075682
10.06,-0.2333,0.0091609,-0.0046098,-0.040779,0.0066148,-0.00075781
10.08,-0.2333,0.0090687,-0.0046074,-0.040779,0.0065996,-0.00075662
10.1,-0.2333,0.0089765,-0.00461,-0.040779,0.0065845,-0.00075693
10.12,-0.2333,0.0088843,-0.0046096,-0.040779,0.0065694,-0.00075613
10.14,-0.2333,0.0087921,-0.0046083,-0.040779,0.0065542,-0.0007568
10.16,-0.2333,0.0086999,-0.0046101,-0.040779,0.0065391,-0.00075761
10.18,-0.2333,0.0086077,-0.0046094,-0.040779,0.0065239,-0.00075659
10.2,-0.27131,0.0085155,-0.0046082,-0.070478,0.0065088,-0.00075687
10.22,-0.27131,0.0084097,-0.0054864,-0.070478,0.0064846,-0.0013102
10.24,-0.27131,0.0082998,-0.0055004,-0.070478,0.0064584,-0.001313
10.26,-0.27131,0.0081898,-0.0055009,-0.070478,0.0064321,-0.0013124
10.28,-0.27131,0.0080798,-0.005502,-0.070478,0.0064059,-0.0013131
10.3,-0.27131,0.0079698,-0.0054986,-0.070478,0.0063796,-0.001313
10.32,-0.27131,0.0078598,-0.005501,-0.070478,0.0063533,-0.001313
10.34,-0.27131,0.0077498,-0.005504,-0.070478,0.0063271,-0.0013131
10.36,-0.27131,0.0076397,-0.0055009,-0.070478,0.0063008,-0.0013126
10.38,-0.27131,0.0075297,-0.0054995,-0.070478,0.0062746,-0.0013137
10.4,-0.30257,0.0074197,-0.0054997,-0.097821,0.0062483,-0.0013125
10.42,-0.30257,0.0072979,-0.0062751,-0.097821,0.0062136,-0.0018288
10.44,-0.30257,0.0071721,-0.0062929,-0.097821,0.006177,-0.0018315
10.46,-0.30257,0.0070463,-0.0062927,-0.097821,0.0061404,-0.0018336
10.48,-0.30257,0.0069204,-0.0062918,-0.097821,0.0061038,-0.0018311
10.5,-0.30257,0.0067945,-0.0062898,-0.097821,0.0060671,-0.0018317
10.52,-0.30257,0.0066686,-0.0062889,-0.097821,0.0060305,-0.0018302
10.54,-0.30257,0.0065428,-0.0062933,-0.097821,0.0059939,-0.0018315
10.56,-0.30257,0.0064169,-0.0062942,-0.097821,0.0059572,-0.0018325
10.58,-0.30257,0.0062911,-0.0062944,-0.097821,0.0059206,-0.0018314
10.6,-0.31993,0.0061652,-0.0062929,-0.12241,0.005884,-0.0018316
10.62,-0.31993,0.0060324,-0.0067515,-0.12241,0.0058397,-0.0023035
10.64,-0.31993,0.0058972,-0.0067638,-0.12241,0.0057936,-0.0023064
10.66,-0.31993,0.005762,-0.0067648,-0.12241,0.0057474,-0.002306
10.68,-0.31993,0.0056267,-0.0067654,-0.12241,0.0057013,-0.0023063
10.7,-0.31993,0.0054914,-0.0067664,-0.12241,0.0056552,-0.0023057
10.72,-0.31993,0.0053561,-0.006768,-0.12241,0.0056091,-0.0023073
10.74,-0.31993,0.0052208,-0.0067671,-0.12241,0.0055629,-0.0023053
10.76,-0.31993,0.0050856,-0.0067648,-0.12241,0.0055168,-0.0023064
10.78,-0.31993,0.0049503,-0.0067633,-0.12241,0.0054707,-0.0023053
10.8,-0.33611,0.004815,-0.0067633,-0.14384,0.0054246,-0.0023055
10.82,-0.33611,0.0046731,-0.0072115,-0.14384,0.0053717,-0.0027247
10.84,-0.33611,0.0045286,-0.0072255,-0.14384,0.0053171,-0.0027274
10.86,-0.33611,0.0043841,-0.0072265,-0.14384,0.0052626,-0.0027278
10.88,-0.33611,0.0042396,-0.0072265,-0.14384,0.005208,-0.0027276
10.9,-0.33611,0.004095,-0.0072265,-0.14384,0.0051535,-0.0027276
10.92,-0.33611,0.0039505,-0.0072265,-0.14384,0.0050989,-0.0027275
10.94,-0.33611,0.003806,-0.0072265,-0.14384,0.0050444,-0.002728
10.96,-0.33611,0.0036615,-0.0072265,-0.14384,0.0049898,-0.0027272
10.98,-0.33611,0.0035169,-0.0072265,-0.14384,0.0049353,-0.0027279
11,-0.49572,0.0033724,-0.0072253,-0.16183,0.0048807,-0.0027272
11.02,-0.49572,0.0031493,-0.013177,-0.16183,0.0048204,-0.003086
11.04,-0.49572,0.0028713,-0.014389,-0.16183,0.0047586,-0.0030886
11.06,-0.49572,0.002579,-0.014773,-0.16183,0.0046969,-0.0030873
11.08,-0.49572,0.0022819,-0.014909,-0.16183,0.0046351,-0.0030889
11.1,-0.49572,0.0019832,-0.014958,-0.16183,0.0045733,-0.0030877
11.12,-0.49572,0.0016838,-0.014976,-0.16183,0.0045116,-0.0030893
11.14,-0.49572,0.0013842,-0.014983,-0.16183,0.0044498,-0.003088
11.16,-0.49572,0.0010845,-0.014985,-0.16183,0.004388,-0.003089
11.18,-0.49572,0.00078483,-0.014986,-0.16183,0.0043263,-0.0030878
11.2,-0.46942,0.00048511,-0.014986,-0.17606,0.0042645,-0.0030869
11.22,-0.46942,0.00020415,-0.013404,-0.17606,0.0041981,-0.0033773
11.24,-0.46942,-5.8614e-05,-0.012977,-0.17606,0.0041305,-0.0033798
11.26,-0.46942,-0.00031689,-0.012875,-0.17606,0.0040629,-0.0033812
11.28,-0.46942,-0.00057411,-0.012852,-0.17606,0.0039953,-0.0033787
11.3,-0.46942,-0.00083109,-0.012847,-0.17606,0.0039277,-0.0033797
11.32,-0.46942,-0.001088,-0.012846,-0.17606,0.0038601,-0.0033773
11.34,-0.46942,-0.0013449,-0.012846,-0.17606,0.0037926,-0.0033796
11.36,-0.46942,-0.0016018,-0.012845,-0.17606,0.003725,-0.0033788
11.38,-0.46942,-0.0018587,-0.012845,-0.17606,0.0036574,-0.0033791
11.4,-0.43796,-0.0021157,-0.012845,-0.1865,0.0035898,-0.0033791
11.42,-0.43796,-0.0023529,-0.011307,-0.1865,0.0035188,-0.0035943
11.44,-0.43796,-0.002576,-0.01107,-0.1865,0.0034469,-0.0035959
11.46,-0.43796,-0.0027969,-0.011037,-0.1865,0.0033749,-0.0035968
11.48,-0.43796,-0.0030176,-0.011032,-0.1865,0.003303,-0.0035961
11.5,-0.43796,-0.0032382,-0.011032,-0.1865,0.0032311,-0.0035953
11.52,-0.43796,-0.0034589,-0.011031,-0.1865,0.0031592,-0.0035968
11.54,-0.43796,-0.0036795,-0.011031,-0.1865,0.0030872,-0.0035954
11.56,-0.43796,-0.0039001,-0.011031,-0.1865,0.0030153,-0.0035974
11.58,-0.43796,-0.0041207,-0.011031,-0.1865,0.0029434,-0.0035945
11.6,-0.39555,-0.0043414,-0.011031,-0.19299,0.0028715,-0.0035956
11.62,-0.39555,-0.004539,-0.0093457,-0.19299,0.0027974,-0.003731
11.64,-0.39555,-0.004724,-0.0092079,-0.19299,0.0027228,-0.0037328
11.66,-0.39555,-0.004908,-0.0091987,-0.19299,0.0026481,-0.003733
11.68,-0.39555,-0.005092,-0.0091977,-0.19299,0.0025735,-0.0037319
11.7,-0.39555,-0.0052759,-0.0091974,-0.19299,0.0024988,-0.0037324
11.72,-0.39555,-0.0054599,-0.0091973,-0.19299,0.0024242,-0.0037298
11.74,-0.39555,-0.0056438,-0.0091973,-0.19299,0.0023495,-0.0037325
11.76,-0.39555,-0.0058278,-0.0091973,-0.19299,0.0022749,-0.0037316
11.78,-0.39555,-0.0060117,-0.0091973,-0.19299,0.0022002,-0.0037313
11.8,-0.34785,-0.0061956,-0.0091973,-0.19561,0.0021256,-0.0037321
11.82,-0.34785,-0.0063572,-0.0076459,-0.19561,0.0020501,-0.0037874
11.84,-0.34785,-0.0065092,-0.0075806,-0.19561,0.0019743,-0.0037881
11.86,-0.34785,-0.0066608,-0.0075786,-0.19561,0.0018986,-0.0037886
11.88,-0.34785,-0.0068123,-0.0075786,-0.19561,0.0018228,-0.003787
11.9,-0.34785,-0.0069639,-0.0075786,-0.19561,0.0017471,-0.0037888
11.92,-0.34785,-0.0071155,-0.0075786,-0.19561,0.0016713,-0.003789
11.94,-0.34785,-0.007267,-0.0075786,-0.19561,0.0015955,-0.0037869
11.96,-0.34785,-0.0074186,-0.0075786,-0.19561,0.0015198,-0.0037883
11.98,-0.34785,-0.0075702,-0.0075785,-0.19561,0.001444,-0.003786
12,-0.29603,-0.0077217,-0.0075785,-0.19455,0.0013683,-0.0037868
12.02,-0.29603,-0.0078519,-0.0061554,-0.19455,0.0012929,-0.0037651
12.04,-0.29603,-0.0079745,-0.0061226,-0.19455,0.0012176,-0.0037658
12.06,-0.29603,-0.0080969,-0.0061209,-0.19455,0.0011423,-0.0037692
12.08,-0.29603,-0.0082194,-0.0061194,-0.19455,0.001067,-0.0037654
12.1,-0.29603,-0.0083418,-0.0061158,-0.19455,0.00099165,-0.0037651
12.12,-0.29603,-0.0084642,-0.0061194,-0.19455,0.00091635,-0.0037653
12.14,-0.29603,-0.0085866,-0.0061235,-0.19455,0.00084104,-0.0037657
12.16,-0.29603,-0.0087091,-0.0061213,-0.19455,0.00076573,-0.0037631
12.18,-0.29603,-0.0088315,-0.0061194,-0.19455,0.00069043,-0.0037651
12.2,-0.24121,-0.008954,-0.0061231,-0.19016,0.00061513,-0.0037655
12.22,-0.24121,-0.009056,-0.0048074,-0.19016,0.00054128,-0.003674
12.24,-0.24121,-0.0091518,-0.0047901,-0.19016,0.00046782,-0.0036727
12.26,-0.24121,-0.0092476,-0.0047892,-0.19016,0.00039437,-0.0036743
12.28,-0.24121,-0.0093434,-0.0047903,-0.19016,0.00032091,-0.0036729
12.3,-0.24121,-0.0094392,-0.0047898,-0.19016,0.00024745,-0.0036734
12.32,-0.24121,-0.009535,-0.0047908,-0.19016,0.000174,-0.0036755
12.34,-0.24121,-0.0096308,-0.004791,-0.19016,0.00010053,-0.003673
12.36,-0.24121,-0.0097266,-0.0047888,-0.19016,2.7076e-05,-0.0036729
12.38,-0.24121,-0.0098224,-0.0047905,-0.19016,-4.6383e-05,-0.0036726
12.4,-0.18435,-0.0099182,-0.00479,-0.18262,-0.00011984,-0.0036734
12.42,-0.18435,-0.0099944,-0.0035618,-0.18262,-0.00019079,-0.0035165
12.44,-0.18435,-0.010066,-0.003551,-0.18262,-0.0002611,-0.0035154
12.46,-0.18435,-0.010137,-0.0035515,-0.18262,-0.0003314,-0.0035157
12.48,-0.18435,-0.010208,-0.0035513,-0.18262,-0.00040171,-0.0035149
12.5,-0.18435,-0.010279,-0.0035501,-0.18262,-0.00047201,-0.0035158
12.52,-0.18435,-0.01035,-0.0035529,-0.18262,-0.00054232,-0.0035131
12.54,-0.18435,-0.010421,-0.0035503,-0.18262,-0.00061261,-0.0035164
12.56,-0.18435,-0.010492,-0.0035522,-0.18262,-0.00068292,-0.0035144
12.58,-0.18435,-0.010563,-0.0035497,-0.18262,-0.00075321,-0.0035162
12.6,-0.11927,-0.010634,-0.0035516,-0.17209,-0.00082351,-0.0035165
12.62,-0.11927,-0.010684,-0.002253,-0.17209,-0.00089036,-0.0032992
12.64,-0.11927,-0.010729,-0.0022449,-0.17209,-0.00095632,-0.0032972
12.66,-0.11927,-0.010774,-0.0022449,-0.17209,-0.0010223,-0.0032948
12.68,-0.11927,-0.010818,-0.002245,-0.17209,-0.0010882,-0.0032985
12.7,-0.11927,-0.010863,-0.0022453,-0.17209,-0.0011542,-0.0032974
12.72,-0.11927,-0.010908,-0.0022448,-0.17209,-0.0012201,-0.0032997
12.74,-0.11927,-0.010953,-0.0022455,-0.17209,-0.0012861,-0.0032975
12.76,-0.11927,-0.010998,-0.0022446,-0.17209,-0.001352,-0.0032982
12.78,-0.11927,-0.011043,-0.002246,-0.17209,-0.001418,-0.0032981
12.8,-0.063718,-0.011088,-0.0022455,-0.15873,-0.0014839,-0.003298
12.82,-0.063718,-0.011116,-0.001191,-0.15873,-0.0015456,-0.0030277
12.84,-0.063718,-0.011139,-0.0011859,-0.15873,-0.0016061,-0.0030256
12.86,-0.063718,-0.011163,-0.0011849,-0.15873,-0.0016666,-0.0030261
12.88,-0.063718,-0.011187,-0.0011861,-0.15873,-0.0017271,-0.0030259
12.9,-0.063718,-0.01121,-0.0011857,-0.15873,-0.0017876,-0.0030263
12.92,-0.063718,-0.011234,-0.0011867,-0.15873,-0.0018481,-0.0030273
12.94,-0.063718,-0.011258,-0.0011859,-0.15873,-0.0019087,-0.0030262
12.96,-0.063718,-0.011282,-0.001185,-0.15873,-0.0019692,-0.0030246
12.98,-0.063718,-0.011305,-0.0011862,-0.15873,-0.0020297,-0.0030258
13,-0.0071611,-0.011329,-0.0011858,-0.14294,-0.0020902,-0.003026
13.02,-0.0071611,-0.011336,-0.00013754,-0.14294,-0.0021457,-0.0027119
13.04,-0.0071611,-0.011338,-0.00013266,-0.14294,-0.0021999,-0.0027098
13.06,-0.0071611,-0.011341,-0.00013261,-0.14294,-0.0022541,-0.0027111
13.08,-0.0071611,-0.011344,-0.00013271,-0.14294,-0.0023083,-0.0027096
13.1,-0.0071611,-0.011346,-0.00013256,-0.14294,-0.0023625,-0.0027104
13.12,-0.0071611,-0.011349,-0.00013319,-0.14294,-0.0024167,-0.0027078
13.14,-0.0071611,-0.011351,-0.00013267,-0.14294,-0.0024709,-0.002711
13.16,-0.0071611,-0.011354,-0.00013234,-0.14294,-0.0025251,-0.0027097
13.18,-0.0071611,-0.011357,-0.00013278,-0.14294,-0.0025793,-0.0027108
13.2,0.047481,-0.011359,-0.0001327,-0.12515,-0.0026335,-0.0027104
13.22,0.047481,-0.011346,0.00087705,-0.12515,-0.002682,-0.0023617
13.24,0.047481,-0.011328,0.00088188,-0.12515,-0.0027292,-0.0023597
13.26,0.047481,-0.01131,0.00088199,-0.12515,-0.0027764,-0.0023595
13.28,0.047481,-0.011293,0.00088184,-0.12515,-0.0028236,-0.0023597
13.3,0.047481,-0.011275,0.00088199,-0.12515,-0.0028708,-0.002359
13.32,0.047481,-0.011257,0.00088145,-0.12515,-0.002918,-0.0023599
13.34,0.047481,-0.01124,0.00088189,-0.12515,-0.0029652,-0.0023591
13.36,0.047481,-0.011222,0.00088207,-0.12515,-0.0030123,-0.0023603
13.38,0.047481,-0.011204,0.00088187,-0.12515,-0.0030595,-0.0023584
13.4,0.10498,-0.011187,0.00088184,-0.10575,-0.0031067,-0.0023603
13.42,0.10498,-0.011152,0.001963,-0.10575,-0.0031478,-0.001986
13.44,0.10498,-0.011112,0.0019687,-0.10575,-0.0031875,-0.0019839
13.46,0.10498,-0.011073,0.0019702,-0.10575,-0.0032272,-0.0019834
13.48,0.10498,-0.011033,0.0019683,-0.10575,-0.0032669,-0.0019843
13.5,0.10498,-0.010994,0.0019689,-0.10575,-0.0033066,-0.001983
13.52,0.10498,-0.010955,0.0019674,-0.10575,-0.0033462,-0.0019845
13.54,0.10498,-0.010915,0.0019687,-0.10575,-0.0033859,-0.0019834
13.56,0.10498,-0.010876,0.0019699,-0.10575,-0.0034256,-0.0019841
13.58,0.10498,-0.010837,0.0019685,-0.10575,-0.0034653,-0.0019836
13.6,0.15498,-0.010797,0.0019688,-0.08514,-0.0035049,-0.001984
13.62,0.15498,-0.010742,0.0029434,-0.08514,-0.0035382,-0.0015921
13.64,0.15498,-0.010683,0.0029502,-0.08514,-0.00357,-0.0015899
13.66,0.15498,-0.010624,0.0029522,-0.08514,-0.0036018,-0.0015899
13.68,0.15498,-0.010565,0.0029495,-0.08514,-0.0036336,-0.00159
13.7,0.15498,-0.010506,0.0029508,-0.08514,-0.0036654,-0.0015904
13.72,0.15498,-0.010447,0.002949,-0.08514,-0.0036972,-0.0015899
13.74,0.15498,-0.010388,0.0029505,-0.08514,-0.003729,-0.00159
13.76,0.15498,-0.010329,0.0029497,-0.08514,-0.0037608,-0.0015894
13.78,0.15498,-0.01027,0.0029521,-0.08514,-0.0037926,-0.0015901
13.8,0.19831,-0.010211,0.0029497,-0.063751,-0.0038244,-0.0015902
13.82,0.19831,-0.010138,0.0038371,-0.063751,-0.0038497,-0.0011883
13.84,0.19831,-0.010061,0.0038451,-0.063751,-0.0038734,-0.0011865
13.86,0.19831,-0.0099841,0.0038453,-0.063751,-0.0038971,-0.0011863
13.88,0.19831,-0.0099072,0.003844,-0.063751,-0.0039209,-0.0011866
13.9,0.19831,-0.0098303,0.0038461,-0.063751,-0.0039446,-0.001186
13.92,0.19831,-0.0097534,0.0038439,-0.063751,-0.0039683,-0.0011869
13.94,0.19831,-0.0096765,0.0038446,-0.063751,-0.0039921,-0.0011863
13.96,0.19831,-0.0095996,0.0038447,-0.063751,-0.0040158,-0.0011863
13.98,0.19831,-0.0095227,0.003845,-0.063751,-0.0040395,-0.0011867
14,0.236,-0.0094458,0.0038446,-0.041999,-0.0040632,-0.0011865
14.02,0.236,-0.009356,0.0046615,-0.041999,-0.0040803,-0.00078161
14.04,0.236,-0.0092627,0.0046711,-0.041999,-0.004096,-0.00077958
14.06,0.236,-0.0091692,0.0046706,-0.041999,-0.0041115,-0.00077926
14.08,0.236,-0.0090758,0.0046676,-0.041999,-0.0041271,-0.00077965
14.1,0.236,-0.0089824,0.0046712,-0.041999,-0.0041427,-0.00077982
14.12,0.236,-0.008889,0.0046705,-0.041999,-0.0041583,-0.00077955
14.14,0.236,-0.0087955,0.0046685,-0.041999,-0.0041739,-0.00077956
14.16,0.236,-0.0087021,0.0046713,-0.041999,-0.0041895,-0.00077941
14.18,0.236,-0.0086087,0.0046703,-0.041999,-0.0042051,-0.00077959
14.2,0.27381,-0.0085153,0.0046675,-0.020293,-0.0042207,-0.00077983
14.22,0.27381,-0.0084083,0.0055472,-0.020293,-0.0042297,-0.00037804
14.24,0.27381,-0.0082971,0.0055616,-0.020293,-0.0042372,-0.00037605
14.26,0.27381,-0.0081859,0.0055623,-0.020293,-0.0042448,-0.00037627
14.28,0.27381,-0.0080746,0.005564,-0.020293,-0.0042523,-0.00037607
14.3,0.27381,-0.0079634,0.00556,-0.020293,-0.0042598,-0.00037624
14.32,0.27381,-0.0078522,0.005562,-0.020293,-0.0042673,-0.00037508
14.34,0.27381,-0.007741,0.005565,-0.020293,-0.0042748,-0.0003763
14.36,0.27381,-0.0076297,0.0055624,-0.020293,-0.0042824,-0.00037627
14.38,0.27381,-0.0075185,0.0055607,-0.020293,-0.0042899,-0.00037504
14.4,0.29856,-0.0074072,0.0055596,0.00096605,-0.0042974,-0.00037681
14.42,0.29856,-0.0072866,0.006174,0.00096605,-0.0042985,1.6048e-05
14.44,0.29856,-0.007163,0.0061874,0.00096605,-0.0042982,1.7984e-05
14.46,0.29856,-0.0070392,0.0061871,0.00096605,-0.0042978,1.7861e-05
14.48,0.29856,-0.0069154,0.0061861,0.00096605,-0.0042974,1.7957e-05
14.5,0.29856,-0.0067917,0.0061835,0.00096605,-0.0042971,1.7789e-05
14.52,0.29856,-0.0066679,0.0061846,0.00096605,-0.0042967,1.802e-05
14.54,0.29856,-0.0065442,0.0061883,0.00096605,-0.0042964,1.8068e-05
14.56,0.29856,-0.0064204,0.0061883,0.00096605,-0.004296,1.758e-05
14.58,0.29856,-0.0062967,0.0061882,0.00096605,-0.0042957,1.7967e-05
14.6,0.31672,-0.0061729,0.0061871,0.02147,-0.0042953,1.7814e-05
14.62,0.31672,-0.006042,0.0066626,0.02147,-0.0042887,0.00039617
14.64,0.31672,-0.0059086,0.0066751,0.02147,-0.0042808,0.00039805
14.66,0.31672,-0.0057751,0.006676,0.02147,-0.0042728,0.00039818
14.68,0.31672,-0.0056416,0.0066767,0.02147,-0.0042649,0.000398
14.7,0.31672,-0.0055081,0.006678,0.02147,-0.0042569,0.00039781
14.72,0.31672,-0.0053746,0.006679,0.02147,-0.004249,0.00039811
14.74,0.31672,-0.0052411,0.0066768,0.02147,-0.004241,0.00039811
14.76,0.31672,-0.0051075,0.0066743,0.02147,-0.004233,0.00039791
14.78,0.31672,-0.004974,0.0066737,0.02147,-0.0042251,0.00039805
14.8,0.33337,-0.0048405,0.0066734,0.040845,-0.0042171,0.00039784
14.82,0.33337,-0.0047002,0.0071315,0.040845,-0.0042033,0.00075638
14.84,0.33337,-0.0045574,0.0071454,0.040845,-0.0041881,0.00075817
14.86,0.33337,-0.0044145,0.0071464,0.040845,-0.004173,0.00075874
14.88,0.33337,-0.0042716,0.0071465,0.040845,-0.0041578,0.00075807
14.9,0.33337,-0.0041286,0.0071466,0.040845,-0.0041426,0.00075796
14.92,0.33337,-0.0039857,0.0071467,0.040845,-0.0041275,0.00075813
14.94,0.33337,-0.0038428,0.0071469,0.040845,-0.0041123,0.00075817
14.96,0.33337,-0.0036999,0.0071471,0.040845,-0.0040972,0.0007585
14.98,0.33337,-0.003557,0.0071473,0.040845,-0.004082,0.00075814
15,0.49702,-0.003414,0.0071448,0.058783,-0.0040668,0.00075798
15.02,0.49702,-0.0031908,0.01323,0.058783,-0.0040462,0.0010916
15.04,0.49702,-0.0029113,0.01448,0.058783,-0.0040244,0.0010932
15.06,0.49702,-0.0026169,0.014885,0.058783,-0.0040025,0.0010945
15.08,0.49702,-0.0023175,0.015031,0.058783,-0.0039806,0.0010929
15.1,0.49702,-0.0020163,0.015085,0.058783,-0.0039588,0.0010932
15.12,0.49702,-0.0017143,0.015105,0.058783,-0.0039369,0.0010926
15.14,0.49702,-0.0014121,0.015113,0.058783,-0.003915,0.0010931
15.16,0.49702,-0.0011098,0.015116,0.058783,-0.0038932,0.001094
15.18,0.49702,-0.00080749,0.015117,0.058783,-0.0038713,0.0010929
15.2,0.47056,-0.00050514,0.015118,0.075012,-0.0038494,0.0010932
15.22,0.47056,-0.00022179,0.013509,0.075012,-0.0038226,0.001397
15.24,0.47056,4.2867e-05,0.013064,0.075012,-0.0037947,0.0013985
15.26,0.47056,0.00030281,0.012956,0.075012,-0.0037667,0.0013977
15.28,0.47056,0.00056161,0.012931,0.075012,-0.0037387,0.0013984
15.3,0.47056,0.00082015,0.012925,0.075012,-0.0037107,0.0013987
15.32,0.47056,0.0010786,0.012923,0.075012,-0.0036828,0.0013989
15.34,0.47056,0.0013371,0.012923,0.075012,-0.0036548,0.0013985
15.36,0.47056,0.0015955,0.012923,0.075012,-0.0036268,0.0013983
15.38,0.47056,0.001854,0.012923,0.075012,-0.0035989,0.0013996
15.4,0.43896,0.0021125,0.012923,0.089224,-0.0035709,0.0013972
15.42,0.43896,0.0023511,0.011367,0.089224,-0.0035386,0.0016661
15.44,0.43896,0.0025752,0.011122,0.089224,-0.0035052,0.0016676
15.46,0.43896,0.0027972,0.011088,0.089224,-0.0034719,0.0016698
15.48,0.43896,0.0030189,0.011083,0.089224,-0.0034385,0.0016672
15.5,0.43896,0.0032406,0.011082,0.089224,-0.0034052,0.0016676
15.52,0.43896,0.0034622,0.011082,0.089224,-0.0033718,0.0016667
15.54,0.43896,0.0036838,0.011082,0.089224,-0.0033385,0.0016675
15.56,0.43896,0.0039055,0.011082,0.089224,-0.0033051,0.0016689
15.58,0.43896,0.0041271,0.011082,0.089224,-0.0032718,0.0016671
15.6,0.39642,0.0043487,0.011082,0.10134,-0.0032384,0.0016676
15.62,0.39642,0.0045472,0.0093823,0.10134,-0.0032013,0.0018977
15.64,0.39642,0.0047329,0.0092414,0.10134,-0.0031633,0.001899
15.66,0.39642,0.0049176,0.0092319,0.10134,-0.0031253,0.0018987
15.68,0.39642,0.0051022,0.0092309,0.10134,-0.0030874,0.0018988
15.7,0.39642,0.0052868,0.0092306,0.10134,-0.0030494,0.0018999
15.72,0.39642,0.0054714,0.0092305,0.10134,-0.0030114,0.0018987
15.74,0.39642,0.005656,0.0092305,0.10134,-0.0029734,0.0018993
15.76,0.39642,0.0058407,0.0092305,0.10134,-0.0029354,0.0018989
15.78,0.39642,0.0060253,0.0092305,0.10134,-0.0028975,0.0019004
15.8,0.34859,0.0062099,0.0092305,0.11106,-0.0028595,0.0018973
15.82,0.34859,0.006372,0.0076698,0.11106,-0.0028185,0.002085
15.84,0.34859,0.0065244,0.0076033,0.11106,-0.0027768,0.0020862
15.86,0.34859,0.0066765,0.0076013,0.11106,-0.002735,0.0020849
15.88,0.34859,0.0068285,0.0076013,0.11106,-0.0026933,0.0020861
15.9,0.34859,0.0069805,0.0076013,0.11106,-0.0026516,0.0020862
15.92,0.34859,0.0071325,0.0076013,0.11106,-0.0026099,0.0020863
15.94,0.34859,0.0072845,0.0076012,0.11106,-0.0025681,0.0020863
15.96,0.34859,0.0074366,0.0076012,0.11106,-0.0025264,0.0020864
15.98,0.34859,0.0075886,0.0076012,0.11106,-0.0024847,0.0020861
16,0.29663,0.0077406,0.0076012,0.11845,-0.002443,0.0020858
16.02,0.29663,0.0078711,0.0061715,0.11845,-0.002399,0.0022285
16.04,0.29663,0.007994,0.0061384,0.11845,-0.0023544,0.0022296
16.06,0.29663,0.0081168,0.0061366,0.11845,-0.0023098,0.0022306
16.08,0.29663,0.0082395,0.0061352,0.11845,-0.0022652,0.002229
16.1,0.29663,0.0083623,0.0061315,0.11845,-0.0022206,0.0022289
16.12,0.29663,0.008485,0.0061349,0.11845,-0.002176,0.0022287
16.14,0.29663,0.0086078,0.0061392,0.11845,-0.0021315,0.002229
16.16,0.29663,0.0087305,0.0061372,0.11845,-0.0020869,0.0022308
16.18,0.29663,0.0088533,0.0061353,0.11845,-0.0020423,0.0022285
16.2,0.24168,0.008976,0.0061389,0.12342,-0.0019977,0.0022291
16.22,0.24168,0.0090783,0.0048183,0.12342,-0.0019516,0.0023251
16.24,0.24168,0.0091744,0.0048009,0.12342,-0.0019051,0.0023255
16.26,0.24168,0.0092704,0.0048,0.12342,-0.0018585,0.0023257
16.28,0.24168,0.0093664,0.004801,0.12342,-0.001812,0.0023253
16.3,0.24168,0.0094624,0.0048005,0.12342,-0.0017655,0.0023272
16.32,0.24168,0.0095584,0.0048016,0.12342,-0.001719,0.0023248
16.34,0.24168,0.0096544,0.0048019,0.12342,-0.0016725,0.0023259
16.36,0.24168,0.0097504,0.0047996,0.12342,-0.001626,0.0023258
16.38,0.24168,0.0098464,0.0048013,0.12342,-0.0015795,0.0023279
16.4,0.18468,0.0099424,0.0048007,0.1259,-0.0015329,0.0023241
16.42,0.18468,0.010019,0.0035688,0.1259,-0.0014856,0.0023738
16.44,0.18468,0.01009,0.0035579,0.1259,-0.0014382,0.0023746
16.46,0.18468,0.010161,0.0035584,0.1259,-0.0013907,0.0023725
16.48,0.18468,0.010232,0.0035583,0.1259,-0.0013432,0.0023742
16.5,0.18468,0.010304,0.003557,0.1259,-0.0012957,0.0023748
16.52,0.18468,0.010375,0.0035598,0.1259,-0.0012482,0.0023745
16.54,0.18468,0.010446,0.0035572,0.1259,-0.0012007,0.0023745
16.56,0.18468,0.010517,0.0035591,0.1259,-0.0011533,0.0023752
16.58,0.18468,0.010588,0.0035567,0.1259,-0.0011058,0.0023741
16.6,0.12036,0.010659,0.0035585,0.12617,-0.0010583,0.0023741
16.62,0.12036,0.01071,0.0022741,0.12617,-0.0010107,0.0023795
16.64,0.12036,0.010755,0.0022661,0.12617,-0.00096313,0.0023807
16.66,0.12036,0.0108,0.0022659,0.12617,-0.00091553,0.002379
16.68,0.12036,0.010846,0.0022663,0.12617,-0.00086794,0.0023794
16.7,0.12036,0.010891,0.0022663,0.12617,-0.00082035,0.0023775
16.72,0.12036,0.010936,0.0022663,0.12617,-0.00077277,0.0023792
16.74,0.12036,0.010982,0.0022665,0.12617,-0.00072519,0.0023806
16.76,0.12036,0.011027,0.0022658,0.12617,-0.00067759,0.0023792
16.78,0.12036,0.011072,0.0022671,0.12617,-0.00063001,0.0023798
16.8,0.064683,0.011118,0.0022668,0.12425,-0.00058242,0.0023791
16.82,0.064683,0.011146,0.0012091,0.12425,-0.00053543,0.0023424
16.84,0.064683,0.01117,0.001204,0.12425,-0.00048859,0.0023415
16.86,0.064683,0.011194,0.001203,0.12425,-0.00044175,0.0023427
16.88,0.064683,0.011218,0.0012043,0.12425,-0.00039491,0.002341
16.9,0.064683,0.011242,0.0012038,0.12425,-0.00034807,0.002343
16.92,0.064683,0.011266,0.0012048,0.12425,-0.00030123,0.0023417
16.94,0.064683,0.01129,0.001204,0.12425,-0.00025439,0.0023421
16.96,0.064683,0.011314,0.0012032,0.12425,-0.00020755,0.0023416
16.98,0.064683,0.011338,0.0012043,0.12425,-0.00016071,0.0023419
17,0.0079309,0.011362,0.0012039,0.12031,-0.00011387,0.0023422
17.02,0.0079309,0.011369,0.00015183,0.12031,-6.8267e-05,0.0022658
17.04,0.0079309,0.011372,0.00014693,0.12031,-2.296e-05,0.0022656
17.06,0.0079309,0.011375,0.00014688,0.12031,2.2346e-05,0.0022656
17.08,0.0079309,0.011378,0.00014698,0.12031,6.7652e-05,0.0022656
17.1,0.0079309,0.011381,0.00014682,0.12031,0.00011297,0.0022637
17.12,0.0079309,0.011384,0.00014745,0.12031,0.00015826,0.0022659
17.14,0.0079309,0.011387,0.00014694,0.12031,0.00020357,0.0022652
17.16,0.0079309,0.01139,0.00014661,0.12031,0.00024888,0.0022652
17.18,0.0079309,0.011393,0.00014704,0.12031,0.00029419,0.0022629
17.2,-0.046913,0.011396,0.00014697,0.11451,0.00033948,0.0022669
17.22,-0.046913,0.011382,-0.00086644,0.11451,0.00038298,0.0021533
17.24,-0.046913,0.011365,-0.00087127,0.11451,0.00042604,0.0021524
17.26,-0.046913,0.011347,-0.00087141,0.11451,0.00046909,0.0021527
17.28,-0.046913,0.01133,-0.00087124,0.11451,0.00051215,0.0021526
17.3,-0.046913,0.011312,-0.00087139,0.11451,0.0005552,0.0021529
17.32,-0.046913,0.011295,-0.00087082,0.11451,0.00059826,0.0021524
17.34,-0.046913,0.011278,-0.00087128,0.11451,0.00064131,0.0021534
17.36,-0.046913,0.01126,-0.00087149,0.11451,0.00068437,0.0021518
17.38,-0.046913,0.011243,-0.00087125,0.11451,0.00072742,0.0021536
17.4,-0.10465,0.011225,-0.00087123,0.10684,0.00077048,0.0021529
17.42,-0.10465,0.01119,-0.0019566,0.10684,0.00081114,0.0020055
17.44,-0.10465,0.011151,-0.0019624,0.10684,0.00085124,0.0020044
17.46,-0.10465,0.011112,-0.0019638,0.10684,0.00089133,0.0020054
17.48,-0.10465,0.011072,-0.001962,0.10684,0.00093143,0.0020047
17.5,-0.10465,0.011033,-0.0019625,0.10684,0.00097152,0.0020047
17.52,-0.10465,0.010994,-0.0019611,0.10684,0.0010116,0.0020045
17.54,-0.10465,0.010955,-0.0019623,0.10684,0.0010517,0.0020045
17.56,-0.10465,0.010915,-0.0019635,0.10684,0.0010918,0.002004
17.58,-0.10465,0.010876,-0.0019621,0.10684,0.0011319,0.0020048
17.6,-0.15892,0.010837,-0.0019624,0.097548,0.001172,0.0020049
17.62,-0.15892,0.010781,-0.0030221,0.097548,0.0012092,0.0018274
17.64,-0.15892,0.01072,-0.0030297,0.097548,0.0012457,0.0018263
17.66,-0.15892,0.010659,-0.003031,0.097548,0.0012823,0.0018276
17.68,-0.15892,0.010599,-0.0030289,0.097548,0.0013188,0.0018264
17.7,-0.15892,0.010538,-0.0030303,0.097548,0.0013553,0.0018258
17.72,-0.15892,0.010478,-0.0030279,0.097548,0.0013918,0.001825
17.74,-0.15892,0.010417,-0.0030299,0.097548,0.0014284,0.0018265
17.76,-0.15892,0.010356,-0.0030293,0.097548,0.0014649,0.0018266
17.78,-0.15892,0.010296,-0.0030309,0.097548,0.0015014,0.0018244
17.8,-0.20221,0.010235,-0.0030291,0.086863,0.001538,0.0018272
17.82,-0.20221,0.01016,-0.0039201,0.086863,0.0015712,0.0016239
17.84,-0.20221,0.010082,-0.0039284,0.086863,0.0016036,0.0016229
17.86,-0.20221,0.010003,-0.0039289,0.086863,0.0016361,0.0016229
17.88,-0.20221,0.0099248,-0.0039271,0.086863,0.0016686,0.001623
17.9,-0.20221,0.0098463,-0.0039294,0.086863,0.001701,0.0016219
17.92,-0.20221,0.0097677,-0.0039281,0.086863,0.0017335,0.0016237
17.94,-0.20221,0.0096891,-0.0039267,0.086863,0.0017659,0.0016226
17.96,-0.20221,0.0096106,-0.0039284,0.086863,0.0017984,0.0016225
17.98,-0.20221,0.009532,-0.0039276,0.086863,0.0018308,0.0016222
18,-0.23977,0.0094534,-0.0039277,0.074975,0.0018633,0.0016232
18.02,-0.23977,0.009362,-0.004747,0.074975,0.0018921,0.0013989
18.04,-0.23977,0.0092669,-0.0047569,0.074975,0.00192,0.0013978
18.06,-0.23977,0.0091717,-0.0047562,0.074975,0.001948,0.0013973
18.08,-0.23977,0.0090766,-0.0047522,0.074975,0.0019759,0.0013981
18.1,-0.23977,0.0089815,-0.004757,0.074975,0.0020039,0.0013972
18.12,-0.23977,0.0088863,-0.0047563,0.074975,0.0020319,0.0013978
18.14,-0.23977,0.0087912,-0.0047533,0.074975,0.0020598,0.001398
18.16,-0.23977,0.0086961,-0.0047572,0.074975,0.0020878,0.0013971
18.18,-0.23977,0.0086009,-0.0047564,0.074975,0.0021157,0.0013983
18.2,-0.27742,0.0085058,-0.004755,0.062145,0.0021437,0.0013978
18.22,-0.27742,0.008397,-0.0056355,0.062145,0.0021677,0.0011575
18.24,-0.27742,0.0082841,-0.0056504,0.062145,0.0021908,0.0011562
18.26,-0.27742,0.0081711,-0.0056515,0.062145,0.002214,0.001155
18.28,-0.27742,0.0080581,-0.005654,0.062145,0.0022371,0.0011564
18.3,-0.27742,0.0079451,-0.0056495,0.062145,0.0022602,0.0011564
18.32,-0.27742,0.0078321,-0.0056505,0.062145,0.0022833,0.0011565
18.34,-0.27742,0.0077191,-0.0056532,0.062145,0.0023065,0.0011563
18.36,-0.27742,0.007606,-0.0056512,0.062145,0.0023296,0.0011555
18.38,-0.27742,0.007493,-0.0056501,0.062145,0.0023527,0.0011564
18.4,-0.3019,0.00738,-0.0056495,0.048658,0.0023758,0.0011563
18.42,-0.3019,0.0072577,-0.0062612,0.048658,0.0023948,0.00090498
18.44,-0.3019,0.0071322,-0.0062752,0.048658,0.0024129,0.00090374
18.46,-0.3019,0.0070067,-0.0062748,0.048658,0.002431,0.00090432
18.48,-0.3019,0.0068812,-0.0062738,0.048658,0.0024491,0.00090379
18.5,-0.3019,0.0067557,-0.0062715,0.048658,0.0024672,0.00090363
18.52,-0.3019,0.0066302,-0.006271,0.048658,0.0024852,0.00090322
18.54,-0.3019,0.0065047,-0.0062755,0.048658,0.0025033,0.00090382
18.56,-0.3019,0.0063792,-0.0062764,0.048658,0.0025214,0.00090386
18.58,-0.3019,0.0062537,-0.0062771,0.048658,0.0025395,0.00090285
18.6,-0.32346,0.0061282,-0.006275,0.034785,0.0025575,0.00090399
18.62,-0.32346,0.0059941,-0.0068463,0.034785,0.0025714,0.00064647
18.64,-0.32346,0.0058569,-0.0068626,0.034785,0.0025843,0.00064532
18.66,-0.32346,0.0057197,-0.0068634,0.034785,0.0025972,0.00064559
18.68,-0.32346,0.0055824,-0.0068638,0.034785,0.0026101,0.00064543
18.7,-0.32346,0.0054452,-0.0068643,0.034785,0.002623,0.00064482
18.72,-0.32346,0.0053079,-0.0068652,0.034785,0.0026359,0.00064588
18.74,-0.32346,0.0051707,-0.006865,0.034785,0.0026489,0.00064528
18.76,-0.32346,0.0050334,-0.0068628,0.034785,0.0026618,0.00064505
18.78,-0.32346,0.0048961,-0.0068614,0.034785,0.0026747,0.00064543
18.8,-0.33375,0.0047589,-0.0068616,0.020788,0.0026876,0.00064547
18.82,-0.33375,0.0046174,-0.0071474,0.020788,0.0026962,0.00038647
18.84,-0.33375,0.0044743,-0.0071568,0.020788,0.0027039,0.00038534
18.86,-0.33375,0.0043312,-0.0071567,0.020788,0.0027117,0.00038554
18.88,-0.33375,0.004188,-0.0071565,0.020788,0.0027194,0.00038547
18.9,-0.33375,0.0040449,-0.0071563,0.020788,0.0027271,0.0003848
18.92,-0.33375,0.0039017,-0.0071561,0.020788,0.0027348,0.00038596
18.94,-0.33375,0.0037586,-0.0071558,0.020788,0.0027425,0.00038532
18.96,-0.33375,0.0036154,-0.0071554,0.020788,0.0027502,0.00038499
18.98,-0.33375,0.0034723,-0.007155,0.020788,0.0027579,0.00038564
19,-0.49091,0.0033291,-0.0071559,0.0069231,0.0027656,0.00038545
19.02,-0.49091,0.0031094,-0.012935,0.0069231,0.0027691,0.00012938
19.04,-0.49091,0.0028373,-0.01404,0.0069231,0.0027717,0.00012827
19.06,-0.49091,0.0025526,-0.014366,0.0069231,0.0027743,0.00012852
19.08,-0.49091,0.002264,-0.014472,0.0069231,0.0027768,0.0001284
19.1,-0.49091,0.0019742,-0.014507,0.0069231,0.0027794,0.00012773
19.12,-0.49091,0.0016839,-0.014519,0.0069231,0.0027819,0.00012891
19.14,-0.49091,0.0013935,-0.014523,0.0069231,0.0027845,0.00012826
19.16,-0.49091,0.001103,-0.014524,0.0069231,0.0027871,0.00012793
19.18,-0.49091,0.00081249,-0.014525,0.0069231,0.0027896,0.00012857
19.2,-0.46957,0.00052199,-0.014525,-0.0065631,0.0027922,0.0001284
19.22,-0.46957,0.00024641,-0.013278,-0.0065631,0.0027907,-0.00012053
19.24,-0.46957,-1.5119e-05,-0.012954,-0.0065631,0.0027883,-0.00012163
19.26,-0.46957,-0.00027325,-0.012878,-0.0065631,0.0027858,-0.00012122
19.28,-0.46957,-0.00053058,-0.01286,-0.0065631,0.0027834,-0.00012152
19.3,-0.46957,-0.00078774,-0.012856,-0.0065631,0.002781,-0.00012213
19.32,-0.46957,-0.0010449,-0.012855,-0.0065631,0.0027785,-0.00012109
19.34,-0.46957,-0.001302,-0.012855,-0.0065631,0.0027761,-0.00012164
19.36,-0.46957,-0.0015591,-0.012855,-0.0065631,0.0027737,-0.0001219
19.38,-0.46957,-0.0018162,-0.012855,-0.0065631,0.0027712,-0.00012155
19.4,-0.43846,-0.0020733,-0.012855,-0.019438,0.0027688,-0.00012143
19.42,-0.43846,-0.0023109,-0.011332,-0.019438,0.0027625,-0.00035925
19.44,-0.43846,-0.0025345,-0.011095,-0.019438,0.0027553,-0.00036034
19.46,-0.43846,-0.0027559,-0.011062,-0.019438,0.0027481,-0.00035974
19.48,-0.43846,-0.0029771,-0.011057,-0.019438,0.0027409,-0.00036026
19.5,-0.43846,-0.0031982,-0.011057,-0.019438,0.0027337,-0.00036072
19.52,-0.43846,-0.0034194,-0.011056,-0.019438,0.0027265,-0.00036024
19.54,-0.43846,-0.0036405,-0.011056,-0.019438,0.0027193,-0.00036034
19.56,-0.43846,-0.0038616,-0.011056,-0.019438,0.0027121,-0.00036047
19.58,-0.43846,-0.0040827,-0.011056,-0.019438,0.0027049,-0.00036074
19.6,-0.39618,-0.0043039,-0.011056,-0.031485,0.0026976,-0.00035997
19.62,-0.39618,-0.004502,-0.0093711,-0.031485,0.0026868,-0.00058298
19.64,-0.39618,-0.0046875,-0.009232,-0.031485,0.0026751,-0.00058408
19.66,-0.39618,-0.004872,-0.0092227,-0.031485,0.0026634,-0.00058349
19.68,-0.39618,-0.0050564,-0.0092217,-0.031485,0.0026518,-0.000584
19.7,-0.39618,-0.0052409,-0.0092214,-0.031485,0.0026401,-0.00058421
19.72,-0.39618,-0.0054253,-0.0092213,-0.031485,0.0026284,-0.00058391
19.74,-0.39618,-0.0056097,-0.0092213,-0.031485,0.0026167,-0.00058415
19.76,-0.39618,-0.0057941,-0.0092213,-0.031485,0.002605,-0.00058334
19.78,-0.39618,-0.0059786,-0.0092213,-0.031485,0.0025934,-0.00058426
19.8,-0.34859,-0.006163,-0.0092213,-0.042536,0.0025817,-0.00058391
19.82,-0.34859,-0.006325,-0.0076693,-0.042536,0.0025667,-0.00078868
19.84,-0.34859,-0.0064775,-0.0076033,-0.042536,0.0025509,-0.00078976
19.86,-0.34859,-0.0066295,-0.0076012,-0.042536,0.0025351,-0.0007897
19.88,-0.34859,-0.0067815,-0.0076013,-0.042536,0.0025193,-0.00078966
19.9,-0.34859,-0.0069335,-0.0076012,-0.042536,0.0025035,-0.0007896
19.92,-0.34859,-0.0070856,-0.0076012,-0.042536,0.0024877,-0.00078975
19.94,-0.34859,-0.0072376,-0.0076012,-0.042536,0.0024719,-0.00078979
19.96,-0.34859,-0.0073896,-0.0076012,-0.042536,0.0024561,-0.00078947
19.98,-0.34859,-0.0075416,-0.0076012,-0.042536,0.0024403,-0.0007897
20,-0.29685,-0.0076937,-0.0076011,-0.052407,0.0024245,-0.00078951
20.02,-0.29685,-0.0078242,-0.0061773,-0.052407,0.0024057,-0.00097297
20.04,-0.29685,-0.0079473,-0.0061442,-0.052407,0.0023863,-0.00097394
20.06,-0.29685,-0.0080701,-0.0061425,-0.052407,0.0023668,-0.00097494
20.08,-0.29685,-0.008193,-0.0061409,-0.052407,0.0023473,-0.00097377
20.1,-0.29685,-0.0083159,-0.0061373,-0.052407,0.0023278,-0.00097375
20.12,-0.29685,-0.0084388,-0.0061406,-0.052407,0.0023083,-0.00097381
20.14,-0.29685,-0.0085616,-0.006145,-0.052407,0.0022889,-0.0009739
20.16,-0.29685,-0.0086845,-0.0061431,-0.052407,0.0022694,-0.00097442
20.18,-0.29685,-0.0088074,-0.0061413,-0.052407,0.0022499,-0.00097384
20.2,-0.24211,-0.0089302,-0.0061448,-0.060968,0.0022304,-0.00097378
20.22,-0.24211,-0.0090326,-0.0048283,-0.060968,0.0022083,-0.0011333
20.24,-0.24211,-0.0091289,-0.0048108,-0.060968,0.0021857,-0.0011341
20.26,-0.24211,-0.0092251,-0.00481,-0.060968,0.002163,-0.0011342
20.28,-0.24211,-0.0093213,-0.0048112,-0.060968,0.0021403,-0.0011339
20.3,-0.24211,-0.0094176,-0.0048104,-0.060968,0.0021176,-0.0011348
20.32,-0.24211,-0.0095138,-0.0048115,-0.060968,0.0020949,-0.0011334
20.34,-0.24211,-0.00961,-0.0048123,-0.060968,0.0020722,-0.0011341
20.36,-0.24211,-0.0097062,-0.0048097,-0.060968,0.0020496,-0.0011346
20.38,-0.24211,-0.0098024,-0.0048112,-0.060968,0.0020269,-0.0011337
20.4,-0.1853,-0.0098986,-0.0048107,-0.06811,0.0020042,-0.001134
20.42,-0.1853,-0.0099753,-0.0035819,-0.06811,0.0019793,-0.0012676
20.44,-0.1853,-0.010047,-0.003571,-0.06811,0.001954,-0.0012683
20.46,-0.1853,-0.010118,-0.0035714,-0.06811,0.0019286,-0.0012679
20.48,-0.1853,-0.01019,-0.0035714,-0.06811,0.0019032,-0.0012682
20.5,-0.1853,-0.010261,-0.00357,-0.06811,0.0018779,-0.0012691
20.52,-0.1853,-0.010332,-0.0035729,-0.06811,0.0018525,-0.0012678
20.54,-0.1853,-0.010404,-0.0035703,-0.06811,0.0018271,-0.0012684
20.56,-0.1853,-0.010475,-0.0035721,-0.06811,0.0018018,-0.0012687
20.58,-0.1853,-0.010547,-0.0035698,-0.06811,0.0017764,-0.0012689
20.6,-0.12067,-0.010618,-0.0035715,-0.073751,0.001751,-0.0012679
20.62,-0.12067,-0.010669,-0.0022803,-0.073751,0.0017239,-0.0013741
20.64,-0.12067,-0.010714,-0.0022722,-0.073751,0.0016965,-0.0013748
20.66,-0.12067,-0.01076,-0.002272,-0.073751,0.001669,-0.0013737
20.68,-0.12067,-0.010805,-0.0022724,-0.073751,0.0016415,-0.0013746
20.7,-0.12067,-0.01085,-0.0022725,-0.073751,0.001614,-0.0013751
20.72,-0.12067,-0.010896,-0.0022724,-0.073751,0.0015865,-0.0013745
20.74,-0.12067,-0.010941,-0.0022726,-0.073751,0.001559,-0.0013748
20.76,-0.12067,-0.010987,-0.0022719,-0.073751,0.0015315,-0.0013739
20.78,-0.12067,-0.011032,-0.0022732,-0.073751,0.001504,-0.0013746
20.8,-0.065193,-0.011078,-0.0022729,-0.077892,0.0014765,-0.0013745
20.82,-0.065193,-0.011106,-0.0012187,-0.077892,0.0014478,-0.0014525
20.84,-0.065193,-0.01113,-0.0012136,-0.077892,0.0014187,-0.0014531
20.86,-0.065193,-0.011155,-0.0012126,-0.077892,0.0013896,-0.0014526
20.88,-0.065193,-0.011179,-0.0012138,-0.077892,0.0013606,-0.0014533
20.9,-0.065193,-0.011203,-0.0012134,-0.077892,0.0013315,-0.0014521
20.92,-0.065193,-0.011227,-0.0012144,-0.077892,0.0013025,-0.001453
20.94,-0.065193,-0.011252,-0.0012136,-0.077892,0.0012734,-0.0014528
20.96,-0.065193,-0.011276,-0.0012127,-0.077892,0.0012444,-0.0014528
20.98,-0.065193,-0.0113,-0.0012138,-0.077892,0.0012153,-0.0014531
21,-0.0086038,-0.011324,-0.0012135,-0.080507,0.0011863,-0.0014524
21.02,-0.0086038,-0.011331,-0.00016429,-0.080507,0.0011564,-0.001502
21.04,-0.0086038,-0.011335,-0.00015939,-0.080507,0.0011264,-0.0015021
21.06,-0.0086038,-0.011338,-0.00015939,-0.080507,0.0010963,-0.0015023
21.08,-0.0086038,-0.011341,-0.00015945,-0.080507,0.0010663,-0.0015022
21.1,-0.0086038,-0.011344,-0.00015929,-0.080507,0.0010362,-0.0015031
21.12,-0.0086038,-0.011347,-0.00015989,-0.080507,0.0010062,-0.0015005
21.14,-0.0086038,-0.011351,-0.0001594,-0.080507,0.00097613,-0.001502
21.16,-0.0086038,-0.011354,-0.0001591,-0.080507,0.00094608,-0.0015029
21.18,-0.0086038,-0.011357,-0.00015949,-0.080507,0.00091603,-0.0015015
21.2,0.046094,-0.01136,-0.00015944,-0.081642,0.00088599,-0.0015019
21.22,0.046094,-0.011347,0.00085118,-0.081642,0.0008556,-0.0015235
21.24,0.046094,-0.01133,0.000856,-0.081642,0.00082512,-0.0015241
21.26,0.046094,-0.011313,0.00085612,-0.081642,0.00079465,-0.0015234
21.28,0.046094,-0.011295,0.00085596,-0.081642,0.00076417,-0.001524
21.3,0.046094,-0.011278,0.00085611,-0.081642,0.0007337,-0.0015237
21.32,0.046094,-0.011261,0.00085555,-0.081642,0.00070322,-0.0015234
21.34,0.046094,-0.011244,0.00085601,-0.081642,0.00067275,-0.0015242
21.36,0.046094,-0.011227,0.00085621,-0.081642,0.00064227,-0.001523
21.38,0.046094,-0.01121,0.00085598,-0.081642,0.0006118,-0.001524
21.4,0.10363,-0.011193,0.00085596,-0.081357,0.00058132,-0.0015236
21.42,0.10363,-0.011158,0.0019371,-0.081357,0.00055094,-0.0015182
21.44,0.10363,-0.011119,0.0019429,-0.081357,0.00052057,-0.0015188
21.46,0.10363,-0.01108,0.0019442,-0.081357,0.0004902,-0.0015182
21.48,0.10363,-0.011041,0.0019425,-0.081357,0.00045984,-0.0015187
21.5,0.10363,-0.011003,0.001943,-0.081357,0.00042946,-0.0015172
21.52,0.10363,-0.010964,0.0019417,-0.081357,0.0003991,-0.0015186
21.54,0.10363,-0.010925,0.0019428,-0.081357,0.00036874,-0.0015186
21.56,0.10363,-0.010886,0.0019441,-0.081357,0.00033836,-0.0015173
21.58,0.10363,-0.010847,0.0019426,-0.081357,0.000308,-0.0015191
21.6,0.15775,-0.010808,0.0019429,-0.079723,0.00027763,-0.0015184
21.62,0.15775,-0.010752,0.0029985,-0.079723,0.00024777,-0.0014877
21.64,0.15775,-0.010692,0.0030061,-0.079723,0.00021802,-0.0014875
21.66,0.15775,-0.010632,0.0030072,-0.079723,0.00018828,-0.0014889
21.68,0.15775,-0.010572,0.0030053,-0.079723,0.00015852,-0.0014876
21.7,0.15775,-0.010512,0.0030065,-0.079723,0.00012877,-0.0014863
21.72,0.15775,-0.010452,0.0030042,-0.079723,9.9028e-05,-0.0014879
21.74,0.15775,-0.010392,0.0030064,-0.079723,6.9278e-05,-0.0014874
21.76,0.15775,-0.010332,0.0030057,-0.079723,3.9534e-05,-0.0014885
21.78,0.15775,-0.010271,0.0030072,-0.079723,9.782e-06,-0.0014876
21.8,0.20096,-0.010211,0.0030053,-0.076802,-1.9967e-05,-0.0014875
21.82,0.20096,-0.010137,0.0038935,-0.076802,-4.8819e-05,-0.0014324
21.84,0.20096,-0.010059,0.0039017,-0.076802,-7.7463e-05,-0.0014322
21.86,0.20096,-0.009981,0.0039022,-0.076802,-0.00010611,-0.0014319
21.88,0.20096,-0.009903,0.0039004,-0.076802,-0.00013475,-0.0014321
21.9,0.20096,-0.009825,0.0039027,-0.076802,-0.0001634,-0.0014317
21.92,0.20096,-0.0097469,0.0039012,-0.076802,-0.00019204,-0.0014329
21.94,0.20096,-0.0096689,0.0039003,-0.076802,-0.00022068,-0.0014325
21.96,0.20096,-0.0095909,0.0039017,-0.076802,-0.00024933,-0.0014316
21.98,0.20096,-0.0095128,0.0039011,-0.076802,-0.00027797,-0.0014335
22,0.23849,-0.0094348,0.0039011,-0.072687,-0.00030661,-0.0014324
22.02,0.23849,-0.0093439,0.0047179,-0.072687,-0.000334,-0.0013549
22.04,0.23849,-0.0092494,0.0047276,-0.072687,-0.00036109,-0.0013542
22.06,0.23849,-0.0091548,0.004727,-0.072687,-0.00038818,-0.0013543
22.08,0.23849,-0.0090603,0.0047232,-0.072687,-0.00041527,-0.0013545
22.1,0.23849,-0.0089657,0.0047278,-0.072687,-0.00044236,-0.0013543
22.12,0.23849,-0.0088712,0.004727,-0.072687,-0.00046945,-0.0013544
22.14,0.23849,-0.0087766,0.0047243,-0.072687,-0.00049654,-0.0013543
22.16,0.23849,-0.0086821,0.004728,-0.072687,-0.00052363,-0.0013546
22.18,0.23849,-0.0085875,0.004727,-0.072687,-0.00055072,-0.0013545
22.2,0.27609,-0.0084929,0.0047253,-0.06748,-0.00057781,-0.0013549
22.22,0.27609,-0.0083848,0.0056031,-0.06748,-0.00060331,-0.001257
22.24,0.27609,-0.0082726,0.0056177,-0.06748,-0.00062844,-0.0012564
22.26,0.27609,-0.0081602,0.0056187,-0.06748,-0.00065357,-0.0012574
22.28,0.27609,-0.0080479,0.005621,-0.06748,-0.0006787,-0.0012565
22.3,0.27609,-0.0079355,0.0056166,-0.06748,-0.00070383,-0.0012559
22.32,0.27609,-0.0078231,0.0056179,-0.06748,-0.00072896,-0.0012566
22.34,0.27609,-0.0077108,0.0056207,-0.06748,-0.00075409,-0.0012563
22.36,0.27609,-0.0075984,0.0056185,-0.06748,-0.00077922,-0.0012573
22.38,0.27609,-0.0074861,0.0056172,-0.06748,-0.00080435,-0.0012565
22.4,0.3006,-0.0073737,0.0056165,-0.061273,-0.00082948,-0.0012566
22.42,0.3006,-0.0072521,0.0062272,-0.061273,-0.00085271,-0.0011405
22.44,0.3006,-0.0071273,0.0062409,-0.061273,-0.00087551,-0.0011399
22.46,0.3006,-0.0070025,0.0062405,-0.061273,-0.00089831,-0.0011404
22.48,0.3006,-0.0068776,0.0062395,-0.061273,-0.00092111,-0.00114
22.5,0.3006,-0.0067528,0.006237,-0.061273,-0.00094391,-0.0011391
22.52,0.3006,-0.006628,0.0062371,-0.061273,-0.0009667,-0.0011404
22.54,0.3006,-0.0065032,0.0062415,-0.061273,-0.0009895,-0.0011399
22.56,0.3006,-0.0063784,0.006242,-0.061273,-0.0010123,-0.0011396
22.58,0.3006,-0.0062535,0.0062425,-0.061273,-0.0010351,-0.0011394
22.6,0.32224,-0.0061287,0.0062407,-0.05423,-0.0010579,-0.0011403
22.62,0.32224,-0.0059953,0.0068123,-0.05423,-0.0010785,-0.0010087
22.64,0.32224,-0.0058588,0.0068284,-0.05423,-0.0010987,-0.0010081
22.66,0.32224,-0.0057222,0.0068291,-0.05423,-0.0011189,-0.0010078
22.68,0.32224,-0.0055857,0.0068295,-0.05423,-0.001139,-0.0010082
22.7,0.32224,-0.0054491,0.0068301,-0.05423,-0.0011592,-0.0010074
22.72,0.32224,-0.0053125,0.0068311,-0.05423,-0.0011793,-0.0010085
22.74,0.32224,-0.005176,0.0068303,-0.05423,-0.0011995,-0.0010081
22.76,0.32224,-0.0050394,0.0068279,-0.05423,-0.0012197,-0.0010075
22.78,0.32224,-0.0049028,0.006827,-0.05423,-0.0012398,-0.0010086
22.8,0.33263,-0.0047662,0.0068271,-0.046463,-0.00126,-0.0010081
22.82,0.33263,-0.0046254,0.0071151,-0.046463,-0.0012778,-0.00086363
22.84,0.33263,-0.004483,0.0071243,-0.046463,-0.001295,-0.00086294
22.86,0.33263,-0.0043405,0.0071241,-0.046463,-0.0013123,-0.00086262
22.88,0.33263,-0.004198,0.007124,-0.046463,-0.0013296,-0.00086307
22.9,0.33263,-0.0040555,0.0071237,-0.046463,-0.0013468,-0.00086258
22.92,0.33263,-0.003913,0.0071234,-0.046463,-0.0013641,-0.00086287
22.94,0.33263,-0.0037705,0.007123,-0.046463,-0.0013813,-0.00086314
22.96,0.33263,-0.003628,0.0071225,-0.046463,-0.0013986,-0.00086244
22.98,0.33263,-0.0034855,0.007122,-0.046463,-0.0014158,-0.00086327
23,0.49139,-0.003343,0.007123,-0.038149,-0.0014331,-0.00086295
23.02,0.49139,-0.0031232,0.012953,-0.038149,-0.0014478,-0.0007087
23.04,0.49139,-0.0028506,0.014073,-0.038149,-0.001462,-0.00070801
23.06,0.49139,-0.0025652,0.014405,-0.038149,-0.0014762,-0.00070777
23.08,0.49139,-0.0022758,0.014514,-0.038149,-0.0014903,-0.00070814
23.1,0.49139,-0.0019851,0.01455,-0.038149,-0.0015045,-0.00070743
23.12,0.49139,-0.0016939,0.014562,-0.038149,-0.0015186,-0.00070828
23.14,0.49139,-0.0014027,0.014567,-0.038149,-0.0015328,-0.0007081
23.16,0.49139,-0.0011113,0.014568,-0.038149,-0.0015469,-0.00070747
23.18,0.49139,-0.00081993,0.014569,-0.038149,-0.0015611,-0.0007086
23.2,0.46999,-0.00052856,0.014569,-0.029453,-0.0015753,-0.000708
23.22,0.46999,-0.00025218,0.013314,-0.029453,-0.0015868,-0.00054701
23.24,0.46999,1.0023e-05,0.012985,-0.029453,-0.0015977,-0.00054627
23.26,0.46999,0.00026876,0.012907,-0.029453,-0.0016086,-0.00054595
23.28,0.46999,0.00052668,0.012889,-0.029453,-0.0016196,-0.0005464
23.3,0.46999,0.00078441,0.012885,-0.029453,-0.0016305,-0.00054589
23.32,0.46999,0.0010421,0.012884,-0.029453,-0.0016414,-0.0005462
23.34,0.46999,0.0012998,0.012884,-0.029453,-0.0016523,-0.00054646
23.36,0.46999,0.0015575,0.012884,-0.029453,-0.0016633,-0.00054577
23.38,0.46999,0.0018151,0.012884,-0.029453,-0.0016742,-0.00054655
23.4,0.43883,0.0020728,0.012884,-0.020544,-0.0016851,-0.00054628
23.42,0.43883,0.002311,0.011354,-0.020544,-0.0016933,-0.00038162
23.44,0.43883,0.0025349,0.011115,-0.020544,-0.0017009,-0.00038085
23.46,0.43883,0.0027568,0.011081,-0.020544,-0.0017086,-0.00038053
23.48,0.43883,0.0029783,0.011076,-0.020544,-0.0017162,-0.00038097
23.5,0.43883,0.0031998,0.011075,-0.020544,-0.0017238,-0.00038062
23.52,0.43883,0.0034213,0.011075,-0.020544,-0.0017314,-0.00038066
23.54,0.43883,0.0036428,0.011075,-0.020544,-0.001739,-0.00038107
23.56,0.43883,0.0038643,0.011075,-0.020544,-0.0017466,-0.00038042
23.58,0.43883,0.0040858,0.011075,-0.020544,-0.0017543,-0.00038092
23.6,0.3965,0.0043074,0.011075,-0.01159,-0.0017619,-0.00038091
23.62,0.3965,0.0045058,0.0093845,-0.01159,-0.0017668,-0.00021559
23.64,0.3965,0.0046916,0.0092443,-0.01159,-0.0017711,-0.00021481
23.66,0.3965,0.0048763,0.0092348,-0.01159,-0.0017754,-0.0002145
23.68,0.3965,0.005061,0.0092338,-0.01159,-0.0017797,-0.00021492
23.7,0.3965,0.0052456,0.0092335,-0.01159,-0.001784,-0.00021462
23.72,0.3965,0.0054303,0.0092335,-0.01159,-0.0017883,-0.0002146
23.74,0.3965,0.005615,0.0092334,-0.01159,-0.0017926,-0.00021503
23.76,0.3965,0.0057996,0.0092334,-0.01159,-0.0017969,-0.00021442
23.78,0.3965,0.0059843,0.0092334,-0.01159,-0.0018011,-0.00021483
23.8,0.34886,0.006169,0.0092334,-0.0027527,-0.0018054,-0.0002149
23.82,0.34886,0.0063312,0.0076779,-0.0027527,-0.0018071,-5.1819e-05
23.84,0.34886,0.0064838,0.0076115,-0.0027527,-0.0018081,-5.1065e-05
23.86,0.34886,0.006636,0.0076094,-0.0027527,-0.0018091,-5.0742e-05
23.88,0.34886,0.0067882,0.0076095,-0.0027527,-0.0018101,-5.1168e-05
23.9,0.34886,0.0069404,0.0076094,-0.0027527,-0.0018111,-5.0808e-05
23.92,0.34886,0.0070926,0.0076094,-0.0027527,-0.0018122,-5.0885e-05
23.94,0.34886,0.0072448,0.0076094,-0.0027527,-0.0018132,-5.1267e-05
23.96,0.34886,0.007397,0.0076094,-0.0027527,-0.0018142,-5.0641e-05
23.98,0.34886,0.0075491,0.0076094,-0.0027527,-0.0018152,-5.1146e-05
24,0.29143,0.0077013,0.0076093,0.0058145,-0.0018162,-5.1127e-05
24.02,0.29143,0.0078298,0.0060384,0.0058145,-0.0018147,0.00010694
24.04,0.29143,0.00795,0.0060037,0.0058145,-0.0018125,0.00010764
24.06,0.29143,0.0080701,0.006003,0.0058145,-0.0018104,0.00010796
24.08,0.29143,0.0081902,0.0060029,0.0058145,-0.0018082,0.00010754
24.1,0.29143,0.0083102,0.0060023,0.0058145,-0.0018061,0.00010806
24.12,0.29143,0.0084303,0.0060065,0.0058145,-0.0018039,0.00010768
24.14,0.29143,0.0085504,0.0060038,0.0058145,-0.0018018,0.00010748
24.16,0.29143,0.0086704,0.0060021,0.0058145,-0.0017996,0.00010814
24.18,0.29143,0.0087905,0.0060003,0.0058145,-0.0017974,0.00010733
24.2,0.23702,0.0089106,0.0060038,0.013969,-0.0017953,0.00010763
24.22,0.23702,0.0090105,0.0047112,0.013969,-0.0017907,0.00025812
24.24,0.23702,0.0091044,0.0046948,0.013969,-0.0017855,0.00025877
24.26,0.23702,0.0091983,0.0046935,0.013969,-0.0017803,0.00025895
24.28,0.23702,0.0092922,0.0046944,0.013969,-0.0017751,0.00025865
24.3,0.23702,0.0093861,0.0046946,0.013969,-0.00177,0.00025938
24.32,0.23702,0.00948,0.0046951,0.013969,-0.0017648,0.0002584
24.34,0.23702,0.0095739,0.0046937,0.013969,-0.0017596,0.00025868
24.36,0.23702,0.0096678,0.0046933,0.013969,-0.0017544,0.0002593
24.38,0.23702,0.0097617,0.0046948,0.013969,-0.0017493,0.0002581
24.4,0.18064,0.0098555,0.0046945,0.021578,-0.0017441,0.00025877
24.42,0.18064,0.0099302,0.0034844,0.021578,-0.0017366,0.00039926
24.44,0.18064,0.0099997,0.003474,0.021578,-0.0017286,0.00039991
24.46,0.18064,0.010069,0.0034746,0.021578,-0.0017206,0.00040023
24.48,0.18064,0.010139,0.0034741,0.021578,-0.0017126,0.00039984
24.5,0.18064,0.010208,0.0034734,0.021578,-0.0017046,0.00040022
24.52,0.18064,0.010278,0.0034756,0.021578,-0.0016966,0.00040003
24.54,0.18064,0.010347,0.0034734,0.021578,-0.0016886,0.00039973
24.56,0.18064,0.010417,0.0034751,0.021578,-0.0016806,0.00040035
24.58,0.18064,0.010486,0.0034726,0.021578,-0.0016726,0.0003997
24.6,0.12334,0.010556,0.0034748,0.028525,-0.0016646,0.00039987
24.62,0.12334,0.010607,0.0023312,0.028525,-0.0016545,0.00052829
24.64,0.12334,0.010653,0.0023242,0.028525,-0.0016439,0.00052886
24.66,0.12334,0.0107,0.0023227,0.028525,-0.0016333,0.00052913
24.68,0.12334,0.010746,0.0023248,0.028525,-0.0016228,0.00052879
24.7,0.12334,0.010793,0.0023239,0.028525,-0.0016122,0.00052939
24.72,0.12334,0.010839,0.0023259,0.028525,-0.0016016,0.00052868
24.74,0.12334,0.010885,0.0023242,0.028525,-0.001591,0.00052874
24.76,0.12334,0.010932,0.0023235,0.028525,-0.0015805,0.00052939
24.78,0.12334,0.010978,0.0023219,0.028525,-0.0015699,0.00052826
24.8,0.067848,0.011025,0.0023249,0.034714,-0.0015593,0.00052887
24.82,0.067848,0.011054,0.0012686,0.034714,-0.0015468,0.00064341
24.84,0.067848,0.011079,0.0012635,0.034714,-0.001534,0.00064392
24.86,0.067848,0.011105,0.0012625,0.034714,-0.0015211,0.00064398
24.88,0.067848,0.01113,0.0012637,0.034714,-0.0015082,0.00064383
24.9,0.067848,0.011155,0.0012633,0.034714,-0.0014953,0.00064461
24.92,0.067848,0.011181,0.0012644,0.034714,-0.0014824,0.00064319
24.94,0.067848,0.011206,0.0012635,0.034714,-0.0014696,0.00064387
24.96,0.067848,0.011231,0.0012627,0.034714,-0.0014567,0.00064444
24.98,0.067848,0.011256,0.0012637,0.034714,-0.0014438,0.00064328
25,0.011366,0.011282,0.0012634,0.040064,-0.0014309,0.00064388
25.02,0.011366,0.01129,0.00021548,0.040064,-0.0014164,0.00074307
25.04,0.011366,0.011294,0.00021057,0.040064,-0.0014015,0.00074354
25.06,0.011366,0.011298,0.00021074,0.040064,-0.0013867,0.00074317
25.08,0.011366,0.011302,0.00021041,0.040064,-0.0013718,0.00074343
25.1,0.011366,0.011307,0.00021058,0.040064,-0.0013569,0.00074428
25.12,0.011366,0.011311,0.0002109,0.040064,-0.0013421,0.00074279
25.14,0.011366,0.011315,0.00021032,0.040064,-0.0013272,0.00074353
25.16,0.011366,0.011319,0.00021084,0.040064,-0.0013123,0.00074394
25.18,0.011366,0.011323,0.00021074,0.040064,-0.0012974,0.00074346
25.2,-0.043275,0.011328,0.00021066,0.04451,-0.0012826,0.00074331
25.22,-0.043275,0.011315,-0.00079864,0.04451,-0.0012664,0.00082603
25.24,-0.043275,0.011299,-0.00080343,0.04451,-0.0012498,0.00082648
25.26,-0.043275,0.011283,-0.00080355,0.04451,-0.0012333,0.00082561
25.28,-0.043275,0.011267,-0.00080339,0.04451,-0.0012168,0.00082635
25.3,-0.043275,0.011251,-0.00080354,0.04451,-0.0012002,0.00082709
25.32,-0.043275,0.011235,-0.00080297,0.04451,-0.0011837,0.00082615
25.34,-0.043275,0.011219,-0.00080344,0.04451,-0.0011672,0.00082651
25.36,-0.043275,0.011203,-0.00080366,0.04451,-0.0011507,0.00082576
25.38,-0.043275,0.011187,-0.0008034,0.04451,-0.0011341,0.00082631
25.4,-0.1043,0.011171,-0.00080339,0.048032,-0.0011176,0.00082638
25.42,-0.1043,0.011136,-0.0019496,0.048032,-0.0011,0.00089186
25.44,-0.1043,0.011097,-0.0019558,0.048032,-0.0010822,0.00089232
25.46,-0.1043,0.011058,-0.0019566,0.048032,-0.0010643,0.00089158
25.48,-0.1043,0.011019,-0.0019556,0.048032,-0.0010465,0.00089212
25.5,-0.1043,0.01098,-0.0019558,0.048032,-0.0010286,0.0008926
25.52,-0.1043,0.01094,-0.0019553,0.048032,-0.0010108,0.00089207
25.54,-0.1043,0.010901,-0.0019558,0.048032,-0.00099295,0.00089231
25.56,-0.1043,0.010862,-0.0019561,0.048032,-0.0009751,0.00089149
25.58,-0.1043,0.010823,-0.001955,0.048032,-0.00095726,0.00089213
25.6,-0.15422,0.010784,-0.0019552,0.050599,-0.00093942,0.00089208
25.62,-0.15422,0.010729,-0.0029283,0.050599,-0.00092079,0.0009399
25.64,-0.15422,0.01067,-0.0029351,0.050599,-0.00090199,0.00094035
25.66,-0.15422,0.010612,-0.002937,0.050599,-0.00088319,0.00093995
25.68,-0.15422,0.010553,-0.0029343,0.050599,-0.00086439,0.00094045
25.7,-0.15422,0.010494,-0.0029356,0.050599,-0.00084558,0.00093958
25.72,-0.15422,0.010436,-0.0029338,0.050599,-0.00082679,0.00094023
25.74,-0.15422,0.010377,-0.0029353,0.050599,-0.00080798,0.00094026
25.76,-0.15422,0.010318,-0.0029346,0.050599,-0.00078918,0.00093981
25.78,-0.15422,0.01026,-0.0029372,0.050599,-0.00077038,0.00094037
25.8,-0.19753,0.010201,-0.0029345,0.052205,-0.00075158,0.00093992
25.82,-0.19753,0.010128,-0.0038207,0.052205,-0.00073229,0.00096999
25.84,-0.19753,0.010051,-0.0038287,0.052205,-0.00071289,0.00097007
25.86,-0.19753,0.0099749,-0.0038287,0.052205,-0.00069348,0.00097025
25.88,-0.19753,0.0098983,-0.0038276,0.052205,-0.00067408,0.0009702
25.9,-0.19753,0.0098217,-0.0038296,0.052205,-0.00065468,0.00097034
25.92,-0.19753,0.0097451,-0.0038273,0.052205,-0.00063528,0.0009695
25.94,-0.19753,0.0096686,-0.0038283,0.052205,-0.00061587,0.00096998
25.96,-0.19753,0.009592,-0.0038282,0.052205,-0.00059647,0.00097036
25.98,-0.19753,0.0095154,-0.0038287,0.052205,-0.00057707,0.00096895
26,-0.23522,0.0094389,-0.0038281,0.052872,-0.00055767,0.00096996
26.02,-0.23522,0.0093494,-0.004644,0.052872,-0.00053806,0.00098242
26.04,-0.23522,0.0092564,-0.0046535,0.052872,-0.00051841,0.00098281
26.06,-0.23522,0.0091633,-0.0046531,0.052872,-0.00049876,0.00098241
26.08,-0.23522,0.0090702,-0.0046503,0.052872,-0.00047911,0.00098261
26.1,-0.23522,0.0089772,-0.0046536,0.052872,-0.00045946,0.0009827
26.12,-0.23522,0.0088841,-0.004653,0.052872,-0.00043981,0.00098224
26.14,-0.23522,0.008791,-0.0046512,0.052872,-0.00042016,0.00098278
26.16,-0.23522,0.008698,-0.0046537,0.052872,-0.0004005,0.00098236
26.18,-0.23522,0.0086049,-0.0046528,0.052872,-0.00038085,0.00098252
26.2,-0.27303,0.0085118,-0.0046495,0.052629,-0.0003612,0.0009825
26.22,-0.27303,0.0084052,-0.0055282,0.052629,-0.00034162,0.00097797
26.24,-0.27303,0.0082944,-0.0055424,0.052629,-0.00032207,0.00097832
26.26,-0.27303,0.0081835,-0.0055431,0.052629,-0.0003025,0.0009779
26.28,-0.27303,0.0080727,-0.0055446,0.052629,-0.00028294,0.00097794
26.3,-0.27303,0.0079618,-0.0055408,0.052629,-0.00026338,0.00097821
26.32,-0.27303,0.007851,-0.0055429,0.052629,-0.00024382,0.00097781
26.34,-0.27303,0.0077402,-0.005546,0.052629,-0.00022426,0.0009782
26.36,-0.27303,0.0076293,-0.0055432,0.052629,-0.0002047,0.00097778
26.38,-0.27303,0.0075185,-0.0055415,0.052629,-0.00018514,0.00097793
26.4,-0.30411,0.0074076,-0.0055416,0.051524,-0.00016558,0.00097822
26.42,-0.30411,0.007285,-0.0063155,0.051524,-0.00014636,0.00095751
26.44,-0.30411,0.0071584,-0.0063336,0.051524,-0.00012721,0.00095746
26.46,-0.30411,0.0070317,-0.0063333,0.051524,-0.00010806,0.00095818
26.48,-0.30411,0.006905,-0.0063325,0.051524,-8.8914e-05,0.00095743
26.5,-0.30411,0.0067783,-0.0063306,0.051524,-6.9763e-05,0.00095663
26.52,-0.30411,0.0066516,-0.006329,0.051524,-5.0619e-05,0.00095756
26.54,-0.30411,0.006525,-0.0063334,0.051524,-3.1471e-05,0.00095747
26.56,-0.30411,0.0063983,-0.0063349,0.051524,-1.2324e-05,0.00095765
26.58,-0.30411,0.0062716,-0.0063355,0.051524,6.8239e-06,0.00095747
26.6,-0.3257,0.006145,-0.0063336,0.049585,2.5972e-05,0.00095741
26.62,-0.3257,0.0060096,-0.0069092,0.049585,4.4529e-05,0.00092129
26.64,-0.3257,0.0058712,-0.0069259,0.049585,6.2953e-05,0.00092112
26.66,-0.3257,0.0057327,-0.0069268,0.049585,8.1376e-05,0.00092097
26.68,-0.3257,0.0055942,-0.0069271,0.049585,9.9799e-05,0.00092102
26.7,-0.3257,0.0054557,-0.0069276,0.049585,0.00011822,0.00092106
26.72,-0.3257,0.0053172,-0.0069283,0.049585,0.00013664,0.00092137
26.74,-0.3257,0.0051786,-0.0069289,0.049585,0.00015507,0.00092125
26.76,-0.3257,0.0050401,-0.0069276,0.049585,0.00017349,0.00092094
26.78,-0.3257,0.0049016,-0.0069256,0.049585,0.00019191,0.00092201
26.8,-0.33589,0.0047631,-0.0069254,0.046884,0.00021034,0.00092128
26.82,-0.33589,0.0046203,-0.0072099,0.046884,0.00022794,0.00087093
26.84,-0.33589,0.004476,-0.0072195,0.046884,0.00024535,0.00087047
26.86,-0.33589,0.0043316,-0.0072195,0.046884,0.00026277,0.00087095
26.88,-0.33589,0.0041872,-0.0072194,0.046884,0.00028018,0.00087032
26.9,-0.33589,0.0040428,-0.0072193,0.046884,0.0002976,0.00087115
26.92,-0.33589,0.0038984,-0.0072191,0.046884,0.00031501,0.00087071
26.94,-0.33589,0.003754,-0.007219,0.046884,0.00033243,0.00087044
26.96,-0.33589,0.0036096,-0.0072188,0.046884,0.00034984,0.00087114
26.98,-0.33589,0.0034652,-0.0072185,0.046884,0.00036726,0.00087051
27,-0.49062,0.0033208,-0.0072191,0.043485,0.00038467,0.00087087
27.02,-0.49062,0.0031007,-0.012929,0.043485,0.00040105,0.00080761
27.04,-0.49062,0.0028289,-0.014022,0.043485,0.0004172,0.00080715
27.06,-0.49062,0.0025446,-0.014344,0.043485,0.00043334,0.00080792
27.08,-0.49062,0.0022565,-0.014447,0.043485,0.00044949,0.00080736
27.1,-0.49062,0.0019672,-0.014481,0.043485,0.00046564,0.00080685
27.12,-0.49062,0.0016774,-0.014493,0.043485,0.00048179,0.00080743
27.14,-0.49062,0.0013875,-0.014497,0.043485,0.00049793,0.00080717
27.16,-0.49062,0.0010976,-0.014498,0.043485,0.00051408,0.00080802
27.18,-0.49062,0.00080762,-0.014498,0.043485,0.00053023,0.00080736
27.2,-0.4693,0.00051765,-0.014498,0.039462,0.00054637,0.0008074
27.22,-0.4693,0.00024256,-0.013256,0.039462,0.0005613,0.00073272
27.24,-0.4693,-1.8566e-05,-0.012935,0.039462,0.00057595,0.00073227
27.26,-0.4693,-0.00027632,-0.01286,0.039462,0.00059059,0.00073322
27.28,-0.4693,-0.0005333,-0.012843,0.039462,0.00060524,0.00073243
27.3,-0.4693,-0.0007901,-0.012839,0.039462,0.00061989,0.00073174
27.32,-0.4693,-0.0010469,-0.012838,0.039462,0.00063453,0.0007326
27.34,-0.4693,-0.0013036,-0.012837,0.039462,0.00064918,0.00073226
27.36,-0.4693,-0.0015604,-0.012837,0.039462,0.00066383,0.00073311
27.38,-0.4693,-0.0018171,-0.012837,0.039462,0.00067848,0.00073246
27.4,-0.43823,-0.0020739,-0.012837,0.034904,0.00069312,0.00073242
27.42,-0.43823,-0.0023112,-0.011318,0.034904,0.00070639,0.00064794
27.44,-0.43823,-0.0025345,-0.011083,0.034904,0.00071934,0.00064749
27.46,-0.43823,-0.0027557,-0.01105,0.034904,0.00073229,0.00064832
27.48,-0.43823,-0.0029767,-0.011046,0.034904,0.00074524,0.00064763
27.5,-0.43823,-0.0031976,-0.011045,0.034904,0.0007582,0.00064683
27.52,-0.43823,-0.0034185,-0.011045,0.034904,0.00077114,0.00064784
27.54,-0.43823,-0.0036394,-0.011045,0.034904,0.00078409,0.00064749
27.56,-0.43823,-0.0038603,-0.011045,0.034904,0.00079704,0.00064807
27.58,-0.43823,-0.0040812,-0.011045,0.034904,0.00081,0.00064767
27.6,-0.39598,-0.0043021,-0.011045,0.029905,0.00082295,0.00064757
27.62,-0.39598,-0.0045,-0.0093627,0.029905,0.00083438,0.00055505
27.64,-0.39598,-0.0046853,-0.0092244,0.029905,0.00084548,0.0005546
27.66,-0.39598,-0.0048697,-0.0092151,0.029905,0.00085657,0.00055515
27.68,-0.39598,-0.005054,-0.0092141,0.029905,0.00086766,0.00055472
27.7,-0.39598,-0.0052382,-0.0092138,0.029905,0.00087875,0.00055387
27.72,-0.39598,-0.0054225,-0.0092137,0.029905,0.00088984,0.00055488
27.74,-0.39598,-0.0056068,-0.0092137,0.029905,0.00090094,0.00055462
27.76,-0.39598,-0.0057911,-0.0092137,0.029905,0.00091203,0.0005549
27.78,-0.39598,-0.0059753,-0.0092137,0.029905,0.00092312,0.00055474
27.8,-0.34842,-0.0061596,-0.0092137,0.024565,0.00093421,0.00055463
27.82,-0.34842,-0.0063215,-0.0076639,0.024565,0.00094369,0.00045592
27.84,-0.34842,-0.0064739,-0.0075981,0.024565,0.0009528,0.00045546
27.86,-0.34842,-0.0066258,-0.0075961,0.024565,0.0009619,0.00045579
27.88,-0.34842,-0.0067777,-0.0075961,0.024565,0.00097101,0.00045556
27.9,-0.34842,-0.0069296,-0.0075961,0.024565,0.00098012,0.00045471
27.92,-0.34842,-0.0070816,-0.0075961,0.024565,0.00098923,0.00045634
27.94,-0.34842,-0.0072335,-0.0075961,0.024565,0.00099834,0.00045549
27.96,-0.34842,-0.0073854,-0.0075961,0.024565,0.0010074,0.00045503
27.98,-0.34842,-0.0075373,-0.007596,0.024565,0.0010166,0.00045579
28,-0.29672,-0.0076892,-0.007596,0.018997,0.0010257,0.00045564
28.02,-0.29672,-0.0078197,-0.0061737,0.018997,0.0010331,0.00035263
28.04,-0.29672,-0.0079427,-0.0061407,0.018997,0.0010401,0.00035216
28.06,-0.29672,-0.0080655,-0.0061389,0.018997,0.0010472,0.00035235
28.08,-0.29672,-0.0081883,-0.0061374,0.018997,0.0010542,0.00035226
28.1,-0.29672,-0.0083111,-0.0061338,0.018997,0.0010613,0.00035142
28.12,-0.29672,-0.0084339,-0.0061371,0.018997,0.0010683,0.00035311
28.14,-0.29672,-0.0085567,-0.0061415,0.018997,0.0010753,0.00035221
28.16,-0.29672,-0.0086795,-0.0061395,0.018997,0.0010824,0.0003517
28.18,-0.29672,-0.0088023,-0.0061377,0.018997,0.0010894,0.0003527
28.2,-0.242,-0.0089251,-0.0061412,0.013294,0.0010965,0.00035228
28.22,-0.242,-0.0090274,-0.0048258,0.013294,0.0011018,0.00024689
28.24,-0.242,-0.0091237,-0.0048084,0.013294,0.0011067,0.00024642
28.26,-0.242,-0.0092198,-0.0048076,0.013294,0.0011116,0.00024653
28.28,-0.242,-0.009316,-0.0048087,0.013294,0.0011166,0.00024651
28.3,-0.242,-0.0094122,-0.004808,0.013294,0.0011215,0.00024568
28.32,-0.242,-0.0095083,-0.0048091,0.013294,0.0011264,0.00024735
28.34,-0.242,-0.0096045,-0.0048098,0.013294,0.0011314,0.00024647
28.36,-0.242,-0.0097006,-0.0048073,0.013294,0.0011363,0.00024594
28.38,-0.242,-0.0097968,-0.0048088,0.013294,0.0011412,0.00024706
28.4,-0.18523,-0.009893,-0.0048083,0.0075613,0.0011461,0.00024651
28.42,-0.18523,-0.0099696,-0.0035804,0.0075613,0.0011493,0.00014064
28.44,-0.18523,-0.010041,-0.0035694,0.0075613,0.0011521,0.00014016
28.46,-0.18523,-0.010112,-0.0035698,0.0075613,0.0011549,0.00014026
28.48,-0.18523,-0.010184,-0.0035699,0.0075613,0.0011577,0.00014025
28.5,-0.18523,-0.010255,-0.0035685,0.0075613,0.0011605,0.00013943
28.52,-0.18523,-0.010327,-0.0035714,0.0075613,0.0011633,0.00014109
28.54,-0.18523,-0.010398,-0.0035687,0.0075613,0.0011661,0.00014022
28.56,-0.18523,-0.010469,-0.0035706,0.0075613,0.0011689,0.00013968
28.58,-0.18523,-0.010541,-0.0035682,0.0075613,0.0011717,0.00014084
28.6,-0.12065,-0.010612,-0.00357,0.0019004,0.0011745,0.00014025
28.62,-0.12065,-0.010663,-0.0022798,0.0019004,0.0011756,3.5739e-05
28.64,-0.12065,-0.010708,-0.0022718,0.0019004,0.0011763,3.5271e-05
28.66,-0.12065,-0.010754,-0.0022716,0.0019004,0.001177,3.5401e-05
28.68,-0.12065,-0.010799,-0.0022719,0.0019004,0.0011778,3.5358e-05
28.7,-0.12065,-0.010844,-0.002272,0.0019004,0.0011785,3.4533e-05
28.72,-0.12065,-0.01089,-0.0022719,0.0019004,0.0011792,3.6218e-05
28.74,-0.12065,-0.010935,-0.0022721,0.0019004,0.0011799,3.5327e-05
28.76,-0.12065,-0.010981,-0.0022714,0.0019004,0.0011806,3.4793e-05
28.78,-0.12065,-0.011026,-0.0022728,0.0019004,0.0011813,3.5922e-05
28.8,-0.065198,-0.011072,-0.0022724,-0.0035909,0.001182,3.5365e-05
28.82,-0.065198,-0.0111,-0.0012188,-0.0035909,0.001181,-6.6021e-05
28.84,-0.065198,-0.011124,-0.0012137,-0.0035909,0.0011797,-6.648e-05
28.86,-0.065198,-0.011148,-0.0012127,-0.0035909,0.0011784,-6.626e-05
28.88,-0.065198,-0.011173,-0.0012139,-0.0035909,0.001177,-6.6387e-05
28.9,-0.065198,-0.011197,-0.0012135,-0.0035909,0.0011757,-6.723e-05
28.92,-0.065198,-0.011221,-0.0012145,-0.0035909,0.0011744,-6.5515e-05
28.94,-0.065198,-0.011246,-0.0012137,-0.0035909,0.001173,-6.6431e-05
28.96,-0.065198,-0.01127,-0.0012128,-0.0035909,0.0011717,-6.694e-05
28.98,-0.065198,-0.011294,-0.0012139,-0.0035909,0.0011704,-6.5917e-05
29,-0.0086377,-0.011318,-0.0012136,-0.008822,0.001169,-6.6353e-05
29.02,-0.0086377,-0.011325,-0.00016491,-0.008822,0.0011661,-0.00016298
29.04,-0.0086377,-0.011329,-0.00016002,-0.008822,0.0011629,-0.00016343
29.06,-0.0086377,-0.011332,-0.00016002,-0.008822,0.0011596,-0.00016305
29.08,-0.0086377,-0.011335,-0.00016008,-0.008822,0.0011563,-0.00016333
29.1,-0.0086377,-0.011338,-0.00015992,-0.008822,0.0011531,-0.00016419
29.12,-0.0086377,-0.011341,-0.00016052,-0.008822,0.0011498,-0.00016252
29.14,-0.0086377,-0.011345,-0.00016003,-0.008822,0.0011465,-0.00016339
29.16,-0.0086377,-0.011348,-0.00015973,-0.008822,0.0011433,-0.00016385
29.18,-0.0086377,-0.011351,-0.00016012,-0.008822,0.00114,-0.00016304
29.2,0.046033,-0.011354,-0.00016007,-0.01371,0.0011367,-0.00016324
29.22,0.046033,-0.011341,0.00085005,-0.01371,0.001132,-0.00025362
29.24,0.046033,-0.011324,0.00085486,-0.01371,0.0011269,-0.00025406
29.26,0.046033,-0.011307,0.00085498,-0.01371,0.0011218,-0.00025345
29.28,0.046033,-0.01129,0.00085483,-0.01371,0.0011167,-0.00025394
29.3,0.046033,-0.011273,0.00085498,-0.01371,0.0011116,-0.0002548
29.32,0.046033,-0.011255,0.00085442,-0.01371,0.0011066,-0.00025378
29.34,0.046033,-0.011238,0.00085487,-0.01371,0.0011015,-0.00025403
29.36,0.046033,-0.011221,0.00085507,-0.01371,0.0010964,-0.00025378
29.38,0.046033,-0.011204,0.00085484,-0.01371,0.0010913,-0.00025393
29.4,0.10354,-0.011187,0.00085482,-0.018195,0.0010862,-0.00025403
29.42,0.10354,-0.011152,0.0019353,-0.018195,0.0010798,-0.00033683
29.44,0.10354,-0.011114,0.0019411,-0.018195,0.0010731,-0.00033726
29.46,0.10354,-0.011075,0.0019424,-0.018195,0.0010663,-0.0003364
29.48,0.10354,-0.011036,0.0019407,-0.018195,0.0010596,-0.00033712
29.5,0.10354,-0.010997,0.0019412,-0.018195,0.0010528,-0.00033794
29.52,0.10354,-0.010958,0.0019399,-0.018195,0.0010461,-0.00033691
29.54,0.10354,-0.010919,0.001941,-0.018195,0.0010393,-0.00033724
29.56,0.10354,-0.010881,0.0019422,-0.018195,0.0010326,-0.00033673
29.58,0.10354,-0.010842,0.0019407,-0.018195,0.0010258,-0.00033708
29.6,0.15361,-0.010803,0.0019411,-0.022204,0.0010191,-0.00033718
29.62,0.15361,-0.010748,0.0029159,-0.022204,0.0010111,-0.00041127
29.64,0.15361,-0.01069,0.0029227,-0.022204,0.0010029,-0.00041171
29.66,0.15361,-0.010632,0.0029245,-0.022204,0.00099468,-0.00041072
29.68,0.15361,-0.010573,0.0029219,-0.022204,0.00098645,-0.00041154
29.7,0.15361,-0.010515,0.0029232,-0.022204,0.00097822,-0.00041227
29.72,0.15361,-0.010456,0.0029212,-0.022204,0.00096999,-0.00041134
29.74,0.15361,-0.010398,0.0029223,-0.022204,0.00096175,-0.00041169
29.76,0.15361,-0.010339,0.0029223,-0.022204,0.00095352,-0.00041091
29.78,0.15361,-0.010281,0.0029238,-0.022204,0.00094529,-0.00041149
29.8,0.19704,-0.010222,0.0029221,-0.025688,0.00093706,-0.00041156
29.82,0.19704,-0.01015,0.0038104,-0.025688,0.00092777,-0.00047599
29.84,0.19704,-0.010073,0.0038183,-0.025688,0.00091825,-0.00047644
29.86,0.19704,-0.009997,0.0038182,-0.025688,0.00090872,-0.0004756
29.88,0.19704,-0.0099206,0.0038173,-0.025688,0.0008992,-0.00047623
29.9,0.19704,-0.0098443,0.0038193,-0.025688,0.00088967,-0.00047681
29.92,0.19704,-0.0097679,0.0038168,-0.025688,0.00088015,-0.00047611
29.94,0.19704,-0.0096916,0.0038181,-0.025688,0.00087062,-0.0004764
29.96,0.19704,-0.0096152,0.0038177,-0.025688,0.00086109,-0.00047551
29.98,0.19704,-0.0095388,0.0038184,-0.025688,0.00085157,-0.0004762
30,0.24232,-0.0094625,0.0038178,-0.028606,0.00084204,-0.00047621
30.02,0.24232,-0.0093706,0.0048027,-0.028606,0.00083164,-0.00053026
30.04,0.24232,-0.0092743,0.0048148,-0.028606,0.00082103,-0.00053071
30.06,0.24232,-0.009178,0.004817,-0.028606,0.00081042,-0.00053019
30.08,0.24232,-0.0090817,0.004816,-0.028606,0.00079981,-0.00053091
30.1,0.24232,-0.0089854,0.0048148,-0.028606,0.0007892,-0.00053019
30.12,0.24232,-0.0088891,0.004815,-0.028606,0.00077859,-0.00053036
30.14,0.24232,-0.0087928,0.0048172,-0.028606,0.00076798,-0.00053086
30.16,0.24232,-0.0086965,0.0048163,-0.028606,0.00075737,-0.00052997
30.18,0.24232,-0.0086002,0.0048148,-0.028606,0.00074676,-0.00053056
30.2,0.27992,-0.0085039,0.0048151,-0.030931,0.00073615,-0.00053036
30.22,0.27992,-0.0083939,0.0056971,-0.030931,0.00072484,-0.0005735
30.24,0.27992,-0.0082798,0.0057123,-0.030931,0.00071337,-0.00057392
30.26,0.27992,-0.0081655,0.0057137,-0.030931,0.00070189,-0.00057357
30.28,0.27992,-0.0080513,0.0057164,-0.030931,0.00069042,-0.00057398
30.3,0.27992,-0.0079371,0.0057167,-0.030931,0.00067894,-0.00057311
30.32,0.27992,-0.0078228,0.0057099,-0.030931,0.00066747,-0.00057384
30.34,0.27992,-0.0077085,0.0057129,-0.030931,0.000656,-0.00057382
30.36,0.27992,-0.0075943,0.0057149,-0.030931,0.00064453,-0.00057333
30.38,0.27992,-0.0074801,0.0057187,-0.030931,0.00063306,-0.00057399
30.4,0.3042,-0.0073658,0.0057114,-0.032646,0.00062158,-0.00057351
30.42,0.3042,-0.0072422,0.0063218,-0.032646,0.00060959,-0.00060542
30.44,0.3042,-0.0071156,0.0063361,-0.032646,0.00059748,-0.0006056
30.46,0.3042,-0.0069889,0.0063358,-0.032646,0.00058537,-0.00060569
30.48,0.3042,-0.0068621,0.0063348,-0.032646,0.00057326,-0.0006057
30.5,0.3042,-0.0067354,0.0063329,-0.032646,0.00056115,-0.00060547
30.52,0.3042,-0.0066087,0.0063314,-0.032646,0.00054903,-0.00060545
30.54,0.3042,-0.006482,0.0063359,-0.032646,0.00053692,-0.0006055
30.56,0.3042,-0.0063552,0.0063375,-0.032646,0.00052481,-0.00060561
30.58,0.3042,-0.0062285,0.0063386,-0.032646,0.0005127,-0.00060494
30.6,0.32115,-0.0061018,0.006336,-0.033747,0.00050059,-0.00060535
30.62,0.32115,-0.0059683,0.0067857,-0.033747,0.00048815,-0.0006259
30.64,0.32115,-0.0058324,0.0067979,-0.033747,0.00047563,-0.00062588
30.66,0.32115,-0.0056964,0.0067989,-0.033747,0.00046311,-0.00062558
30.68,0.32115,-0.0055605,0.0067995,-0.033747,0.00045059,-0.00062601
30.7,0.32115,-0.0054245,0.0068003,-0.033747,0.00043807,-0.00062663
30.72,0.32115,-0.0052886,0.0068017,-0.033747,0.00042555,-0.00062593
30.74,0.32115,-0.0051526,0.0068013,-0.033747,0.00041303,-0.00062584
30.76,0.32115,-0.0050166,0.0067995,-0.033747,0.00040051,-0.00062602
30.78,0.32115,-0.0048807,0.0067981,-0.033747,0.00038799,-0.00062603
30.8,0.33151,-0.0047447,0.0067976,-0.034249,0.00037547,-0.00062597
30.82,0.33151,-0.0046045,0.0070828,-0.034249,0.00036279,-0.00063524
30.84,0.33151,-0.0044627,0.0070918,-0.034249,0.00035009,-0.00063586
30.86,0.33151,-0.0043209,0.0070916,-0.034249,0.00033738,-0.00063506
30.88,0.33151,-0.004179,0.0070914,-0.034249,0.00032467,-0.00063544
30.9,0.33151,-0.0040372,0.0070911,-0.034249,0.00031196,-0.00063509
30.92,0.33151,-0.0038953,0.0070907,-0.034249,0.00029926,-0.0006352
30.94,0.33151,-0.0037535,0.0070903,-0.034249,0.00028655,-0.00063548
30.96,0.33151,-0.0036116,0.0070896,-0.034249,0.00027384,-0.00063503
30.98,0.33151,-0.0034698,0.0070892,-0.034249,0.00026114,-0.00063578
31,0.49086,-0.0033279,0.0070901,-0.034157,0.00024843,-0.00063527
31.02,0.49086,-0.0031087,0.012924,-0.034157,0.00023575,-0.00063358
31.04,0.49086,-0.0028367,0.014035,-0.034157,0.00022308,-0.00063295
31.06,0.49086,-0.0025522,0.014362,-0.034157,0.00021041,-0.00063372
31.08,0.49086,-0.0022637,0.014468,-0.034157,0.00019773,-0.00063379
31.1,0.49086,-0.0019739,0.014503,-0.034157,0.00018506,-0.00063374
31.12,0.49086,-0.0016837,0.014515,-0.034157,0.00017239,-0.00063358
31.14,0.49086,-0.0013933,0.014519,-0.034157,0.00015971,-0.00063323
31.16,0.49086,-0.001103,0.01452,-0.034157,0.00014704,-0.00063364
31.18,0.49086,-0.00081255,0.014521,-0.034157,0.00013437,-0.00063382
31.2,0.46953,-0.00052213,0.014521,-0.03351,0.0001217,-0.00063384
31.22,0.46953,-0.00024663,0.013275,-0.03351,0.00010922,-0.00062176
31.24,0.46953,1.4847e-05,0.012951,-0.03351,9.6785e-05,-0.00062139
31.26,0.46953,0.00027292,0.012875,-0.03351,8.4354e-05,-0.00062172
31.28,0.46953,0.00053021,0.012858,-0.03351,7.1922e-05,-0.00062166
31.3,0.46953,0.00078731,0.012854,-0.03351,5.9489e-05,-0.00062136
31.32,0.46953,0.0010444,0.012853,-0.03351,4.7058e-05,-0.00062195
31.34,0.46953,0.0013014,0.012853,-0.03351,3.4624e-05,-0.00062149
31.36,0.46953,0.0015585,0.012853,-0.03351,2.2193e-05,-0.00062159
31.38,0.46953,0.0018155,0.012853,-0.03351,9.7614e-06,-0.00062187
31.4,0.43843,0.0020726,0.012853,-0.032317,-2.6716e-06,-0.00062166
31.42,0.43843,0.0023102,0.01133,-0.032317,-1.4742e-05,-0.00059953
31.44,0.43843,0.0025337,0.011094,-0.032317,-2.6731e-05,-0.00059957
31.46,0.43843,0.0027551,0.01106,-0.032317,-3.8719e-05,-0.00059961
31.48,0.43843,0.0029763,0.011056,-0.032317,-5.0709e-05,-0.0005994
31.5,0.43843,0.0031974,0.011055,-0.032317,-6.2699e-05,-0.00059892
31.52,0.43843,0.0034185,0.011055,-0.032317,-7.4685e-05,-0.00059946
31.54,0.43843,0.0036396,0.011055,-0.032317,-8.6673e-05,-0.00059962
31.56,0.43843,0.0038607,0.011055,-0.032317,-9.8663e-05,-0.00059933
31.58,0.43843,0.0040818,0.011055,-0.032317,-0.00011065,-0.00059936
31.6,0.39615,0.0043029,0.011055,-0.030624,-0.00012264,-0.00059948
31.62,0.39615,0.004501,0.0093701,-0.030624,-0.00013412,-0.00056807
31.64,0.39615,0.0046865,0.0092311,-0.030624,-0.00014548,-0.0005679
31.66,0.39615,0.0048709,0.0092218,-0.030624,-0.00015683,-0.0005678
31.68,0.39615,0.0050554,0.0092208,-0.030624,-0.00016819,-0.0005678
31.7,0.39615,0.0052398,0.0092205,-0.030624,-0.00017955,-0.000568
31.72,0.39615,0.0054242,0.0092204,-0.030624,-0.00019091,-0.00056809
31.74,0.39615,0.0056086,0.0092204,-0.030624,-0.00020227,-0.000568
31.76,0.39615,0.005793,0.0092204,-0.030624,-0.00021363,-0.00056788
31.78,0.39615,0.0059774,0.0092204,-0.030624,-0.00022499,-0.00056861
31.8,0.34857,0.0061618,0.0092204,-0.028482,-0.00023635,-0.00056814
31.82,0.34857,0.0063239,0.0076688,-0.028482,-0.00024706,-0.0005283
31.84,0.34857,0.0064763,0.0076028,-0.028482,-0.00025762,-0.00052789
31.86,0.34857,0.0066283,0.0076008,-0.028482,-0.00026819,-0.00052822
31.88,0.34857,0.0067803,0.0076008,-0.028482,-0.00027875,-0.00052786
31.9,0.34857,0.0069323,0.0076008,-0.028482,-0.00028931,-0.00052871
31.92,0.34857,0.0070843,0.0076008,-0.028482,-0.00029988,-0.00052795
31.94,0.34857,0.0072363,0.0076007,-0.028482,-0.00031044,-0.00052801
31.96,0.34857,0.0073884,0.0076007,-0.028482,-0.000321,-0.00052846
31.98,0.34857,0.0075404,0.0076007,-0.028482,-0.00033157,-0.00052782
32,0.29685,0.0076924,0.0076007,-0.025933,-0.00034213,-0.00052831
32.02,0.29685,0.0078229,0.0061771,-0.025933,-0.00035192,-0.00048101
32.04,0.29685,0.007946,0.006144,-0.025933,-0.00036154,-0.00048055
32.06,0.29685,0.0080689,0.0061422,-0.025933,-0.00037115,-0.00048104
32.08,0.29685,0.0081917,0.0061407,-0.025933,-0.00038077,-0.00048044
32.1,0.29685,0.0083146,0.0061371,-0.025933,-0.00039038,-0.00048127
32.12,0.29685,0.0084375,0.0061404,-0.025933,-0.0004,-0.00048083
32.14,0.29685,0.0085603,0.0061448,-0.025933,-0.00040962,-0.00048054
32.16,0.29685,0.0086832,0.0061428,-0.025933,-0.00041923,-0.00048129
32.18,0.29685,0.008806,0.0061411,-0.025933,-0.00042885,-0.0004806
32.2,0.24211,0.0089289,0.0061446,-0.023034,-0.00043847,-0.00048094
32.22,0.24211,0.0090313,0.0048282,-0.023034,-0.00044721,-0.00042722
32.24,0.24211,0.0091276,0.0048108,-0.023034,-0.00045575,-0.00042676
32.26,0.24211,0.0092238,0.00481,-0.023034,-0.00046429,-0.0004273
32.28,0.24211,0.00932,0.0048111,-0.023034,-0.00047283,-0.00042657
32.3,0.24211,0.0094162,0.0048104,-0.023034,-0.00048137,-0.00042724
32.32,0.24211,0.0095124,0.0048115,-0.023034,-0.00048991,-0.00042715
32.34,0.24211,0.0096086,0.0048122,-0.023034,-0.00049845,-0.00042659
32.36,0.24211,0.0097049,0.0048097,-0.023034,-0.00050699,-0.0004275
32.38,0.24211,0.0098011,0.0048112,-0.023034,-0.00051553,-0.00042696
32.4,0.18531,0.0098973,0.0048106,-0.019845,-0.00052407,-0.00042711
32.42,0.18531,0.0099739,0.003582,-0.019845,-0.00053164,-0.00036809
32.44,0.18531,0.010045,0.0035711,-0.019845,-0.000539,-0.00036763
32.46,0.18531,0.010117,0.0035715,-0.019845,-0.00054636,-0.00036832
32.48,0.18531,0.010188,0.0035715,-0.019845,-0.00055372,-0.00036787
32.5,0.18531,0.01026,0.0035701,-0.019845,-0.00056107,-0.00036734
32.52,0.18531,0.010331,0.003573,-0.019845,-0.00056843,-0.00036795
32.54,0.18531,0.010403,0.0035704,-0.019845,-0.00057579,-0.00036769
32.56,0.18531,0.010474,0.0035722,-0.019845,-0.00058314,-0.00036858
32.58,0.18531,0.010545,0.0035699,-0.019845,-0.0005905,-0.00036789
32.6,0.12069,0.010617,0.0035716,-0.016429,-0.00059786,-0.00036789
32.62,0.12069,0.010667,0.0022807,-0.016429,-0.00060418,-0.00030475
32.64,0.12069,0.010713,0.0022726,-0.016429,-0.00061027,-0.0003043
32.66,0.12069,0.010758,0.0022724,-0.016429,-0.00061636,-0.00030515
32.68,0.12069,0.010804,0.0022728,-0.016429,-0.00062245,-0.00030452
32.7,0.12069,0.010849,0.0022729,-0.016429,-0.00062854,-0.00030391
32.72,0.12069,0.010895,0.0022728,-0.016429,-0.00063463,-0.00030464
32.74,0.12069,0.01094,0.002273,-0.016429,-0.00064072,-0.00030435
32.76,0.12069,0.010986,0.0022723,-0.016429,-0.00064681,-0.00030524
32.78,0.12069,0.011031,0.0022736,-0.016429,-0.0006529,-0.00030455
32.8,0.065221,0.011076,0.0022733,-0.012853,-0.00065899,-0.00030453
32.82,0.065221,0.011105,0.0012192,-0.012853,-0.000664,-0.00023846
32.84,0.065221,0.011129,0.0012141,-0.012853,-0.00066876,-0.00023802
32.86,0.065221,0.011153,0.0012131,-0.012853,-0.00067352,-0.00023895
32.88,0.065221,0.011178,0.0012143,-0.012853,-0.00067829,-0.00023822
32.9,0.065221,0.011202,0.0012139,-0.012853,-0.00068305,-0.00023757
32.92,0.065221,0.011226,0.001215,-0.012853,-0.00068781,-0.00023838
32.94,0.065221,0.01125,0.0012141,-0.012853,-0.00069258,-0.00023806
32.96,0.065221,0.011275,0.0012133,-0.012853,-0.00069734,-0.00023894
32.98,0.065221,0.011299,0.0012144,-0.012853,-0.0007021,-0.00023827
33,0.008636,0.011323,0.001214,-0.0091832,-0.00070687,-0.00023822
33.02,0.008636,0.01133,0.00016488,-0.0091832,-0.00071052,-0.00017045
33.04,0.008636,0.011334,0.00015999,-0.0091832,-0.00071393,-0.00017001
33.06,0.008636,0.011337,0.00015999,-0.0091832,-0.00071733,-0.00017098
33.08,0.008636,0.01134,0.00016005,-0.0091832,-0.00072073,-0.00017021
33.1,0.008636,0.011343,0.00015989,-0.0091832,-0.00072414,-0.00016953
33.12,0.008636,0.011346,0.00016049,-0.0091832,-0.00072754,-0.00017038
33.14,0.008636,0.01135,0.00016,-0.0091832,-0.00073094,-0.00017005
33.16,0.008636,0.011353,0.0001597,-0.0091832,-0.00073434,-0.00017091
33.18,0.008636,0.011356,0.00016009,-0.0091832,-0.00073775,-0.00017026
33.2,-0.046058,0.011359,0.00016004,-0.0054859,-0.00074115,-0.0001702
33.22,-0.046058,0.011346,-0.00085051,-0.0054859,-0.00074344,-0.00010194
33.24,-0.046058,0.011329,-0.00085533,-0.0054859,-0.00074547,-0.0001015
33.26,-0.046058,0.011312,-0.00085545,-0.0054859,-0.0007475,-0.00010248
33.28,-0.046058,0.011295,-0.0008553,-0.0054859,-0.00074954,-0.0001017
33.3,-0.046058,0.011277,-0.00085544,-0.0054859,-0.00075157,-0.00010101
33.32,-0.046058,0.01126,-0.00085488,-0.0054859,-0.0007536,-0.00010187
33.34,-0.046058,0.011243,-0.00085534,-0.0054859,-0.00075563,-0.00010154
33.36,-0.046058,0.011226,-0.00085554,-0.0054859,-0.00075766,-0.00010239
33.38,-0.046058,0.011209,-0.00085531,-0.0054859,-0.0007597,-0.00010175
33.4,-0.10359,0.011192,-0.00085529,-0.0018253,-0.00076173,-0.00010168
33.42,-0.10359,0.011157,-0.0019364,-0.0018253,-0.00076266,-3.4115e-05
33.44,-0.10359,0.011118,-0.0019421,-0.0018253,-0.00076334,-3.3675e-05
33.46,-0.10359,0.01108,-0.0019434,-0.0018253,-0.00076401,-3.4637e-05
33.48,-0.10359,0.011041,-0.0019417,-0.0018253,-0.00076469,-3.3871e-05
33.5,-0.10359,0.011002,-0.0019422,-0.0018253,-0.00076537,-3.3193e-05
33.52,-0.10359,0.010963,-0.0019409,-0.0018253,-0.00076604,-3.4044e-05
33.54,-0.10359,0.010924,-0.001942,-0.0018253,-0.00076672,-3.3716e-05
33.56,-0.10359,0.010885,-0.0019433,-0.0018253,-0.00076739,-3.457e-05
33.58,-0.10359,0.010846,-0.0019418,-0.0018253,-0.00076807,-3.3922e-05
33.6,-0.15368,0.010808,-0.0019421,0.001737,-0.00076875,-3.3862e-05
33.62,-0.15368,0.010753,-0.0029175,0.001737,-0.00076835,3.1897e-05
33.64,-0.15368,0.010695,-0.0029242,0.001737,-0.00076771,3.234e-05
33.66,-0.15368,0.010636,-0.002926,0.001737,-0.00076706,3.1413e-05
33.68,-0.15368,0.010578,-0.0029234,0.001737,-0.00076642,3.2135e-05
33.7,-0.15368,0.010519,-0.0029248,0.001737,-0.00076578,3.2787e-05
33.72,-0.15368,0.010461,-0.0029228,0.001737,-0.00076513,3.1977e-05
33.74,-0.15368,0.010402,-0.0029238,0.001737,-0.00076449,3.2296e-05
33.76,-0.15368,0.010344,-0.0029239,0.001737,-0.00076384,3.1418e-05
33.78,-0.15368,0.010285,-0.0029253,0.001737,-0.0007632,3.2088e-05
33.8,-0.19714,0.010227,-0.0029237,0.0051436,-0.00076256,3.2138e-05
33.82,-0.19714,0.010154,-0.0038124,0.0051436,-0.00076088,9.5033e-05
33.84,-0.19714,0.010078,-0.0038203,0.0051436,-0.00075898,9.5479e-05
33.86,-0.19714,0.010001,-0.0038202,0.0051436,-0.00075707,9.4634e-05
33.88,-0.19714,0.0099248,-0.0038193,0.0051436,-0.00075517,9.526e-05
33.9,-0.19714,0.0098484,-0.0038213,0.0051436,-0.00075326,9.5867e-05
33.92,-0.19714,0.009772,-0.0038188,0.0051436,-0.00075135,9.5129e-05
33.94,-0.19714,0.0096956,-0.0038201,0.0051436,-0.00074945,9.5429e-05
33.96,-0.19714,0.0096192,-0.0038197,0.0051436,-0.00074754,9.453e-05
33.98,-0.19714,0.0095428,-0.0038204,0.0051436,-0.00074564,9.522e-05
34,-0.24244,0.0094664,-0.0038198,0.0083418,-0.00074373,9.5252e-05
34.02,-0.24244,0.0093744,-0.0048054,0.0083418,-0.00074086,0.00015432
34.04,-0.24244,0.0092781,-0.0048175,0.0083418,-0.00073777,0.00015477
34.06,-0.24244,0.0091818,-0.0048197,0.0083418,-0.00073467,0.00015409
34.08,-0.24244,0.0090854,-0.0048187,0.0083418,-0.00073158,0.00015453
34.1,-0.24244,0.0089891,-0.0048174,0.0083418,-0.0007285,0.00015507
34.12,-0.24244,0.0088927,-0.0048177,0.0083418,-0.0007254,0.00015444
34.14,-0.24244,0.0087964,-0.0048199,0.0083418,-0.00072231,0.00015471
34.16,-0.24244,0.0087,-0.004819,0.0083418,-0.00071922,0.00015381
34.18,-0.24244,0.0086036,-0.0048175,0.0083418,-0.00071613,0.0001545
34.2,-0.28005,0.0085073,-0.0048178,0.011284,-0.00071304,0.00015451
34.22,-0.28005,0.0083973,-0.0057004,0.011284,-0.00070906,0.00020888
34.24,-0.28005,0.008283,-0.0057156,0.011284,-0.00070488,0.00020934
34.26,-0.28005,0.0081687,-0.005717,0.011284,-0.00070069,0.0002088
34.28,-0.28005,0.0080544,-0.0057198,0.011284,-0.00069651,0.00020953
34.3,-0.28005,0.0079401,-0.00572,0.011284,-0.00069233,0.00020888
34.32,-0.28005,0.0078257,-0.0057133,0.011284,-0.00068815,0.00020894
34.34,-0.28005,0.0077114,-0.0057162,0.011284,-0.00068397,0.00020952
34.36,-0.28005,0.0075971,-0.0057182,0.011284,-0.00067978,0.00020861
34.38,-0.28005,0.0074828,-0.005722,0.011284,-0.0006756,0.00020912
34.4,-0.30434,0.0073685,-0.0057147,0.013929,-0.00067142,0.000209
34.42,-0.30434,0.0072449,-0.0063255,0.013929,-0.00066644,0.00025793
34.44,-0.30434,0.0071182,-0.0063399,0.013929,-0.00066128,0.00025839
34.46,-0.30434,0.0069914,-0.0063395,0.013929,-0.00065611,0.00025788
34.48,-0.30434,0.0068645,-0.0063386,0.013929,-0.00065095,0.00025851
34.5,-0.30434,0.0067377,-0.0063367,0.013929,-0.00064579,0.00025772
34.52,-0.30434,0.0066109,-0.0063351,0.013929,-0.00064063,0.00025808
34.54,-0.30434,0.0064841,-0.0063395,0.013929,-0.00063547,0.00025843
34.56,-0.30434,0.0063574,-0.0063412,0.013929,-0.0006303,0.00025763
34.58,-0.30434,0.0062306,-0.0063423,0.013929,-0.00062514,0.0002583
34.6,-0.3213,0.0061037,-0.0063397,0.016243,-0.00061998,0.00025801
34.62,-0.3213,0.0059702,-0.0067896,0.016243,-0.00061412,0.00030087
34.64,-0.3213,0.0058342,-0.0068018,0.016243,-0.0006081,0.0003013
34.66,-0.3213,0.0056982,-0.0068029,0.016243,-0.00060208,0.00030092
34.68,-0.3213,0.0055621,-0.0068034,0.016243,-0.00059606,0.00030135
34.7,-0.3213,0.0054261,-0.0068043,0.016243,-0.00059003,0.00030047
34.72,-0.3213,0.0052901,-0.0068056,0.016243,-0.00058401,0.00030117
34.74,-0.3213,0.005154,-0.0068053,0.016243,-0.00057799,0.00030122
34.76,-0.3213,0.005018,-0.0068036,0.016243,-0.00057197,0.00030064
34.78,-0.3213,0.0048819,-0.0068021,0.016243,-0.00056595,0.00030137
34.8,-0.33165,0.0047459,-0.0068016,0.0182,-0.00055993,0.0003009
34.82,-0.33165,0.0046056,-0.0070868,0.0182,-0.00055332,0.00033719
34.84,-0.33165,0.0044637,-0.0070959,0.0182,-0.00054658,0.0003375
34.86,-0.33165,0.0043218,-0.0070957,0.0182,-0.00053983,0.00033739
34.88,-0.33165,0.0041799,-0.0070955,0.0182,-0.00053308,0.00033754
34.9,-0.33165,0.0040379,-0.0070952,0.0182,-0.00052633,0.00033692
34.92,-0.33165,0.003896,-0.0070948,0.0182,-0.00051959,0.00033754
34.94,-0.33165,0.0037541,-0.0070944,0.0182,-0.00051284,0.00033737
34.96,-0.33165,0.0036122,-0.0070938,0.0182,-0.0005061,0.00033716
34.98,-0.33165,0.0034702,-0.0070933,0.0182,-0.00049935,0.00033744
35,-0.49088,0.0033283,-0.0070942,0.019767,-0.0004926,0.00033693
35.02,-0.49088,0.003109,-0.012925,0.019767,-0.00048538,0.00036627
35.04,-0.49088,0.002837,-0.014036,0.019767,-0.00047806,0.00036638
35.06,-0.49088,0.0025524,-0.014363,0.019767,-0.00047073,0.00036652
35.08,-0.49088,0.0022639,-0.014469,0.019767,-0.0004634,0.00036651
35.1,-0.49088,0.0019741,-0.014504,0.019767,-0.00045608,0.00036638
35.12,-0.49088,0.0016839,-0.014516,0.019767,-0.00044875,0.0003661
35.14,-0.49088,0.0013935,-0.01452,0.019767,-0.00044142,0.00036632
35.16,-0.49088,0.0011031,-0.014521,0.019767,-0.00043409,0.00036645
35.18,-0.49088,0.00081269,-0.014522,0.019767,-0.00042676,0.00036561
35.2,-0.46954,0.00052226,-0.014522,0.020956,-0.00041944,0.00036619
35.22,-0.46954,0.00024673,-0.013275,0.020956,-0.00041175,0.00038833
35.24,-0.46954,-1.4762e-05,-0.012952,0.020956,-0.00040398,0.00038829
35.26,-0.46954,-0.00027285,-0.012876,0.020956,-0.00039621,0.00038825
35.28,-0.46954,-0.00053015,-0.012859,0.020956,-0.00038844,0.00038847
35.3,-0.46954,-0.00078727,-0.012855,0.020956,-0.00038068,0.00038892
35.32,-0.46954,-0.0010444,-0.012854,0.020956,-0.00037291,0.00038842
35.34,-0.46954,-0.0013014,-0.012853,0.020956,-0.00036514,0.00038825
35.36,-0.46954,-0.0015585,-0.012853,0.020956,-0.00035737,0.00038855
35.38,-0.46954,-0.0018156,-0.012853,0.020956,-0.0003496,0.00038853
35.4,-0.43844,-0.0020726,-0.012853,0.021758,-0.00034183,0.00038838
35.42,-0.43844,-0.0023103,-0.011331,0.021758,-0.00033382,0.00040318
35.44,-0.43844,-0.0025338,-0.011094,0.021758,-0.00032575,0.00040335
35.46,-0.43844,-0.0027552,-0.011061,0.021758,-0.00031769,0.00040341
35.48,-0.43844,-0.0029764,-0.011056,0.021758,-0.00030962,0.00040311
35.5,-0.43844,-0.0031975,-0.011056,0.021758,-0.00030156,0.00040358
35.52,-0.43844,-0.0034186,-0.011055,0.021758,-0.00029349,0.0004032
35.54,-0.43844,-0.0036397,-0.011055,0.021758,-0.00028542,0.00040337
35.56,-0.43844,-0.0038608,-0.011055,0.021758,-0.00027736,0.0004035
35.58,-0.43844,-0.0040819,-0.011055,0.021758,-0.00026929,0.00040304
35.6,-0.39616,-0.004303,-0.011055,0.022167,-0.00026122,0.00040327
35.62,-0.39616,-0.0045011,-0.0093704,0.022167,-0.00025303,0.00041085
35.64,-0.39616,-0.0046866,-0.0092314,0.022167,-0.00024482,0.0004115
35.66,-0.39616,-0.0048711,-0.0092221,0.022167,-0.0002366,0.00041064
35.68,-0.39616,-0.0050555,-0.0092211,0.022167,-0.00022838,0.00041102
35.7,-0.39616,-0.0052399,-0.0092208,0.022167,-0.00022016,0.00041029
35.72,-0.39616,-0.0054244,-0.0092207,0.022167,-0.00021194,0.00041103
35.74,-0.39616,-0.0056088,-0.0092207,0.022167,-0.00020372,0.00041102
35.76,-0.39616,-0.0057932,-0.0092207,0.022167,-0.0001955,0.00041054
35.78,-0.39616,-0.0059776,-0.0092207,0.022167,-0.00018729,0.00041164
35.8,-0.34858,-0.006162,-0.0092207,0.022187,-0.00017907,0.0004108
35.82,-0.34858,-0.0063241,-0.007669,0.022187,-0.00017084,0.00041121
35.84,-0.34858,-0.0064765,-0.007603,0.022187,-0.00016262,0.00041229
35.86,-0.34858,-0.0066285,-0.007601,0.022187,-0.00015439,0.00041097
35.88,-0.34858,-0.0067805,-0.007601,0.022187,-0.00014617,0.00041128
35.9,-0.34858,-0.0069325,-0.007601,0.022187,-0.00013794,0.00041064
35.92,-0.34858,-0.0070846,-0.007601,0.022187,-0.00012972,0.00041117
35.94,-0.34858,-0.0072366,-0.0076009,0.022187,-0.00012149,0.00041204
35.96,-0.34858,-0.0073886,-0.0076009,0.022187,-0.00011326,0.00041103
35.98,-0.34858,-0.0075406,-0.0076009,0.022187,-0.00010504,0.00041124
36,-0.29685,-0.0076926,-0.0076009,0.021821,-9.6811e-05,0.00041089
36.02,-0.29685,-0.0078232,-0.0061772,0.021821,-8.8698e-05,0.00040451
36.04,-0.29685,-0.0079462,-0.0061441,0.021821,-8.0606e-05,0.00040398
36.06,-0.29685,-0.0080691,-0.0061424,0.021821,-7.2519e-05,0.00040465
36.08,-0.29685,-0.008192,-0.0061408,0.021821,-6.4428e-05,0.00040437
36.1,-0.29685,-0.0083149,-0.0061372,0.021821,-5.6342e-05,0.00040523
36.12,-0.29685,-0.0084377,-0.0061405,0.021821,-4.825e-05,0.00040456
36.14,-0.29685,-0.0085606,-0.0061449,0.021821,-4.0157e-05,0.00040389
36.16,-0.29685,-0.0086834,-0.006143,0.021821,-3.2071e-05,0.00040479
36.18,-0.29685,-0.0088063,-0.0061412,0.021821,-2.398e-05,0.00040441
36.2,-0.24211,-0.0089292,-0.0061447,0.021163,-1.5893e-05,0.00040527
36.22,-0.24211,-0.0090316,-0.0048283,0.021163,-8.0001e-06,0.00039243
36.24,-0.24211,-0.0091279,-0.0048109,0.021163,-1.5326e-07,0.00039213
36.26,-0.24211,-0.0092241,-0.0048101,0.021163,7.6918e-06,0.00039232
36.28,-0.24211,-0.0093203,-0.0048112,0.021163,1.5537e-05,0.0003924
36.3,-0.24211,-0.0094165,-0.0048105,0.021163,2.3384e-05,0.00039198
36.32,-0.24211,-0.0095127,-0.0048116,0.021163,3.1228e-05,0.00039254
36.34,-0.24211,-0.0096089,-0.0048123,0.021163,3.9075e-05,0.00039221
36.36,-0.24211,-0.0097051,-0.0048097,0.021163,4.6921e-05,0.00039214
36.38,-0.24211,-0.0098013,-0.0048113,0.021163,5.4765e-05,0.00039264
36.4,-0.18531,-0.0098976,-0.0048107,0.020136,6.2612e-05,0.00039233
36.42,-0.18531,-0.0099742,-0.0035821,0.020136,7.0147e-05,0.00037333
36.44,-0.18531,-0.010046,-0.0035711,0.020136,7.7611e-05,0.00037336
36.46,-0.18531,-0.010117,-0.0035715,0.020136,8.5074e-05,0.00037374
36.48,-0.18531,-0.010189,-0.0035716,0.020136,9.2541e-05,0.00037323
36.5,-0.18531,-0.01026,-0.0035702,0.020136,0.00010001,0.00037262
36.52,-0.18531,-0.010331,-0.0035731,0.020136,0.00010747,0.0003733
36.54,-0.18531,-0.010403,-0.0035704,0.020136,0.00011493,0.0003734
36.56,-0.18531,-0.010474,-0.0035723,0.020136,0.0001224,0.0003732
36.58,-0.18531,-0.010546,-0.0035699,0.020136,0.00012986,0.00037319
36.6,-0.12069,-0.010617,-0.0035716,0.018807,0.00013733,0.00037327
36.62,-0.12069,-0.010668,-0.0022807,0.018807,0.00014439,0.00034867
36.64,-0.12069,-0.010713,-0.0022726,0.018807,0.00015136,0.00034869
36.66,-0.12069,-0.010759,-0.0022724,0.018807,0.00015833,0.00034853
36.68,-0.12069,-0.010804,-0.0022728,0.018807,0.00016531,0.00034849
36.7,-0.12069,-0.010849,-0.0022729,0.018807,0.00017228,0.0003483
36.72,-0.12069,-0.010895,-0.0022728,0.018807,0.00017925,0.00034854
36.74,-0.12069,-0.01094,-0.002273,0.018807,0.00018622,0.00034871
36.76,-0.12069,-0.010986,-0.0022723,0.018807,0.00019319,0.00034843
36.78,-0.12069,-0.011031,-0.0022736,0.018807,0.00020016,0.00034842
36.8,-0.065219,-0.011077,-0.0022733,0.017212,0.00020713,0.00034867
36.82,-0.065219,-0.011105,-0.0012192,0.017212,0.00021362,0.00031909
36.84,-0.065219,-0.011129,-0.0012141,0.017212,0.00022,0.00031893
36.86,-0.065219,-0.011154,-0.001213,0.017212,0.00022638,0.00031884
36.88,-0.065219,-0.011178,-0.0012143,0.017212,0.00023276,0.00031883
36.9,-0.065219,-0.011202,-0.0012139,0.017212,0.00023914,0.00031908
36.92,-0.065219,-0.011226,-0.0012149,0.017212,0.00024552,0.00031911
36.94,-0.065219,-0.011251,-0.0012141,0.017212,0.0002519,0.00031902
36.96,-0.065219,-0.011275,-0.0012132,0.017212,0.00025828,0.00031897
36.98,-0.065219,-0.011299,-0.0012143,0.017212,0.00026466,0.00031955
37,-0.0086323,-0.011324,-0.001214,0.015389,0.00027104,0.0003192
37.02,-0.0086323,-0.011331,-0.00016482,0.015389,0.00027687,0.0002853
37.04,-0.0086323,-0.011334,-0.00015992,0.015389,0.00028257,0.00028501
37.06,-0.0086323,-0.011337,-0.00015992,0.015389,0.00028828,0.0002851
37.08,-0.0086323,-0.01134,-0.00015998,0.015389,0.00029398,0.00028497
37.1,-0.0086323,-0.011343,-0.00015982,0.015389,0.00029968,0.00028555
37.12,-0.0086323,-0.011347,-0.00016042,0.015389,0.00030539,0.00028499
37.14,-0.0086323,-0.01135,-0.00015993,0.015389,0.00031109,0.00028515
37.16,-0.0086323,-0.011353,-0.00015963,0.015389,0.0003168,0.00028532
37.18,-0.0086323,-0.011356,-0.00016002,0.015389,0.0003225,0.00028515
37.2,0.046063,-0.011359,-0.00015997,0.013379,0.0003282,0.00028554
37.22,0.046063,-0.011346,0.0008506,0.013379,0.0003333,0.00024804
37.24,0.046063,-0.011329,0.00085542,0.013379,0.00033826,0.00024767
37.26,0.046063,-0.011312,0.00085554,0.013379,0.00034322,0.00024791
37.28,0.046063,-0.011295,0.00085539,0.013379,0.00034818,0.00024765
37.3,0.046063,-0.011278,0.00085553,0.013379,0.00035313,0.00024842
37.32,0.046063,-0.011261,0.00085497,0.013379,0.00035809,0.00024768
37.34,0.046063,-0.011243,0.00085543,0.013379,0.00036305,0.00024781
37.36,0.046063,-0.011226,0.00085563,0.013379,0.00036801,0.00024817
37.38,0.046063,-0.011209,0.0008554,0.013379,0.00037297,0.00024761
37.4,0.1036,-0.011192,0.00085538,0.011203,0.00037793,0.00024808
37.42,0.1036,-0.011157,0.0019365,0.011203,0.00038223,0.00020774
37.44,0.1036,-0.011119,0.0019422,0.011203,0.00038638,0.00020732
37.46,0.1036,-0.01108,0.0019436,0.011203,0.00039053,0.00020767
37.48,0.1036,-0.011041,0.0019418,0.011203,0.00039469,0.00020729
37.5,0.1036,-0.011002,0.0019424,0.011203,0.00039883,0.00020816
37.52,0.1036,-0.010963,0.001941,0.011203,0.00040299,0.00020741
37.54,0.1036,-0.010924,0.0019421,0.011203,0.00040714,0.00020743
37.56,0.1036,-0.010886,0.0019434,0.011203,0.00041129,0.00020795
37.58,0.1036,-0.010847,0.0019419,0.011203,0.00041544,0.00020723
37.6,0.15369,-0.010808,0.0019423,0.0089141,0.0004196,0.00020773
37.62,0.15369,-0.010753,0.0029176,0.0089141,0.00042306,0.00016532
37.64,0.15369,-0.010695,0.0029244,0.0089141,0.00042636,0.00016489
37.66,0.15369,-0.010636,0.0029262,0.0089141,0.00042966,0.00016529
37.68,0.15369,-0.010578,0.0029236,0.0089141,0.00043297,0.00016484
37.7,0.15369,-0.010519,0.0029249,0.0089141,0.00043627,0.00016573
37.72,0.15369,-0.010461,0.0029229,0.0089141,0.00043957,0.00016504
37.74,0.15369,-0.010402,0.0029239,0.0089141,0.00044288,0.00016496
37.76,0.15369,-0.010344,0.002924,0.0089141,0.00044618,0.00016558
37.78,0.15369,-0.010285,0.0029255,0.0089141,0.00044948,0.00016483
37.8,0.19714,-0.010227,0.0029238,0.006554,0.00045279,0.00016529
37.82,0.19714,-0.010154,0.0038125,0.006554,0.00045538,0.00012159
37.84,0.19714,-0.010078,0.0038205,0.006554,0.00045781,0.00012115
37.86,0.19714,-0.010001,0.0038204,0.006554,0.00046023,0.00012159
37.88,0.19714,-0.009925,0.0038195,0.006554,0.00046266,0.00012109
37.9,0.19714,-0.0098486,0.0038215,0.006554,0.00046509,0.00012198
37.92,0.19714,-0.0097722,0.003819,0.006554,0.00046752,0.00012135
37.94,0.19714,-0.0096958,0.0038203,0.006554,0.00046995,0.0001212
37.96,0.19714,-0.0096193,0.0038199,0.006554,0.00047238,0.00012187
37.98,0.19714,-0.0095429,0.0038206,0.006554,0.00047481,0.00012112
38,0.24245,-0.0094665,0.0038199,0.0041658,0.00047723,0.00012155
38.02,0.24245,-0.0093746,0.0048056,0.0041658,0.00047894,7.7341e-05
38.04,0.24245,-0.0092783,0.0048177,0.0041658,0.00048049,7.6898e-05
38.06,0.24245,-0.0091819,0.0048199,0.0041658,0.00048203,7.7345e-05
38.08,0.24245,-0.0090856,0.0048189,0.0041658,0.00048358,7.6834e-05
38.1,0.24245,-0.0089892,0.0048176,0.0041658,0.00048512,7.7713e-05
38.12,0.24245,-0.0088928,0.0048179,0.0041658,0.00048666,7.711e-05
38.14,0.24245,-0.0087965,0.00482,0.0041658,0.00048821,7.6943e-05
38.16,0.24245,-0.0087001,0.0048192,0.0041658,0.00048975,7.7628e-05
38.18,0.24245,-0.0086037,0.0048177,0.0041658,0.00049129,7.6882e-05
38.2,0.28006,-0.0085074,0.004818,0.0017909,0.00049284,7.7295e-05
38.22,0.28006,-0.0083974,0.0057006,0.0017909,0.00049366,3.3339e-05
38.24,0.28006,-0.0082831,0.0057159,0.0017909,0.00049433,3.2898e-05
38.26,0.28006,-0.0081688,0.0057172,0.0017909,0.00049499,3.3338e-05
38.28,0.28006,-0.0080545,0.00572,0.0017909,0.00049565,3.2837e-05
38.3,0.28006,-0.0079402,0.0057203,0.0017909,0.00049631,3.3719e-05
38.32,0.28006,-0.0078258,0.0057135,0.0017909,0.00049698,3.31e-05
38.34,0.28006,-0.0077115,0.0057164,0.0017909,0.00049765,3.2948e-05
38.36,0.28006,-0.0075972,0.0057184,0.0017909,0.00049831,3.3622e-05
38.38,0.28006,-0.0074829,0.0057222,0.0017909,0.00049897,3.2873e-05
38.4,0.30435,-0.0073686,0.0057149,-0.00053068,0.00049963,3.3295e-05
38.42,0.30435,-0.007245,0.0063257,-0.00053068,0.0004996,-9.68e-06
38.44,0.30435,-0.0071182,0.0063401,-0.00053068,0.0004994,-1.0115e-05
38.46,0.30435,-0.0069914,0.0063397,-0.00053068,0.0004992,-9.6997e-06
38.48,0.30435,-0.0068646,0.0063388,-0.00053068,0.00049901,-1.0165e-05
38.5,0.30435,-0.0067378,0.0063369,-0.00053068,0.00049881,-9.2752e-06
38.52,0.30435,-0.006611,0.0063353,-0.00053068,0.00049862,-9.946e-06
38.54,0.30435,-0.0064842,0.0063398,-0.00053068,0.00049842,-1.0046e-05
38.56,0.30435,-0.0063574,0.0063414,-0.00053068,0.00049822,-9.4125e-06
38.58,0.30435,-0.0062306,0.0063425,-0.00053068,0.00049803,-1.0167e-05
38.6,0.3213,-0.0061038,0.00634,-0.0027615,0.00049783,-9.7141e-06
38.62,0.3213,-0.0059702,0.0067899,-0.0027615,0.00049696,-5.102e-05
38.64,0.3213,-0.0058342,0.0068021,-0.0027615,0.00049594,-5.1441e-05
38.66,0.3213,-0.0056982,0.0068031,-0.0027615,0.00049491,-5.1075e-05
38.68,0.3213,-0.0055621,0.0068037,-0.0027615,0.00049389,-5.1477e-05
38.7,0.3213,-0.0054261,0.0068045,-0.0027615,0.00049286,-5.0595e-05
38.72,0.3213,-0.0052901,0.0068058,-0.0027615,0.00049184,-5.1331e-05
38.74,0.3213,-0.005154,0.0068055,-0.0027615,0.00049082,-5.1344e-05
38.76,0.3213,-0.005018,0.0068038,-0.0027615,0.00048979,-5.0787e-05
38.78,0.3213,-0.0048819,0.0068024,-0.0027615,0.00048877,-5.1528e-05
38.8,0.33166,-0.0047459,0.0068019,-0.0048668,0.00048775,-5.1036e-05
38.82,0.33166,-0.0046056,0.0070871,-0.0048668,0.00048609,-9.0038e-05
38.84,0.33166,-0.0044637,0.0070961,-0.0048668,0.00048429,-9.0427e-05
38.86,0.33166,-0.0043218,0.0070959,-0.0048668,0.00048248,-9.0151e-05
38.88,0.33166,-0.0041798,0.0070957,-0.0048668,0.00048068,-9.0452e-05
38.9,0.33166,-0.0040379,0.0070954,-0.0048668,0.00047887,-8.9632e-05
38.92,0.33166,-0.003896,0.0070951,-0.0048668,0.00047707,-9.0398e-05
38.94,0.33166,-0.003754,0.0070946,-0.0048668,0.00047527,-9.0303e-05
38.96,0.33166,-0.0036121,0.007094,-0.0048668,0.00047346,-8.9872e-05
38.98,0.33166,-0.0034702,0.0070935,-0.0048668,0.00047166,-9.0522e-05
39,0.49088,-0.0033282,0.0070945,-0.006815,0.00046986,-9.0025e-05
39.02,0.49088,-0.0031089,0.012925,-0.006815,0.00046747,-0.00012615
39.04,0.49088,-0.002837,0.014036,-0.006815,0.00046494,-0.00012648
39.06,0.49088,-0.0025524,0.014363,-0.006815,0.00046242,-0.00012633
39.08,0.49088,-0.0022639,0.014469,-0.006815,0.00045989,-0.00012651
39.1,0.49088,-0.0019741,0.014504,-0.006815,0.00045736,-0.00012584
39.12,0.49088,-0.0016839,0.014516,-0.006815,0.00045484,-0.00012651
39.14,0.49088,-0.0013935,0.01452,-0.006815,0.00045232,-0.00012634
39.16,0.49088,-0.0011031,0.014521,-0.006815,0.00044979,-0.00012608
39.18,0.49088,-0.00081266,0.014522,-0.006815,0.00044727,-0.00012646
39.2,0.46954,-0.00052222,0.014522,-0.0085781,0.00044474,-0.00012609
39.22,0.46954,-0.0002467,0.013275,-0.0085781,0.00044168,-0.00015883
39.24,0.46954,1.4787e-05,0.012952,-0.0085781,0.0004385,-0.00015907
39.26,0.46954,0.00027287,0.012876,-0.0085781,0.00043532,-0.00015907
39.28,0.46954,0.00053017,0.012858,-0.0085781,0.00043215,-0.00015914
39.3,0.46954,0.00078729,0.012854,-0.0085781,0.00042896,-0.00015868
39.32,0.46954,0.0010444,0.012853,-0.0085781,0.00042579,-0.00015906
39.34,0.46954,0.0013014,0.012853,-0.0085781,0.00042261,-0.00015896
39.36,0.46954,0.0015585,0.012853,-0.0085781,0.00041943,-0.00015887
39.38,0.46954,0.0018156,0.012853,-0.0085781,0.00041625,-0.00015879
39.4,0.43843,0.0020726,0.012853,-0.010129,0.00041307,-0.00015865
39.42,0.43843,0.0023103,0.011331,-0.010129,0.00040942,-0.00018758
39.44,0.43843,0.0025338,0.011094,-0.010129,0.00040567,-0.00018769
39.46,0.43843,0.0027552,0.011061,-0.010129,0.00040192,-0.00018783
39.48,0.43843,0.0029764,0.011056,-0.010129,0.00039816,-0.00018783
39.5,0.43843,0.0031975,0.011055,-0.010129,0.00039441,-0.00018767
39.52,0.43843,0.0034186,0.011055,-0.010129,0.00039066,-0.00018775
39.54,0.43843,0.0036397,0.011055,-0.010129,0.0003869,-0.00018768
39.56,0.43843,0.0038608,0.011055,-0.010129,0.00038315,-0.00018876
39.58,0.43843,0.0040819,0.011055,-0.010129,0.00037939,-0.00018751
39.6,0.39616,0.004303,0.011055,-0.011461,0.00037564,-0.0001875
39.62,0.39616,0.0045011,0.0093704,-0.011461,0.00037149,-0.00021227
39.64,0.39616,0.0046866,0.0092314,-0.011461,0.00036724,-0.00021224
39.66,0.39616,0.0048711,0.009222,-0.011461,0.00036299,-0.00021239
39.68,0.39616,0.0050555,0.009221,-0.011461,0.00035874,-0.00021245
39.7,0.39616,0.0052399,0.0092208,-0.011461,0.0003545,-0.00021265
39.72,0.39616,0.0054243,0.0092207,-0.011461,0.00035025,-0.00021239
39.74,0.39616,0.0056087,0.0092206,-0.011461,0.000346,-0.00021222
39.76,0.39616,0.0057932,0.0092206,-0.011461,0.00034176,-0.00021251
39.78,0.39616,0.0059776,0.0092206,-0.011461,0.00033751,-0.00021251
39.8,0.34858,0.006162,0.0092206,-0.012557,0.00033326,-0.00021226
39.82,0.34858,0.006324,0.007669,-0.012557,0.00032868,-0.00023259
39.84,0.34858,0.0064765,0.007603,-0.012557,0.00032403,-0.00023255
39.86,0.34858,0.0066285,0.0076009,-0.012557,0.00031937,-0.00023232
39.88,0.34858,0.0067805,0.007601,-0.012557,0.00031472,-0.0002327
39.9,0.34858,0.0069325,0.0076009,-0.012557,0.00031007,-0.00023325
39.92,0.34858,0.0070845,0.0076009,-0.012557,0.00030541,-0.00023264
39.94,0.34858,0.0072365,0.0076009,-0.012557,0.00030076,-0.00023251
39.96,0.34858,0.0073886,0.0076009,-0.012557,0.0002961,-0.00023276
39.98,0.34858,0.0075406,0.0076009,-0.012557,0.00029145,-0.00023276


==> data/friction/ts_200/error_mpc_tol.dat <==
   4.0988507e-05
   9.7318959e-03
   9.5651692e-06
   2.6891609e-03
   5.9988552e-11
   1.3961334e-10
   2.2017027e-11
   2.8324180e-10
   1.3497621e-03
   8.4284562e-03
   6.0625005e-04
   2.6265753e-03
   8.8760464e-12
   4.6986299e-03
   1.9460862e-04
   6.1935507e-03
   2.6441719e-03
   5.5045906e-04
   3.7448573e-09
   9.0070118e-07
   7.0511677e-03
   8.8239699e-09
   2.1761319e-09
   5.3374062e-03
   2.0624187e-03
   3.3025243e-04
   3.2022809e-11
   9.1091533e-03
   3.8035568e-12
   2.1322240e-12
   7.6667299e-03
   1.0679642e-03
   9.8510096e-03
   1.8958099e-04
   1.1856117e-03
   9.2050757e-03
   6.3500290e-03
   6.0016459e-03
   1.6783960e-04
   8.4256390e-07
   9.0852084e-03
   1.2239541e-08
   1.9223330e-09
   8.6497992e-03
   1.7167962e-03
   1.9758815e-12
   3.7310548e-12
   4.1667619e-12
   2.1523395e-03
   2.3984992e-04
   1.8926416e-11
   6.3732956e-03
   6.5508767e-03
   1.8514616e-04
   7.0482291e-03
   9.6998975e-03
   8.4995220e-04
   3.8968579e-03
   2.2302301e-09
   7.4340988e-07
   8.0181079e-08
   1.2650511e-08
   2.1475184e-09
   7.6573815e-03
   1.9103111e-03
   2.8834781e-12
   9.6851964e-12
   5.7745919e-03
   2.2049014e-03
   2.4359550e-04
   1.5403068e-11
   6.3670018e-03
   2.3389014e-04
   7.6725958e-04
   7.2271050e-03
   9.9784793e-03
   8.6640454e-04
   3.8992397e-03
   1.2394627e-09
   8.2804852e-07
   7.9463423e-08
   1.2493672e-08
   2.0168827e-09
   6.7628252e-03
   1.9656484e-03
   3.2092131e-12
   2.9197140e-11
   5.8065138e-03
   6.3216110e-03
   2.4921957e-04
   1.5510516e-11
   6.3403244e-03
   2.3124732e-04
   4.5911747e-03
   1.1388518e-03
   8.9994172e-03
   6.3144502e-03
   4.0846986e-03
   2.3047850e-09
   8.8287531e-07
   8.9182625e-08
   1.2296614e-08
   2.2227676e-09
   7.2469707e-03
   1.9820814e-03
   2.6799787e-12
   9.2208858e-12
   5.7360752e-03
   6.2608224e-03
   2.4688102e-04
   1.6163421e-11
   6.3222044e-03
   2.3099915e-04
   4.6071782e-03
   1.1478170e-03
   9.1015610e-03
   6.3214342e-03
   4.0857692e-03
   2.2992044e-09
   8.8056790e-07
   8.9346938e-03
   1.2914981e-08
   9.6015580e-10
   3.5514054e-10
   1.8246400e-03
   8.5517939e-12
   7.4687252e-12
   9.2702838e-03
   2.1976177e-03
   2.4237327e-04
   1.5613466e-11
   6.3629790e-03
   6.5094936e-03
   4.6528150e-03
   1.1328352e-03
   8.8946972e-03
   6.3107094e-03
   4.0846395e-03
   2.3079962e-09
   8.8418189e-07
   8.9379143e-08
   1.2330214e-08
   2.2332078e-09
   7.2277440e-03
   1.9809153e-03
   2.6361546e-12
   9.0411917e-12
   5.7265664e-03
   2.1931024e-03
   2.4295556e-04
   7.5145818e-03
   6.3321777e-03
   2.2972561e-04
   1.7298221e-04
   1.1256072e-03
   9.0584290e-03
   6.3126418e-03
   4.0833227e-03
   2.3057522e-09
   8.8331603e-07
   8.9246374e-08
   1.2307613e-08
   2.2259445e-09
   7.2361796e-03
   1.9831828e-03
   2.6692135e-12
   9.1815324e-12
   5.7337350e-03
   2.1958387e-03
   2.4325407e-04
   7.5220056e-03
   6.3375765e-03
   2.2990367e-04
   1.7307333e-04
   1.1257535e-03
   9.0561543e-03
   6.3129063e-03
   4.0834372e-03
   2.3055729e-09
   8.8323921e-07
   8.9235028e-08
   1.2305666e-08
   2.2253590e-09
   7.2376628e-03
   1.9831290e-03
   2.6714793e-12
   9.1903601e-12
   5.7342233e-03
   2.1960091e-03
   2.4327110e-04
   7.5223280e-03
   6.3377557e-03
   2.2990760e-04
   1.7307215e-04
   1.1257091e-03
   9.0555780e-03
   6.3128723e-03
   4.0834324e-03
   2.3056003e-09
   8.8325050e-07


==> data/friction/ts_200/error_mpc_tol_001.dat <==
   3.5429367e-05
   9.7320275e-03
   9.5650790e-06
   2.6891640e-03
   5.9984162e-11
   1.3961558e-10
   2.2017309e-11
   2.8324181e-10
   1.3497618e-03
   8.4284415e-03
   6.0624864e-04
   2.6265677e-03
   8.8765634e-12
   4.6986138e-03
   1.9460793e-04
   6.1935119e-03
   2.6441757e-03
   5.5046042e-04
   3.7448533e-09
   9.0069980e-07
   7.0512749e-03
   8.8239301e-09
   2.1761211e-09
   5.3375145e-03
   2.0623819e-03
   3.3024120e-04
   3.2022512e-11
   9.1091500e-03
   3.8034934e-12
   2.1320122e-12
   7.6667064e-03
   1.0679603e-03
   9.8509668e-03
   1.8957999e-04
   1.1856048e-03
   9.2050246e-03
   6.3500241e-03
   6.0016448e-03
   1.6783950e-04
   8.4256557e-07
   9.0852029e-03
   1.2239593e-08
   1.9223430e-09
   8.6497685e-03
   1.7167961e-03
   1.9759212e-12
   3.7309708e-12
   4.1666649e-12
   2.1523353e-03
   2.3984947e-04
   1.8926650e-11
   6.3732889e-03
   6.5508722e-03
   1.8514609e-04
   7.0482319e-03
   9.6999054e-03
   8.4995221e-04
   3.8968578e-03
   2.2302300e-09
   7.4340985e-07
   8.0181073e-08
   1.2650510e-08
   2.1475181e-09
   7.6573818e-03
   1.9103112e-03
   2.8834689e-12
   9.6851486e-12
   5.7745923e-03
   2.2049016e-03
   2.4359552e-04
   1.5403061e-11
   6.3670021e-03
   2.3389015e-04
   7.6725961e-04
   7.2271051e-03
   9.9784793e-03
   8.6640454e-04
   3.8992397e-03
   1.2394627e-09
   8.2804851e-07
   7.9463422e-08
   1.2493672e-08
   2.0168827e-09
   6.7628253e-03
   1.9656484e-03
   3.2091992e-12
   2.9197119e-11
   5.8065138e-03
   6.3216110e-03
   2.4921957e-04
   1.5510514e-11
   6.3403244e-03
   2.3124732e-04
   4.5911747e-03
   1.1388518e-03
   8.9994172e-03
   6.3144502e-03
   4.0846986e-03
   2.3047851e-09
   8.8287531e-07
   8.9182625e-08
   1.2296614e-08
   2.2227675e-09
   7.2469707e-03
   1.9820814e-03
   2.6799996e-12
   9.2209010e-12
   5.7360752e-03
   6.2608224e-03
   2.4688102e-04
   1.6163439e-11
   6.3222044e-03
   2.3099915e-04
   4.6071782e-03
   1.1478170e-03
   9.1015610e-03
   6.3214342e-03
   4.0857692e-03
   2.2992043e-09
   8.8056790e-07
   8.9346938e-03
   1.2914981e-08
   9.6015579e-10
   3.5514053e-10
   1.8246400e-03
   8.5517896e-12
   7.4687467e-12
   9.2702838e-03
   2.1976177e-03
   2.4237327e-04
   1.5613487e-11
   6.3629790e-03
   6.5094936e-03
   4.6528150e-03
   1.1328352e-03
   8.8946972e-03
   6.3107094e-03
   4.0846395e-03
   2.3079962e-09
   8.8418189e-07
   8.9379143e-08
   1.2330214e-08
   2.2332079e-09
   7.2277440e-03
   1.9809153e-03
   2.6361291e-12
   9.0411840e-12
   5.7265664e-03
   2.1931024e-03
   2.4295556e-04
   7.5145818e-03
   6.3321777e-03
   2.2972561e-04
   1.7298221e-04
   1.1256072e-03
   9.0584290e-03
   6.3126418e-03
   4.0833227e-03
   2.3057522e-09
   8.8331603e-07
   8.9246374e-08
   1.2307613e-08
   2.2259444e-09
   7.2361796e-03
   1.9831828e-03
   2.6692053e-12
   9.1815323e-12
   5.7337350e-03
   2.1958387e-03
   2.4325407e-04
   7.5220056e-03
   6.3375765e-03
   2.2990367e-04
   1.7307333e-04
   1.1257535e-03
   9.0561543e-03
   6.3129063e-03
   4.0834372e-03
   2.3055729e-09
   8.8323921e-07
   8.9235028e-08
   1.2305666e-08
   2.2253589e-09
   7.2376628e-03
   1.9831290e-03
   2.6714799e-12
   9.1903581e-12
   5.7342233e-03
   2.1960091e-03
   2.4327110e-04
   7.5223280e-03
   6.3377557e-03
   2.2990760e-04
   1.7307215e-04
   1.1257091e-03
   9.0555780e-03
   6.3128723e-03
   4.0834324e-03
   2.3056003e-09
   8.8325050e-07


==> data/friction/ts_200/error_mpc_tolacc.dat <==
   5.4792270e-05
   6.5397296e-06
   4.3729499e-08
   1.4237523e-08
   2.1876038e-11
   1.3253679e-10
   2.1268817e-11
   2.8327235e-10
   3.7896498e-13
   1.9532788e-11
   2.2462403e-11
   2.0003602e-11
   6.5781274e-12
   1.3858113e-09
   4.2656368e-08
   4.8012816e-08
   8.2571385e-11
   9.6677736e-09
   1.3536013e-08
   2.7374752e-10
   6.2848796e-07
   7.0349519e-08
   6.6167305e-09
   2.7485729e-09
   5.1200981e-10
   9.5404151e-11
   5.2642727e-12
   2.0256518e-12
   9.8928862e-13
   4.8277353e-13
   1.9547133e-11
   1.4253994e-14
   1.9663262e-11
   2.0115044e-10
   2.0572358e-09
   3.2836056e-09
   2.2707267e-09
   1.9365483e-08
   1.5520439e-05
   1.5835132e-09
   9.6190643e-10
   1.4122488e-11
   4.0461974e-08
   2.2292232e-07
   1.1477571e-07
   8.1795110e-08
   6.4276785e-09
   2.6103158e-09
   8.2089638e-09
   6.7862850e-09
   2.9279660e-09
   1.8445253e-09
   4.4451823e-09
   3.7464360e-09
   1.8571140e-11
   4.1307390e-11
   1.4564243e-09
   1.8984347e-08
   2.5203845e-11
   6.7790138e-08
   1.3553440e-08
   1.1495282e-12
   2.4634493e-10
   1.4950227e-07
   1.5544951e-08
   6.9588397e-10
   2.6086885e-09
   6.8579082e-08
   2.1248565e-07
   1.2468957e-08
   4.1252512e-08
   4.9421514e-08
   2.0020784e-08
   4.8421537e-08
   1.2159893e-08
   3.3182114e-09
   1.4772404e-08
   4.6849624e-09
   9.8054121e-09
   1.8323078e-10
   6.9491860e-08
   1.3282611e-07
   3.9626955e-05
   4.3361170e-09
   8.2879285e-05
   4.3611053e-05
   4.5277755e-05
   1.9987328e-07
   7.4859804e-05
   2.0875407e-10
   2.1902411e-07
   1.7166043e-09
   8.0726450e-10
   3.0892911e-10
   8.0079868e-09
   8.3215998e-09
   7.3795702e-09
   7.1562983e-10
   1.9450604e-09
   1.0281523e-08
   1.6825846e-10
   1.6134915e-07
   3.9789274e-08
   2.0056040e-09
   2.6558007e-09
   5.6910965e-08
   2.9614458e-09
   4.3912075e-05
   5.1893673e-05
   3.6596503e-09
   6.1333802e-09
   2.0076853e-08
   5.9588452e-08
   1.3793440e-07
   4.0537396e-07
   1.6187196e-07
   7.4236048e-08
   7.3229188e-05
   4.8378049e-08
   4.8188909e-08
   4.8334618e-08
   7.7580049e-09
   3.2446872e-10
   9.9664363e-09
   2.0981009e-07
   1.1386431e-07
   1.8797112e-07
   3.8787958e-05
   3.1153685e-05
   8.3463061e-05
   3.7231762e-10
   2.7782949e-11
   2.5507414e-05
   2.7781989e-10
   1.6459541e-08
   9.4380445e-09
   1.7272549e-07
   7.4196189e-08
   1.2564542e-08
   1.7568581e-07
   6.1548956e-05
   4.3442019e-08
   1.5296892e-07
   1.5634878e-07
   1.4793270e-07
   1.2925608e-07
   2.9318996e-08
   4.8766296e-05
   5.7224563e-08
   4.3154821e-05
   4.8582004e-08
   2.1149910e-10
   1.1564406e-08
   2.3065119e-10
   6.0219838e-10
   3.3482207e-12
   2.6839406e-06
   5.4320037e-05
   5.8558350e-10
   7.2224559e-09
   2.4373732e-10
   1.2452475e-08
   4.5516326e-08
   4.0171316e-05
   2.8496795e-09
   9.3879998e-09
   4.4309376e-08
   4.6433974e-08
   4.3836651e-08
   3.7313087e-08
   7.0951953e-09
   4.8482919e-09
   2.2161909e-10
   3.7367817e-08
   1.1067319e-08
   1.2736743e-09
   5.6304984e-05
   9.2038542e-10
   6.2738828e-11
   5.7666175e-05
   3.5972462e-05
   1.4608517e-05
   6.3569941e-05
   3.4935341e-10
   2.1072363e-09
   7.5666863e-09
   8.7340900e-05
   8.8120264e-10
   3.3652872e-09
   8.5785655e-09
   1.0426490e-08
   1.1223788e-08
   1.6949084e-08
   9.2586909e-09
   7.0984788e-09
   2.6302985e-09
   1.5696188e-09
   3.4297200e-10
   5.6325767e-05
   2.3157692e-09


==> data/friction/ts_200/error_tvmpc_tol.dat <==
   4.0988507e-05
   2.6786455e-08
   1.0035670e-03
   5.0065168e-03
   6.1106670e-06
   1.0029690e-10
   7.6436114e-12
   1.4303933e-11
   6.0170043e-11
   2.0131114e-10
   5.1718861e-10
   1.1937037e-09
   3.5422926e-09
   2.3598360e-08
   5.3349199e-07
   6.1209642e-05
   5.3440416e-04
   4.1240310e-04
   4.5193121e-06
   3.1252407e-07
   2.6349902e-08
   3.2759517e-09
   5.4691716e-10
   1.0602493e-10
   1.9754717e-11
   2.7652792e-12
   3.1950303e-13
   5.1016457e-13
   4.4991361e-12
   2.6966401e-11
   1.2224980e-10
   5.0238273e-10
   2.0928365e-09
   9.7143971e-09
   6.2993684e-08
   6.8289660e-07
   4.0409488e-06
   2.9845232e-05
   1.3530467e-05
   4.1429153e-05
   1.6337829e-05
   5.3415096e-07
   1.8420051e-07
   3.1197341e-08
   5.6541694e-09
   1.0596738e-09
   1.7811598e-10
   2.0160823e-11
   6.4211614e-13
   3.5573886e-14
   4.1023823e-12
   4.3973125e-11
   2.3626065e-10
   9.9879151e-10
   4.0644581e-09
   1.7885385e-08
   8.2437858e-08
   3.0466028e-07
   2.3457051e-07
   4.1269435e-06
   7.8066214e-06
   5.0009803e-07
   2.2681840e-06
   7.6251480e-06
   2.1790980e-06
   1.2211980e-07
   4.2791237e-08
   1.9086212e-08
   5.1034832e-09
   1.0433360e-09
   1.4235546e-10
   6.4790017e-12
   1.1583450e-15
   8.3611023e-12
   1.3319926e-10
   7.9544855e-10
   3.2467510e-09
   1.0446913e-08
   2.5762251e-08
   3.3580838e-08
   7.6569441e-08
   6.2778507e-07
   1.5618271e-06
   1.2024377e-06
   8.1713865e-08
   3.4404793e-09
   5.1055911e-07
   9.9209446e-07
   6.4403774e-07
   2.1763479e-07
   4.7038803e-08
   6.5010931e-09
   1.5509553e-10
   1.8110081e-10
   3.3397841e-11
   4.6802947e-13
   3.9739163e-13
   2.8576635e-11
   1.6530636e-10
   2.3583877e-10
   1.3398872e-09
   1.0520031e-08
   4.2513423e-08
   1.1903113e-07
   2.2995085e-07
   2.8046424e-07
   1.8678854e-07
   4.7582312e-08
   6.7754483e-10
   3.3709880e-09
   4.6327104e-08
   9.7337544e-08
   1.0041698e-07
   6.6521296e-08
   3.1719008e-08
   1.1508415e-08
   3.1646088e-09
   5.9275651e-10
   5.0381528e-11
   1.4173985e-13
   2.9881914e-12
   1.0909128e-10
   7.3299840e-10
   2.7615871e-09
   7.5414760e-09
   1.6138654e-08
   2.7448675e-08
   3.6568501e-08
   3.6726071e-08
   2.6062677e-08
   1.1470211e-08
   2.1204394e-09
   4.3323744e-11
   2.2831396e-10
   2.7203060e-09
   6.5544709e-09
   8.5973719e-09
   7.7041658e-09
   5.1258272e-09
   2.5886066e-09
   9.6276337e-10
   2.3190198e-10
   2.4014388e-11
   9.3251619e-14
   1.2214464e-12
   4.4296394e-11
   2.5728437e-10
   7.8373967e-10
   1.6557796e-09
   2.6853504e-09
   3.4690699e-09
   3.5864181e-09
   2.9125662e-09
   1.7691027e-09
   7.1827429e-10
   1.3965617e-10
   8.4430551e-13
   5.9372305e-12
   1.1565041e-10
   3.3397940e-10
   5.1526862e-10
   5.4562937e-10
   4.3122648e-10
   2.5895105e-10
   1.1433749e-10
   3.3103190e-11
   4.4773365e-12
   5.5892488e-14
   4.6710742e-14
   3.4576434e-12
   2.2422342e-11
   6.7919358e-11
   1.3642030e-10
   2.0640725e-10
   2.4785528e-10
   2.3966930e-10
   1.8606563e-10
   1.1163250e-10
   4.7205256e-11
   1.0938542e-11
   3.2286282e-13
   3.8878662e-14
   3.8454406e-12
   1.4256219e-11
   2.5504647e-11
   3.0602428e-11
   2.7308366e-11
   1.8515345e-11
   9.3354143e-12
   3.1966138e-12
   5.7681999e-13
   2.0662426e-14
   1.9188314e-16
   1.1529292e-13
   1.0296593e-12
   3.5077637e-12
   7.4270475e-12
   1.1506767e-11
   1.4046077e-11
   1.3863706e-11


==> data/friction/ts_200/error_tvmpc_tol_001.dat <==
   3.5429367e-05
   4.4462645e-08
   1.0035665e-03
   5.0065174e-03
   6.1106393e-06
   1.0029611e-10
   7.6435657e-12
   1.4304028e-11
   6.0170291e-11
   2.0131154e-10
   5.1718918e-10
   1.1937060e-09
   3.5423143e-09
   2.3598636e-08
   5.3350242e-07
   6.1210032e-05
   5.3440754e-04
   4.1239983e-04
   4.5192868e-06
   3.1252217e-07
   2.6349787e-08
   3.2759409e-09
   5.4691553e-10
   1.0602458e-10
   1.9754646e-11
   2.7652971e-12
   3.1950825e-13
   5.1018156e-13
   4.4992057e-12
   2.6966493e-11
   1.2225032e-10
   5.0238497e-10
   2.0928459e-09
   9.7144438e-09
   6.2994068e-08
   6.8290066e-07
   4.0409443e-06
   2.9845348e-05
   1.3530457e-05
   4.1429236e-05
   1.6337744e-05
   5.3415028e-07
   1.8420010e-07
   3.1197287e-08
   5.6541612e-09
   1.0596723e-09
   1.7811575e-10
   2.0160813e-11
   6.4212805e-13
   3.5526558e-14
   4.1024109e-12
   4.3973334e-11
   2.3626142e-10
   9.9879477e-10
   4.0644724e-09
   1.7885449e-08
   8.2438103e-08
   3.0466060e-07
   2.3456729e-07
   4.1269553e-06
   7.8065986e-06
   5.0009742e-07
   2.2681891e-06
   7.6251337e-06
   2.1790932e-06
   1.2211971e-07
   4.2791134e-08
   1.9086183e-08
   5.1034772e-09
   1.0433349e-09
   1.4235528e-10
   6.4789576e-12
   1.3875988e-15
   8.3610401e-12
   1.3319977e-10
   7.9545073e-10
   3.2467577e-09
   1.0446926e-08
   2.5762250e-08
   3.3580700e-08
   7.6570049e-08
   6.2778622e-07
   1.5618261e-06
   1.2024341e-06
   8.1713123e-08
   3.4405431e-09
   5.1055877e-07
   9.9209277e-07
   6.4403663e-07
   2.1763451e-07
   4.7038779e-08
   6.5011006e-09
   1.5509982e-10
   1.8109960e-10
   3.3397651e-11
   4.6801722e-13
   3.9740575e-13
   2.8576614e-11
   1.6530580e-10
   2.3583534e-10
   1.3399006e-09
   1.0520068e-08
   4.2513497e-08
   1.1903119e-07
   2.2995072e-07
   2.8046378e-07
   1.8678805e-07
   4.7582120e-08
   6.7754719e-10
   3.3709940e-09
   4.6327045e-08
   9.7337368e-08
   1.0041679e-07
   6.6521177e-08
   3.1718958e-08
   1.1508399e-08
   3.1646049e-09
   5.9275577e-10
   5.0381394e-11
   1.4171383e-13
   2.9881520e-12
   1.0909147e-10
   7.3299922e-10
   2.7615887e-09
   7.5414765e-09
   1.6138646e-08
   2.7448648e-08
   3.6568448e-08
   3.6725999e-08
   2.6062613e-08
   1.1470176e-08
   2.1204311e-09
   4.3323698e-11
   2.2831408e-10
   2.7203018e-09
   6.5544581e-09
   8.5973538e-09
   7.7041494e-09
   5.1258163e-09
   2.5886010e-09
   9.6276119e-10
   2.3190133e-10
   2.4014417e-11
   9.3173102e-14
   1.2214459e-12
   4.4296324e-11
   2.5728427e-10
   7.8373878e-10
   1.6557774e-09
   2.6853461e-09
   3.4690634e-09
   3.5864106e-09
   2.9125594e-09
   1.7690981e-09
   7.1827219e-10
   1.3965568e-10
   8.4431154e-13
   5.9372288e-12
   1.1565021e-10
   3.3397869e-10
   5.1526741e-10
   5.4562810e-10
   4.3122545e-10
   2.5895048e-10
   1.1433717e-10
   3.3103116e-11
   4.4772910e-12
   5.5898819e-14
   4.6721483e-14
   3.4576190e-12
   2.2422311e-11
   6.7919291e-11
   1.3642008e-10
   2.0640682e-10
   2.4785473e-10
   2.3966878e-10
   1.8606516e-10
   1.1163223e-10
   4.7205120e-11
   1.0938492e-11
   3.2286155e-13
   3.8875383e-14
   3.8454251e-12
   1.4256201e-11
   2.5504580e-11
   3.0602315e-11
   2.7308278e-11
   1.8515296e-11
   9.3354153e-12
   3.1966160e-12
   5.7678650e-13
   2.0675654e-14
   1.6579650e-16
   1.1532300e-13
   1.0296535e-12
   3.5077754e-12
   7.4270515e-12
   1.1506734e-11
   1.4046042e-11
   1.3863638e-11


==> data/friction/ts_200/error_tvmpc_tolacc.dat <==
   5.4792270e-05
   4.2892838e-08
   2.2912932e-06
   2.5200734e-05
   3.3595121e-06
   1.7809639e-11
   7.6377548e-12
   1.4335715e-11
   6.0302950e-11
   2.0165769e-10
   5.1791240e-10
   1.1954196e-09
   3.5505442e-09
   2.3692230e-08
   5.3739887e-07
   6.1452832e-05
   4.9730196e-08
   4.4641717e-08
   4.0242318e-06
   3.1117824e-07
   2.6244864e-08
   3.2648457e-09
   5.4528255e-10
   1.0572335e-10
   1.9694163e-11
   2.7551015e-12
   3.1871347e-13
   5.1211614e-13
   4.5147134e-12
   2.7040328e-11
   1.2254670e-10
   5.0357711e-10
   2.0980299e-09
   9.7416289e-09
   6.3227853e-08
   6.8579505e-07
   4.0437333e-06
   2.9966420e-05
   1.3563224e-05
   4.1621988e-05
   1.6237360e-05
   5.3519780e-07
   1.8361749e-07
   3.1095134e-08
   5.6365098e-09
   1.0563061e-09
   1.7747835e-10
   2.0065016e-11
   6.3637130e-13
   3.6032152e-14
   4.1247969e-12
   4.4121303e-11
   2.3688539e-10
   1.0012056e-09
   4.0744800e-09
   1.7932762e-08
   8.2653850e-08
   3.0522289e-07
   2.3274683e-07
   4.1418857e-06
   7.7941915e-06
   5.0116982e-07
   2.2840508e-06
   7.6211550e-06
   2.1710337e-06
   1.2106722e-07
   4.2783711e-08
   1.9046196e-08
   5.0897293e-09
   1.0399531e-09
   1.4173796e-10
   6.4272771e-12
   1.4614796e-15
   8.4189913e-12
   1.3370052e-10
   7.9765303e-10
   3.2542090e-09
   1.0467276e-08
   2.5797550e-08
   3.3557328e-08
   7.7027205e-08
   6.2942443e-07
   1.5631533e-06
   1.2003179e-06
   8.0724202e-08
   3.5776581e-09
   5.1220289e-07
   9.9231789e-07
   6.4312446e-07
   2.1708337e-07
   4.6876989e-08
   6.4696342e-09
   1.5147020e-10
   1.8092393e-10
   3.3250771e-11
   4.6127946e-13
   4.0355915e-13
   2.8723543e-11
   1.6576013e-10
   2.3573837e-10
   1.3458575e-09
   1.0549846e-08
   4.2607638e-08
   1.1922877e-07
   2.3017476e-07
   2.8048068e-07
   1.8655238e-07
   4.7398415e-08
   6.8748403e-10
   3.4067961e-09
   4.6454904e-08
   9.7421531e-08
   1.0039619e-07
   6.6456414e-08
   3.1668626e-08
   1.1483728e-08
   3.1558128e-09
   5.9051430e-10
   5.0067037e-11
   1.3819035e-13
   3.0216833e-12
   1.0959382e-10
   7.3518577e-10
   2.7677756e-09
   7.5547697e-09
   1.6160600e-08
   2.7474716e-08
   3.6586195e-08
   3.6723146e-08
   2.6041366e-08
   1.1447867e-08
   2.1108263e-09
   4.3525570e-11
   2.3046358e-10
   2.7282989e-09
   6.5629571e-09
   8.6007424e-09
   7.7021450e-09
   5.1215984e-09
   2.5850006e-09
   9.6075034e-10
   2.3116108e-10
   2.3876499e-11
   9.0998500e-14
   1.2359297e-12
   4.4503465e-11
   2.5801665e-10
   7.8527990e-10
   1.6580918e-09
   2.6878932e-09
   3.4709186e-09
   3.5867902e-09
   2.9114318e-09
   1.7672933e-09
   7.1683653e-10
   1.3907138e-10
   8.7787628e-13
   6.0096649e-12
   1.1603645e-10
   3.3450932e-10
   5.1562443e-10
   5.4566158e-10
   4.3101718e-10
   2.5868131e-10
   1.1414044e-10
   3.3011808e-11
   4.4552065e-12
   5.5029272e-14
   4.7422832e-14
   3.4755235e-12
   2.2488501e-11
   6.8050671e-11
   1.3659709e-10
   2.0657503e-10
   2.4795238e-10
   2.3966538e-10
   1.8597804e-10
   1.1151664e-10
   4.7116515e-11
   1.0899292e-11
   3.1785517e-13
   3.9988576e-14
   3.8614656e-12
   1.4284599e-11
   2.5530396e-11
   3.0613369e-11
   2.7303407e-11
   1.8501926e-11
   9.3226874e-12
   3.1893203e-12
   5.7448370e-13
   2.0467302e-14
   2.1266070e-16
   1.1604118e-13
   1.0331120e-12
   3.5153368e-12
   7.4377643e-12
   1.1517441e-11
   1.4053058e-11
   1.3864898e-11


==> data/friction/ts_200/iter_mpc_tol.dat <==
   2.0000000e+00
   1.7000000e+01
   3.0000000e+00
   1.1000000e+01
   1.6000000e+01
   1.6000000e+01
   1.6000000e+01
   1.6000000e+01
   1.5000000e+01
   1.5000000e+01
   1.5000000e+01
   1.6000000e+01
   1.5000000e+01
   1.3000000e+01
   0.0000000e+00
   1.3000000e+01
   1.8000000e+01
   2.2000000e+01
   2.0000000e+01
   2.0000000e+01
   2.2000000e+01
   2.1000000e+01
   2.0000000e+01
   2.0000000e+01
   2.0000000e+01
   2.0000000e+01
   1.9000000e+01
   1.9000000e+01
   1.9000000e+01
   1.8000000e+01
   1.8000000e+01
   1.7000000e+01
   1.6000000e+01
   1.3000000e+01
   0.0000000e+00
   1.2000000e+01
   1.8000000e+01
   2.2000000e+01
   2.0000000e+01
   2.0000000e+01
   2.1000000e+01
   2.1000000e+01
   2.0000000e+01
   2.0000000e+01
   2.0000000e+01
   2.0000000e+01
   2.0000000e+01
   1.9000000e+01
   1.9000000e+01
   1.9000000e+01
   1.8000000e+01
   1.7000000e+01
   1.6000000e+01
   1.3000000e+01
   0.0000000e+00
   1.3000000e+01
   1.8000000e+01
   2.2000000e+01
   2.0000000e+01
   2.1000000e+01
   2.1000000e+01
   2.1000000e+01
   2.0000000e+01
   2.0000000e+01
   2.0000000e+01
   2.0000000e+01
   1.9000000e+01
   1.9000000e+01
   1.9000000e+01
   1.9000000e+01
   1.8000000e+01
   1.7000000e+01
   1.6000000e+01
   1.3000000e+01
   0.0000000e+00
   1.3000000e+01
   1.8000000e+01
   2.2000000e+01
   2.0000000e+01
   2.1000000e+01
   2.1000000e+01
   2.1000000e+01
   2.0000000e+01
   2.0000000e+01
   2.0000000e+01
   2.0000000e+01
   1.9000000e+01
   1.9000000e+01
   1.9000000e+01
   1.9000000e+01
   1.8000000e+01
   1.7000000e+01
   1.6000000e+01
   1.3000000e+01
   0.0000000e+00
   1.2000000e+01
   1.8000000e+01
   2.2000000e+01
   2.0000000e+01
   2.1000000e+01
   2.1000000e+01
   2.1000000e+01
   2.0000000e+01
   2.0000000e+01
   2.0000000e+01
   2.0000000e+01
   1.9000000e+01
   1.9000000e+01
   1.9000000e+01
   1.9000000e+01
   1.8000000e+01
   1.7000000e+01
   1.6000000e+01
   1.3000000e+01
   0.0000000e+00
   1.2000000e+01
   1.8000000e+01
   2.2000000e+01
   2.0000000e+01
   2.0000000e+01
   2.1000000e+01
   2.2000000e+01
   2.1000000e+01
   2.0000000e+01
   2.0000000e+01
   2.0000000e+01
   1.9000000e+01
   1.9000000e+01
   1.9000000e+01
   1.9000000e+01
   1.8000000e+01
   1.7000000e+01
   1.6000000e+01
   1.3000000e+01
   0.0000000e+00
   1.2000000e+01
   1.8000000e+01
   2.2000000e+01
   2.0000000e+01
   2.1000000e+01
   2.1000000e+01
   2.1000000e+01
   2.0000000e+01
   2.0000000e+01
   2.0000000e+01
   2.0000000e+01
   1.9000000e+01
   1.9000000e+01
   1.9000000e+01
   1.8000000e+01
   1.8000000e+01
   1.7000000e+01
   1.6000000e+01
   1.3000000e+01
   0.0000000e+00
   1.2000000e+01
   1.8000000e+01
   2.2000000e+01
   2.0000000e+01
   2.1000000e+01
   2.1000000e+01
   2.1000000e+01
   2.0000000e+01
   2.0000000e+01
   2.0000000e+01
   2.0000000e+01
   1.9000000e+01
   1.9000000e+01
   1.9000000e+01
   1.8000000e+01
   1.8000000e+01
   1.7000000e+01
   1.6000000e+01
   1.3000000e+01
   0.0000000e+00
   1.2000000e+01
   1.8000000e+01
   2.2000000e+01
   2.0000000e+01
   2.1000000e+01
   2.1000000e+01
   2.1000000e+01
   2.0000000e+01
   2.0000000e+01
   2.0000000e+01
   2.0000000e+01
   1.9000000e+01
   1.9000000e+01
   1.9000000e+01
   1.8000000e+01
   1.8000000e+01
   1.7000000e+01
   1.6000000e+01
   1.3000000e+01
   0.0000000e+00
   1.2000000e+01
   1.8000000e+01
   2.2000000e+01
   2.0000000e+01


==> data/friction/ts_200/iter_mpc_tol_001.dat <==
   2.0000000e+00
   1.7000000e+01
   3.0000000e+00
   1.1000000e+01
   1.6000000e+01
   1.6000000e+01
   1.6000000e+01
   1.6000000e+01
   1.5000000e+01
   1.5000000e+01
   1.5000000e+01
   1.6000000e+01
   1.5000000e+01
   1.3000000e+01
   0.0000000e+00
   1.3000000e+01
   1.8000000e+01
   2.2000000e+01
   2.0000000e+01
   2.0000000e+01
   2.2000000e+01
   2.1000000e+01
   2.0000000e+01
   2.0000000e+01
   2.0000000e+01
   2.0000000e+01
   1.9000000e+01
   1.9000000e+01
   1.9000000e+01
   1.8000000e+01
   1.8000000e+01
   1.7000000e+01
   1.6000000e+01
   1.3000000e+01
   0.0000000e+00
   1.2000000e+01
   1.8000000e+01
   2.2000000e+01
   2.0000000e+01
   2.0000000e+01
   2.1000000e+01
   2.1000000e+01
   2.0000000e+01
   2.0000000e+01
   2.0000000e+01
   2.0000000e+01
   2.0000000e+01
   1.9000000e+01
   1.9000000e+01
   1.9000000e+01
   1.8000000e+01
   1.7000000e+01
   1.6000000e+01
   1.3000000e+01
   0.0000000e+00
   1.3000000e+01
   1.8000000e+01
   2.2000000e+01
   2.0000000e+01
   2.1000000e+01
   2.1000000e+01
   2.1000000e+01
   2.0000000e+01
   2.0000000e+01
   2.0000000e+01
   2.0000000e+01
   1.9000000e+01
   1.9000000e+01
   1.9000000e+01
   1.9000000e+01
   1.8000000e+01
   1.7000000e+01
   1.6000000e+01
   1.3000000e+01
   0.0000000e+00
   1.3000000e+01
   1.8000000e+01
   2.2000000e+01
   2.0000000e+01
   2.1000000e+01
   2.1000000e+01
   2.1000000e+01
   2.0000000e+01
   2.0000000e+01
   2.0000000e+01
   2.0000000e+01
   1.9000000e+01
   1.9000000e+01
   1.9000000e+01
   1.9000000e+01
   1.8000000e+01
   1.7000000e+01
   1.6000000e+01
   1.3000000e+01
   0.0000000e+00
   1.2000000e+01
   1.8000000e+01
   2.2000000e+01
   2.0000000e+01
   2.1000000e+01
   2.1000000e+01
   2.1000000e+01
   2.0000000e+01
   2.0000000e+01
   2.0000000e+01
   2.0000000e+01
   1.9000000e+01
   1.9000000e+01
   1.9000000e+01
   1.9000000e+01
   1.8000000e+01
   1.7000000e+01
   1.6000000e+01
   1.3000000e+01
   0.0000000e+00
   1.2000000e+01
   1.8000000e+01
   2.2000000e+01
   2.0000000e+01
   2.0000000e+01
   2.1000000e+01
   2.2000000e+01
   2.1000000e+01
   2.0000000e+01
   2.0000000e+01
   2.0000000e+01
   1.9000000e+01
   1.9000000e+01
   1.9000000e+01
   1.9000000e+01
   1.8000000e+01
   1.7000000e+01
   1.6000000e+01
   1.3000000e+01
   0.0000000e+00
   1.2000000e+01
   1.8000000e+01
   2.2000000e+01
   2.0000000e+01
   2.1000000e+01
   2.1000000e+01
   2.1000000e+01
   2.0000000e+01
   2.0000000e+01
   2.0000000e+01
   2.0000000e+01
   1.9000000e+01
   1.9000000e+01
   1.9000000e+01
   1.8000000e+01
   1.8000000e+01
   1.7000000e+01
   1.6000000e+01
   1.3000000e+01
   0.0000000e+00
   1.2000000e+01
   1.8000000e+01
   2.2000000e+01
   2.0000000e+01
   2.1000000e+01
   2.1000000e+01
   2.1000000e+01
   2.0000000e+01
   2.0000000e+01
   2.0000000e+01
   2.0000000e+01
   1.9000000e+01
   1.9000000e+01
   1.9000000e+01
   1.8000000e+01
   1.8000000e+01
   1.7000000e+01
   1.6000000e+01
   1.3000000e+01
   0.0000000e+00
   1.2000000e+01
   1.8000000e+01
   2.2000000e+01
   2.0000000e+01
   2.1000000e+01
   2.1000000e+01
   2.1000000e+01
   2.0000000e+01
   2.0000000e+01
   2.0000000e+01
   2.0000000e+01
   1.9000000e+01
   1.9000000e+01
   1.9000000e+01
   1.8000000e+01
   1.8000000e+01
   1.7000000e+01
   1.6000000e+01
   1.3000000e+01
   0.0000000e+00
   1.2000000e+01
   1.8000000e+01
   2.2000000e+01
   2.0000000e+01
   0.0000000e+00


==> data/friction/ts_200/iter_mpc_tolacc.dat <==
   3.0000000e+00
   1.5000000e+01
   4.0000000e+00
   1.1000000e+01
   1.6000000e+01
   1.6000000e+01
   1.6000000e+01
   1.7000000e+01
   1.6000000e+01
   1.6000000e+01
   1.6000000e+01
   1.6000000e+01
   1.6000000e+01
   1.4000000e+01
   8.0000000e+00
   5.0000000e+00
   1.1000000e+01
   1.9000000e+01
   2.2000000e+01
   2.0000000e+01
   2.1000000e+01
   2.2000000e+01
   2.1000000e+01
   2.1000000e+01
   2.1000000e+01
   2.1000000e+01
   2.0000000e+01
   2.0000000e+01
   2.0000000e+01
   1.9000000e+01
   2.0000000e+01
   1.9000000e+01
   1.8000000e+01
   1.7000000e+01
   1.5000000e+01
   1.1000000e+01
   6.0000000e+00
   3.0000000e+00
   6.0000000e+00
   1.1000000e+01
   1.7000000e+01
   1.9000000e+01
   2.0000000e+01
   2.0000000e+01
   2.0000000e+01
   2.1000000e+01
   2.1000000e+01
   2.0000000e+01
   2.0000000e+01
   2.0000000e+01
   2.0000000e+01
   1.9000000e+01
   1.9000000e+01
   1.9000000e+01
   1.8000000e+01
   1.6000000e+01
   1.4000000e+01
   1.2000000e+01
   8.0000000e+00
   4.0000000e+00
   3.0000000e+00
   4.0000000e+00
   6.0000000e+00
   1.0000000e+01
   1.3000000e+01
   1.6000000e+01
   1.7000000e+01
   1.8000000e+01
   1.9000000e+01
   1.9000000e+01
   1.9000000e+01
   1.9000000e+01
   1.8000000e+01
   1.8000000e+01
   1.8000000e+01
   1.7000000e+01
   1.6000000e+01
   1.5000000e+01
   1.4000000e+01
   1.1000000e+01
   9.0000000e+00
   6.0000000e+00
   4.0000000e+00
   1.0000000e+00
   2.0000000e+00
   3.0000000e+00
   5.0000000e+00
   7.0000000e+00
   1.0000000e+01
   1.1000000e+01
   1.3000000e+01
   1.4000000e+01
   1.5000000e+01
   1.5000000e+01
   1.5000000e+01
   1.5000000e+01
   1.4000000e+01
   1.4000000e+01
   1.3000000e+01
   1.3000000e+01
   1.1000000e+01
   1.0000000e+01
   9.0000000e+00
   7.0000000e+00
   5.0000000e+00
   4.0000000e+00
   2.0000000e+00
   1.0000000e+00
   2.0000000e+00
   3.0000000e+00
   4.0000000e+00
   5.0000000e+00
   6.0000000e+00
   7.0000000e+00
   8.0000000e+00
   9.0000000e+00
   9.0000000e+00
   1.0000000e+01
   1.0000000e+01
   1.0000000e+01
   1.0000000e+01
   1.0000000e+01
   9.0000000e+00
   8.0000000e+00
   7.0000000e+00
   6.0000000e+00
   5.0000000e+00
   4.0000000e+00
   3.0000000e+00
   3.0000000e+00
   2.0000000e+00
   1.0000000e+00
   2.0000000e+00
   2.0000000e+00
   3.0000000e+00
   3.0000000e+00
   4.0000000e+00
   5.0000000e+00
   5.0000000e+00
   5.0000000e+00
   6.0000000e+00
   6.0000000e+00
   6.0000000e+00
   6.0000000e+00
   6.0000000e+00
   6.0000000e+00
   5.0000000e+00
   5.0000000e+00
   4.0000000e+00
   4.0000000e+00
   4.0000000e+00
   3.0000000e+00
   3.0000000e+00
   2.0000000e+00
   2.0000000e+00
   1.0000000e+00
   1.0000000e+00
   2.0000000e+00
   2.0000000e+00
   3.0000000e+00
   3.0000000e+00
   3.0000000e+00
   3.0000000e+00
   4.0000000e+00
   4.0000000e+00
   4.0000000e+00
   4.0000000e+00
   4.0000000e+00
   4.0000000e+00
   4.0000000e+00
   4.0000000e+00
   4.0000000e+00
   3.0000000e+00
   3.0000000e+00
   3.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   1.0000000e+00
   0.0000000e+00
   1.0000000e+00
   1.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   3.0000000e+00
   3.0000000e+00
   3.0000000e+00
   3.0000000e+00
   3.0000000e+00
   3.0000000e+00
   3.0000000e+00
   3.0000000e+00
   3.0000000e+00
   3.0000000e+00
   3.0000000e+00
   2.0000000e+00
   2.0000000e+00


==> data/friction/ts_200/iter_tvmpc_tol.dat <==
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00


==> data/friction/ts_200/iter_tvmpc_tol_001.dat <==
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   2.0000000e+00
   0.0000000e+00


==> data/friction/ts_200/iter_tvmpc_tolacc.dat <==
   1.0000000e+00
   2.0000000e+00
   2.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   2.0000000e+00
   2.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00
   1.0000000e+00


==> data/friction/ts_200/ts200.dat <==
0,-0.35755,0.1,0.1,-0.35755,0.1,0.1
0.02,-0.35755,0.10126,0.022507,-0.35755,0.10126,0.022507
0.04,-0.35755,0.10126,-0.0072246,-0.35755,0.10126,-0.0072246
0.06,-0.35755,0.1011,-0.0078534,-0.35755,0.1011,-0.0078534
0.08,-0.35755,0.10095,-0.0078798,-0.35755,0.10095,-0.0078798
0.1,-0.35755,0.10079,-0.0078805,-0.35755,0.10079,-0.0078805
0.12,-0.35755,0.10063,-0.0078806,-0.35755,0.10063,-0.0078806
0.14,-0.35755,0.10047,-0.0078808,-0.35755,0.10047,-0.0078808
0.16,-0.35755,0.10032,-0.0078808,-0.35755,0.10032,-0.0078808
0.18,-0.35755,0.10016,-0.0078809,-0.35755,0.10016,-0.0078809
0.2,-0.81928,0.1,-0.007881,-0.81935,0.1,-0.007881
0.22,-0.81928,0.099518,-0.039334,-0.81935,0.099517,-0.039341
0.24,-0.81928,0.098366,-0.077945,-0.81935,0.098366,-0.077962
0.26,-0.81928,0.096318,-0.12852,-0.81935,0.096318,-0.12855
0.28,-0.81928,0.093178,-0.18625,-0.81935,0.093177,-0.18629
0.3,-0.81928,0.08885,-0.24678,-0.81935,0.088848,-0.24683
0.32,-0.81928,0.083302,-0.30814,-0.81935,0.083298,-0.30819
0.34,-0.81928,0.076523,-0.36967,-0.81935,0.076519,-0.36973
0.36,-0.81928,0.068515,-0.43116,-0.81935,0.06851,-0.43122
0.38,-0.81928,0.059278,-0.49255,-0.81935,0.059271,-0.49262
0.4,0.64251,0.048814,-0.55383,0.64267,0.048806,-0.5539
0.42,0.64251,0.038586,-0.46895,0.64267,0.038577,-0.46901
0.44,0.64251,0.030055,-0.38422,0.64267,0.030044,-0.38426
0.46,0.64251,0.023217,-0.29956,0.64267,0.023206,-0.29959
0.48,0.64251,0.018075,-0.21454,0.64267,0.018063,-0.21456
0.5,0.64251,0.014651,-0.12687,0.64267,0.014639,-0.12687
0.52,0.64251,0.013091,-0.024616,0.64267,0.013079,-0.024589
0.54,0.64251,0.013206,0.01776,0.64267,0.013195,0.017771
0.56,0.64251,0.013677,0.029233,0.64267,0.013666,0.029261
0.58,0.64251,0.01439,0.042764,0.64267,0.01438,0.042821
0.6,0.22045,0.015424,0.06177,0.22253,0.015416,0.061872
0.62,0.22045,0.016438,0.038193,0.22253,0.016435,0.038589
0.64,0.22045,0.016907,0.0097493,0.22253,0.016913,0.010164
0.66,0.22045,0.01702,0.0043988,0.22253,0.017029,0.0044529
0.68,0.22045,0.017107,0.0043246,0.22253,0.017117,0.0043706
0.7,0.22045,0.017193,0.0043233,0.22253,0.017204,0.0043694
0.72,0.22045,0.01728,0.0043227,0.22253,0.017292,0.0043687
0.74,0.22045,0.017366,0.0043245,0.22253,0.017379,0.00437
0.76,0.22045,0.017453,0.0043248,0.22253,0.017467,0.0043713
0.78,0.22045,0.017539,0.0043226,0.22253,0.017554,0.0043685
0.8,0.1277,0.017625,0.0043246,0.1296,0.017641,0.0043704
0.82,0.1277,0.017681,0.0024216,0.1296,0.017698,0.0024592
0.84,0.1277,0.01773,0.0024093,0.1296,0.017747,0.0024466
0.86,0.1277,0.017778,0.0024097,0.1296,0.017796,0.0024471
0.88,0.1277,0.017826,0.0024098,0.1296,0.017845,0.0024474
0.9,0.1277,0.017874,0.0024093,0.1296,0.017894,0.0024466
0.92,0.1277,0.017922,0.0024077,0.1296,0.017943,0.002445
0.94,0.1277,0.01797,0.0024098,0.1296,0.017992,0.0024473
0.96,0.1277,0.018019,0.0024094,0.1296,0.018041,0.0024466
0.98,0.1277,0.018067,0.0024111,0.1296,0.01809,0.0024486
1,0.036328,0.018115,0.0024095,0.03805,0.018139,0.0024468
1.02,0.036328,0.018135,0.00068228,0.03805,0.018159,0.00071438
1.04,0.036328,0.018149,0.00067411,0.03805,0.018173,0.00070615
1.06,0.036328,0.018162,0.00067342,0.03805,0.018187,0.00070547
1.08,0.036328,0.018175,0.00067429,0.03805,0.018202,0.00070631
1.1,0.036328,0.018189,0.00067392,0.03805,0.018216,0.00070595
1.12,0.036328,0.018202,0.00067478,0.03805,0.01823,0.00070684
1.14,0.036328,0.018216,0.00067414,0.03805,0.018244,0.00070617
1.16,0.036328,0.018229,0.0006734,0.03805,0.018258,0.00070546
1.18,0.036328,0.018243,0.00067435,0.03805,0.018272,0.00070639
1.2,-0.052324,0.018256,0.00067407,-0.050808,0.018286,0.00070611
1.22,-0.052324,0.018243,-0.00096458,-0.050808,0.018273,-0.00093625
1.24,-0.052324,0.018224,-0.00097236,-0.050808,0.018255,-0.00094403
1.26,-0.052324,0.018204,-0.00097217,-0.050808,0.018236,-0.00094384
1.28,-0.052324,0.018185,-0.00097226,-0.050808,0.018217,-0.00094394
1.3,-0.052324,0.018165,-0.00097245,-0.050808,0.018198,-0.00094412
1.32,-0.052324,0.018146,-0.0009724,-0.050808,0.018179,-0.00094403
1.34,-0.052324,0.018126,-0.00097237,-0.050808,0.01816,-0.00094404
1.36,-0.052324,0.018107,-0.00097222,-0.050808,0.018141,-0.00094391
1.38,-0.052324,0.018087,-0.00097246,-0.050808,0.018122,-0.00094413
1.4,-0.13686,0.018068,-0.00097229,-0.13557,0.018104,-0.00094396
1.42,-0.13686,0.018022,-0.0025793,-0.13557,0.018059,-0.0025539
1.44,-0.13686,0.017971,-0.0025894,-0.13557,0.018007,-0.002564
1.46,-0.13686,0.017919,-0.0025889,-0.13557,0.017956,-0.0025634
1.48,-0.13686,0.017867,-0.0025898,-0.13557,0.017905,-0.0025644
1.5,-0.13686,0.017815,-0.0025888,-0.13557,0.017853,-0.0025633
1.52,-0.13686,0.017764,-0.0025898,-0.13557,0.017802,-0.0025645
1.54,-0.13686,0.017712,-0.0025886,-0.13557,0.017751,-0.0025631
1.56,-0.13686,0.01766,-0.0025902,-0.13557,0.0177,-0.0025647
1.58,-0.13686,0.017608,-0.0025882,-0.13557,0.017648,-0.0025627
1.6,-0.21708,0.017556,-0.002589,-0.21472,0.017597,-0.0025636
1.62,-0.21708,0.017478,-0.0042332,-0.21472,0.01752,-0.0041823
1.64,-0.21708,0.017394,-0.0042497,-0.21472,0.017436,-0.0041982
1.66,-0.21708,0.017309,-0.0042512,-0.21472,0.017352,-0.0041997
1.68,-0.21708,0.017224,-0.0042495,-0.21472,0.017268,-0.0041979
1.7,-0.21708,0.017139,-0.0042499,-0.21472,0.017184,-0.0041986
1.72,-0.21708,0.017054,-0.004252,-0.21472,0.0171,-0.0042005
1.74,-0.21708,0.016969,-0.0042486,-0.21472,0.017016,-0.0041968
1.76,-0.21708,0.016884,-0.0042502,-0.21472,0.016932,-0.0041988
1.78,-0.21708,0.016799,-0.0042501,-0.21472,0.016848,-0.0041984
1.8,-0.29701,0.016714,-0.0042483,-0.28663,0.016764,-0.0041964
1.82,-0.29701,0.0166,-0.0061103,-0.28663,0.016655,-0.0058508
1.84,-0.29701,0.016477,-0.0061469,-0.28663,0.016537,-0.0058804
1.86,-0.29701,0.016354,-0.006148,-0.28663,0.01642,-0.0058817
1.88,-0.29701,0.016231,-0.0061484,-0.28663,0.016302,-0.0058831
1.9,-0.29701,0.016108,-0.0061499,-0.28663,0.016184,-0.0058855
1.92,-0.29701,0.015985,-0.0061472,-0.28663,0.016067,-0.0058796
1.94,-0.29701,0.015862,-0.0061456,-0.28663,0.015949,-0.0058805
1.96,-0.29701,0.015739,-0.0061483,-0.28663,0.015832,-0.0058824
1.98,-0.29701,0.015616,-0.0061505,-0.28663,0.015714,-0.0058855
2,-0.35968,0.015493,-0.0061468,-0.34972,0.015596,-0.0058801
2.02,-0.35968,0.015345,-0.0078777,-0.34972,0.015454,-0.0075741
2.04,-0.35968,0.015186,-0.0079462,-0.34972,0.015301,-0.0076337
2.06,-0.35968,0.015027,-0.0079498,-0.34972,0.015148,-0.0076362
2.08,-0.35968,0.014868,-0.0079497,-0.34972,0.014996,-0.0076362
2.1,-0.35968,0.014709,-0.0079496,-0.34972,0.014843,-0.0076361
2.12,-0.35968,0.01455,-0.0079495,-0.34972,0.01469,-0.0076361
2.14,-0.35968,0.014391,-0.0079495,-0.34972,0.014538,-0.0076361
2.16,-0.35968,0.014233,-0.0079495,-0.34972,0.014385,-0.0076361
2.18,-0.35968,0.014074,-0.0079494,-0.34972,0.014232,-0.007636
2.2,-0.41334,0.013915,-0.0079493,-0.40216,0.014079,-0.0076358
2.22,-0.41334,0.01373,-0.0097471,-0.40216,0.013903,-0.009325
2.24,-0.41334,0.013533,-0.0098924,-0.40216,0.013715,-0.0094432
2.26,-0.41334,0.013335,-0.009906,-0.40216,0.013526,-0.0094523
2.28,-0.41334,0.013137,-0.0099067,-0.40216,0.013337,-0.0094526
2.3,-0.41334,0.012939,-0.0099068,-0.40216,0.013148,-0.0094527
2.32,-0.41334,0.012741,-0.0099069,-0.40216,0.012959,-0.0094527
2.34,-0.41334,0.012543,-0.0099069,-0.40216,0.01277,-0.0094527
2.36,-0.41334,0.012345,-0.0099069,-0.40216,0.01258,-0.0094527
2.38,-0.41334,0.012147,-0.0099069,-0.40216,0.012391,-0.0094527
2.4,-0.45115,0.011948,-0.0099069,-0.44207,0.012202,-0.0094527
2.42,-0.45115,0.01173,-0.011454,-0.44207,0.011992,-0.011009
2.44,-0.45115,0.011498,-0.011682,-0.44207,0.01177,-0.011208
2.46,-0.45115,0.011264,-0.011719,-0.44207,0.011545,-0.011236
2.48,-0.45115,0.011029,-0.011726,-0.44207,0.01132,-0.01124
2.5,-0.45115,0.010795,-0.011727,-0.44207,0.011096,-0.01124
2.52,-0.45115,0.01056,-0.011727,-0.44207,0.010871,-0.01124
2.54,-0.45115,0.010326,-0.011727,-0.44207,0.010646,-0.01124
2.56,-0.45115,0.010091,-0.011727,-0.44207,0.010421,-0.01124
2.58,-0.45115,0.0098566,-0.011727,-0.44207,0.010196,-0.01124
2.6,-0.47897,0.0096221,-0.011727,-0.46782,0.0099716,-0.01124
2.62,-0.47897,0.0093705,-0.013075,-0.46782,0.0097317,-0.0124
2.64,-0.47897,0.009105,-0.013411,-0.46782,0.0094804,-0.012666
2.66,-0.47897,0.0088357,-0.013497,-0.46782,0.0092264,-0.012722
2.68,-0.47897,0.0085655,-0.01352,-0.46782,0.0089718,-0.012735
2.7,-0.47897,0.008295,-0.013527,-0.46782,0.008717,-0.012738
2.72,-0.47897,0.0080244,-0.013528,-0.46782,0.0084623,-0.012738
2.74,-0.47897,0.0077538,-0.013529,-0.46782,0.0082075,-0.012739
2.76,-0.47897,0.0074833,-0.013529,-0.46782,0.0079527,-0.012739
2.78,-0.47897,0.0072127,-0.013529,-0.46782,0.007698,-0.012739
2.8,-0.48587,0.0069421,-0.013529,-0.47851,0.0074432,-0.012739
2.82,-0.48587,0.0066668,-0.013917,-0.47851,0.0071815,-0.013294
2.84,-0.48587,0.0063871,-0.014032,-0.47851,0.0069138,-0.013441
2.86,-0.48587,0.006106,-0.014067,-0.47851,0.0066445,-0.01348
2.88,-0.48587,0.0058246,-0.014077,-0.47851,0.0063748,-0.013491
2.9,-0.48587,0.005543,-0.014081,-0.47851,0.0061049,-0.013493
2.92,-0.48587,0.0052614,-0.014082,-0.47851,0.005835,-0.013494
2.94,-0.48587,0.0049797,-0.014082,-0.47851,0.0055652,-0.013494
2.96,-0.48587,0.0046981,-0.014082,-0.47851,0.0052953,-0.013494
2.98,-0.48587,0.0044164,-0.014082,-0.47851,0.0050254,-0.013494
3,-0.50719,0.0041348,-0.014082,-0.47465,0.0047555,-0.013494
3.02,-0.50719,0.0038379,-0.015379,-0.47465,0.0044882,-0.013282
3.04,-0.50719,0.0035245,-0.01589,-0.47465,0.0042232,-0.013228
3.06,-0.50719,0.0032042,-0.016111,-0.47465,0.0039588,-0.013214
3.08,-0.50719,0.0028808,-0.016211,-0.47465,0.0036946,-0.013211
3.1,-0.50719,0.0025561,-0.016257,-0.47465,0.0034304,-0.01321
3.12,-0.50719,0.0022307,-0.016278,-0.47465,0.0031662,-0.01321
3.14,-0.50719,0.0019051,-0.016288,-0.47465,0.002902,-0.013209
3.16,-0.50719,0.0015792,-0.016293,-0.47465,0.0026378,-0.013209
3.18,-0.50719,0.0012534,-0.016295,-0.47465,0.0023736,-0.013209
3.2,-0.48174,0.00092745,-0.016296,-0.45901,0.0021095,-0.013209
3.22,-0.48174,0.00062103,-0.014598,-0.45901,0.0018555,-0.012391
3.24,-0.48174,0.00033621,-0.013999,-0.45901,0.0016097,-0.012221
3.26,-0.48174,5.8419e-05,-0.013818,-0.45901,0.0013657,-0.01219
3.28,-0.48174,-0.0002173,-0.013765,-0.45901,0.001122,-0.012184
3.3,-0.48174,-0.00049243,-0.01375,-0.45901,0.00087834,-0.012183
3.32,-0.48174,-0.00076738,-0.013746,-0.45901,0.00063468,-0.012183
3.34,-0.48174,-0.0010423,-0.013745,-0.45901,0.00039103,-0.012182
3.36,-0.48174,-0.0013172,-0.013744,-0.45901,0.00014738,-0.012182
3.38,-0.48174,-0.0015921,-0.013744,-0.45901,-9.6266e-05,-0.012182
3.4,-0.44643,-0.001867,-0.013744,-0.43365,-0.00033992,-0.012182
3.42,-0.44643,-0.0021185,-0.011877,-0.43365,-0.00056835,-0.011008
3.44,-0.44643,-0.0023517,-0.011533,-0.43365,-0.00078634,-0.010845
3.46,-0.44643,-0.0025816,-0.011479,-0.43365,-0.0010029,-0.010823
3.48,-0.44643,-0.0028111,-0.011471,-0.43365,-0.0012194,-0.010821
3.5,-0.44643,-0.0030405,-0.011469,-0.43365,-0.0014358,-0.01082
3.52,-0.44643,-0.0032699,-0.011469,-0.43365,-0.0016522,-0.01082
3.54,-0.44643,-0.0034993,-0.011469,-0.43365,-0.0018686,-0.01082
3.56,-0.44643,-0.0037286,-0.011469,-0.43365,-0.002085,-0.01082
3.58,-0.44643,-0.003958,-0.011469,-0.43365,-0.0023014,-0.01082
3.6,-0.4039,-0.0041874,-0.011469,-0.40041,-0.0025178,-0.01082
3.62,-0.4039,-0.004393,-0.0097005,-0.40041,-0.0027163,-0.0095054
3.64,-0.4039,-0.0045847,-0.0095355,-0.40041,-0.0029049,-0.0093939
3.66,-0.4039,-0.0047752,-0.009523,-0.40041,-0.0030926,-0.0093857
3.68,-0.4039,-0.0049657,-0.0095218,-0.40041,-0.0032803,-0.0093847
3.7,-0.4039,-0.0051561,-0.0095216,-0.40041,-0.003468,-0.0093845
3.72,-0.4039,-0.0053465,-0.0095215,-0.40041,-0.0036557,-0.0093844
3.74,-0.4039,-0.005537,-0.0095215,-0.40041,-0.0038434,-0.0093844
3.76,-0.4039,-0.0057274,-0.0095215,-0.40041,-0.0040311,-0.0093844
3.78,-0.4039,-0.0059178,-0.0095215,-0.40041,-0.0042188,-0.0093844
3.8,-0.35599,-0.0061083,-0.0095215,-0.36092,-0.0044064,-0.0093844
3.82,-0.35599,-0.0062757,-0.0079101,-0.36092,-0.0045752,-0.0080567
3.84,-0.35599,-0.0064328,-0.0078346,-0.36092,-0.0047354,-0.0079918
3.86,-0.35599,-0.0065894,-0.0078315,-0.36092,-0.0048952,-0.0079887
3.88,-0.35599,-0.006746,-0.0078316,-0.36092,-0.005055,-0.0079888
3.9,-0.35599,-0.0069027,-0.0078316,-0.36092,-0.0052148,-0.0079889
3.92,-0.35599,-0.0070593,-0.0078316,-0.36092,-0.0053745,-0.0079889
3.94,-0.35599,-0.0072159,-0.0078316,-0.36092,-0.0055343,-0.007989
3.96,-0.35599,-0.0073726,-0.0078316,-0.36092,-0.0056941,-0.007989
3.98,-0.35599,-0.0075292,-0.0078316,-0.36092,-0.0058539,-0.007989
4,-0.30206,-0.0076858,-0.0078316,-0.31646,-0.0060137,-0.0079891
4.02,-0.30206,-0.0078198,-0.006318,-0.31646,-0.0061543,-0.0067056
4.04,-0.30206,-0.0079456,-0.0062806,-0.31646,-0.0062879,-0.0066689
4.06,-0.30206,-0.0080712,-0.0062788,-0.31646,-0.0064213,-0.0066682
4.08,-0.30206,-0.0081968,-0.0062776,-0.31646,-0.0065546,-0.0066685
4.1,-0.30206,-0.0083224,-0.0062747,-0.31646,-0.006688,-0.0066691
4.12,-0.30206,-0.008448,-0.006276,-0.31646,-0.0068213,-0.0066701
4.14,-0.30206,-0.0085735,-0.0062809,-0.31646,-0.0069547,-0.0066702
4.16,-0.30206,-0.0086991,-0.0062802,-0.31646,-0.007088,-0.0066676
4.18,-0.30206,-0.0088247,-0.006279,-0.31646,-0.0072214,-0.0066666
4.2,-0.24696,-0.0089503,-0.0062813,-0.26818,-0.0073548,-0.0066681
4.22,-0.24696,-0.0090551,-0.0049409,-0.26818,-0.0074693,-0.0054451
4.24,-0.24696,-0.0091537,-0.0049223,-0.26818,-0.0075779,-0.0054242
4.26,-0.24696,-0.0092521,-0.004922,-0.26818,-0.0076864,-0.0054238
4.28,-0.24696,-0.0093505,-0.0049235,-0.26818,-0.0077949,-0.0054238
4.3,-0.24696,-0.009449,-0.0049218,-0.26818,-0.0079034,-0.0054257
4.32,-0.24696,-0.0095474,-0.004923,-0.26818,-0.0080119,-0.0054232
4.34,-0.24696,-0.0096459,-0.0049255,-0.26818,-0.0081204,-0.0054204
4.36,-0.24696,-0.0097443,-0.0049229,-0.26818,-0.0082288,-0.0054241
4.38,-0.24696,-0.0098428,-0.0049225,-0.26818,-0.0083373,-0.0054245
4.4,-0.18973,-0.0099412,-0.0049224,-0.21712,-0.0084458,-0.0054245
4.42,-0.18973,-0.01002,-0.0036752,-0.21712,-0.008536,-0.0042638
4.44,-0.18973,-0.010093,-0.0036637,-0.21712,-0.0086211,-0.0042512
4.46,-0.18973,-0.010166,-0.0036638,-0.21712,-0.0087061,-0.004249
4.48,-0.18973,-0.01024,-0.0036645,-0.21712,-0.0087911,-0.0042501
4.5,-0.18973,-0.010313,-0.0036625,-0.21712,-0.0088761,-0.0042513
4.52,-0.18973,-0.010386,-0.0036655,-0.21712,-0.0089612,-0.0042485
4.54,-0.18973,-0.01046,-0.0036631,-0.21712,-0.0090462,-0.0042467
4.56,-0.18973,-0.010533,-0.0036646,-0.21712,-0.0091312,-0.0042529
4.58,-0.18973,-0.010606,-0.003663,-0.21712,-0.0092162,-0.0042504
4.6,-0.12656,-0.010679,-0.0036641,-0.16427,-0.0093012,-0.0042512
4.62,-0.12656,-0.010732,-0.002395,-0.16427,-0.0093685,-0.0031464
4.64,-0.12656,-0.01078,-0.002387,-0.16427,-0.0094313,-0.003138
4.66,-0.12656,-0.010828,-0.0023861,-0.16427,-0.0094941,-0.0031389
4.68,-0.12656,-0.010875,-0.0023875,-0.16427,-0.0095569,-0.0031373
4.7,-0.12656,-0.010923,-0.0023869,-0.16427,-0.0096196,-0.0031386
4.72,-0.12656,-0.010971,-0.0023885,-0.16427,-0.0096824,-0.0031378
4.74,-0.12656,-0.011019,-0.0023866,-0.16427,-0.0097451,-0.0031385
4.76,-0.12656,-0.011066,-0.0023868,-0.16427,-0.0098079,-0.0031374
4.78,-0.12656,-0.011114,-0.0023873,-0.16427,-0.0098707,-0.003138
4.8,-0.070579,-0.011162,-0.0023885,-0.11059,-0.0099334,-0.0031387
4.82,-0.070579,-0.011192,-0.0013202,-0.11059,-0.0099791,-0.0020832
4.84,-0.070579,-0.011218,-0.0013149,-0.11059,-0.010021,-0.002077
4.86,-0.070579,-0.011245,-0.0013139,-0.11059,-0.010062,-0.0020761
4.88,-0.070579,-0.011271,-0.001315,-0.11059,-0.010104,-0.0020773
4.9,-0.070579,-0.011297,-0.0013147,-0.11059,-0.010145,-0.002077
4.92,-0.070579,-0.011324,-0.0013157,-0.11059,-0.010187,-0.0020777
4.94,-0.070579,-0.01135,-0.0013148,-0.11059,-0.010228,-0.0020769
4.96,-0.070579,-0.011376,-0.0013143,-0.11059,-0.01027,-0.0020767
4.98,-0.070579,-0.011403,-0.0013149,-0.11059,-0.010311,-0.0020777
5,-0.01362,-0.011429,-0.0013148,-0.056997,-0.010353,-0.0020778
5.02,-0.01362,-0.011438,-0.00025732,-0.056997,-0.010378,-0.0010646
5.04,-0.01362,-0.011443,-0.00025235,-0.056997,-0.010399,-0.0010598
5.06,-0.01362,-0.011448,-0.00025255,-0.056997,-0.01042,-0.0010591
5.08,-0.01362,-0.011453,-0.00025218,-0.056997,-0.010442,-0.00106
5.1,-0.01362,-0.011458,-0.00025239,-0.056997,-0.010463,-0.0010598
5.12,-0.01362,-0.011463,-0.00025268,-0.056997,-0.010484,-0.0010602
5.14,-0.01362,-0.011468,-0.0002521,-0.056997,-0.010505,-0.0010599
5.16,-0.01362,-0.011473,-0.00025265,-0.056997,-0.010526,-0.0010591
5.18,-0.01362,-0.011478,-0.00025249,-0.056997,-0.010548,-0.0010608
5.2,0.041846,-0.011483,-0.00025245,-0.0043236,-0.010569,-0.0010599
5.22,0.041846,-0.011472,0.00077195,-0.0043236,-0.010574,-8.4632e-05
5.24,0.041846,-0.011456,0.00077679,-0.0043236,-0.010576,-8.007e-05
5.26,0.041846,-0.011441,0.00077702,-0.0043236,-0.010577,-8.0286e-05
5.28,0.041846,-0.011425,0.00077676,-0.0043236,-0.010579,-7.9929e-05
5.3,0.041846,-0.011409,0.00077691,-0.0043236,-0.01058,-8.0072e-05
5.32,0.041846,-0.011394,0.00077626,-0.0043236,-0.010582,-8.041e-05
5.34,0.041846,-0.011378,0.00077679,-0.0043236,-0.010584,-7.9848e-05
5.36,0.041846,-0.011363,0.0007771,-0.0043236,-0.010585,-8.0301e-05
5.38,0.041846,-0.011347,0.00077672,-0.0043236,-0.010587,-8.0212e-05
5.4,0.10353,-0.011332,0.00077676,0.046528,-0.010588,-8.0173e-05
5.42,0.10353,-0.011297,0.0019348,0.046528,-0.010575,0.00085959
5.44,0.10353,-0.011259,0.0019411,0.046528,-0.010557,0.00086413
5.46,0.10353,-0.01122,0.0019417,0.046528,-0.01054,0.00086384
5.48,0.10353,-0.011181,0.0019409,0.046528,-0.010523,0.00086432
5.5,0.10353,-0.011142,0.001941,0.046528,-0.010506,0.00086397
5.52,0.10353,-0.011103,0.0019408,0.046528,-0.010488,0.00086391
5.54,0.10353,-0.011064,0.0019409,0.046528,-0.010471,0.00086437
5.56,0.10353,-0.011026,0.0019413,0.046528,-0.010454,0.00086371
5.58,0.10353,-0.010987,0.0019403,0.046528,-0.010436,0.00086424
5.6,0.15212,-0.010948,0.0019405,0.094721,-0.010419,0.00086398
5.62,0.15212,-0.010894,0.0028864,0.094721,-0.010387,0.0017677
5.64,0.15212,-0.010836,0.0028929,0.094721,-0.010352,0.0017722
5.66,0.15212,-0.010778,0.0028949,0.094721,-0.010316,0.0017739
5.68,0.15212,-0.01072,0.0028921,0.094721,-0.010281,0.0017719
5.7,0.15212,-0.010662,0.0028934,0.094721,-0.010245,0.0017725
5.72,0.15212,-0.010605,0.0028916,0.094721,-0.01021,0.001771
5.74,0.15212,-0.010547,0.0028931,0.094721,-0.010174,0.0017723
5.76,0.15212,-0.010489,0.0028924,0.094721,-0.010139,0.0017731
5.78,0.15212,-0.010431,0.002895,0.094721,-0.010104,0.0017723
5.8,0.1961,-0.010373,0.0028923,0.13946,-0.010068,0.0017724
5.82,0.1961,-0.010301,0.0037904,0.13946,-0.010019,0.0026352
5.84,0.1961,-0.010225,0.0037983,0.13946,-0.0099658,0.0026408
5.86,0.1961,-0.010149,0.003798,0.13946,-0.009913,0.0026425
5.88,0.1961,-0.010073,0.0037975,0.13946,-0.0098602,0.0026401
5.9,0.1961,-0.0099971,0.0037993,0.13946,-0.0098074,0.0026411
5.92,0.1961,-0.0099212,0.0037965,0.13946,-0.0097546,0.0026389
5.94,0.1961,-0.0098452,0.0037986,0.13946,-0.0097018,0.0026409
5.96,0.1961,-0.0097692,0.0037976,0.13946,-0.0096489,0.002641
5.98,0.1961,-0.0096933,0.0037987,0.13946,-0.0095961,0.0026412
6,0.24231,-0.0096173,0.0037978,0.17999,-0.0095433,0.0026406
6.02,0.24231,-0.0095255,0.0048023,0.17999,-0.0094774,0.0034543
6.04,0.24231,-0.0094293,0.0048147,0.17999,-0.0094082,0.0034607
6.06,0.24231,-0.009333,0.004817,0.17999,-0.009339,0.00346
6.08,0.24231,-0.0092367,0.004816,0.17999,-0.0092698,0.0034606
6.1,0.24231,-0.0091404,0.0048144,0.17999,-0.0092006,0.0034609
6.12,0.24231,-0.0090441,0.0048151,0.17999,-0.0091314,0.0034589
6.14,0.24231,-0.0089478,0.0048175,0.17999,-0.0090622,0.0034613
6.16,0.24231,-0.0088515,0.0048157,0.17999,-0.008993,0.00346
6.18,0.24231,-0.0087552,0.0048148,0.17999,-0.0089238,0.0034621
6.2,0.27541,-0.0086589,0.0048149,0.21559,-0.0088546,0.0034598
6.22,0.27541,-0.0085506,0.0055875,0.21559,-0.0087734,0.0042095
6.24,0.27541,-0.0084386,0.0056004,0.21559,-0.0086891,0.004217
6.26,0.27541,-0.0083266,0.0056024,0.21559,-0.0086048,0.0042183
6.28,0.27541,-0.0082146,0.0056066,0.21559,-0.0085204,0.0042169
6.3,0.27541,-0.0081026,0.0056059,0.21559,-0.0084361,0.0042169
6.32,0.27541,-0.0079906,0.0055995,0.21559,-0.0083517,0.0042193
6.34,0.27541,-0.0078786,0.005601,0.21559,-0.0082674,0.0042179
6.36,0.27541,-0.0077666,0.0056038,0.21559,-0.008183,0.0042171
6.38,0.27541,-0.0076545,0.0056017,0.21559,-0.0080987,0.00422
6.4,0.31037,-0.0075425,0.0056004,0.2457,-0.0080143,0.0042168
6.42,0.31037,-0.0074171,0.0064796,0.2457,-0.0079195,0.0048844
6.44,0.31037,-0.0072872,0.0065008,0.2457,-0.0078217,0.0048931
6.46,0.31037,-0.0071572,0.0065013,0.2457,-0.0077239,0.0048948
6.48,0.31037,-0.0070272,0.006501,0.2457,-0.007626,0.0048931
6.5,0.31037,-0.0068971,0.0065003,0.2457,-0.0075281,0.0048923
6.52,0.31037,-0.0067671,0.0064987,0.2457,-0.0074303,0.0048949
6.54,0.31037,-0.0066371,0.0065009,0.2457,-0.0073324,0.0048955
6.56,0.31037,-0.006507,0.0065024,0.2457,-0.0072345,0.0048913
6.58,0.31037,-0.006377,0.0065025,0.2457,-0.0071367,0.0048936
6.6,0.32772,-0.006247,0.0065014,0.26983,-0.0070388,0.0048928
6.62,0.32772,-0.0061099,0.0069695,0.26983,-0.0069322,0.0054549
6.64,0.32772,-0.0059703,0.006983,0.26983,-0.006823,0.0054637
6.66,0.32772,-0.0058307,0.0069841,0.26983,-0.0067137,0.0054653
6.68,0.32772,-0.005691,0.0069843,0.26983,-0.0066044,0.0054646
6.7,0.32772,-0.0055513,0.0069847,0.26983,-0.0064952,0.0054647
6.72,0.32772,-0.0054117,0.0069853,0.26983,-0.0063859,0.0054632
6.74,0.32772,-0.005272,0.006986,0.26983,-0.0062766,0.005461
6.76,0.32772,-0.0051324,0.0069861,0.26983,-0.0061673,0.0054627
6.78,0.32772,-0.0049927,0.0069854,0.26983,-0.006058,0.0054649
6.8,0.33829,-0.004853,0.0069829,0.28759,-0.0059487,0.0054638
6.82,0.33829,-0.0047089,0.0072799,0.28759,-0.0058328,0.0058965
6.84,0.33829,-0.0045632,0.0072902,0.28759,-0.0057147,0.0059054
6.86,0.33829,-0.0044174,0.0072902,0.28759,-0.0055966,0.0059051
6.88,0.33829,-0.0042716,0.0072902,0.28759,-0.0054785,0.0059044
6.9,0.33829,-0.0041257,0.0072901,0.28759,-0.0053604,0.0059018
6.92,0.33829,-0.0039799,0.00729,0.28759,-0.0052423,0.0059027
6.94,0.33829,-0.0038341,0.0072899,0.28759,-0.0051242,0.0059059
6.96,0.33829,-0.0036883,0.0072898,0.28759,-0.0050061,0.0059064
6.98,0.33829,-0.0035425,0.0072897,0.28759,-0.004888,0.0059079
7,0.49317,-0.0033967,0.0072901,0.29876,-0.0047699,0.0059042
7.02,0.49317,-0.0031746,0.013061,0.29876,-0.0046475,0.0061869
7.04,0.49317,-0.0028996,0.014206,0.29876,-0.0045237,0.0061927
7.06,0.49317,-0.0026113,0.014556,0.29876,-0.0043998,0.0061938
7.08,0.49317,-0.0023188,0.014673,0.29876,-0.004276,0.0061949
7.1,0.49317,-0.0020249,0.014714,0.29876,-0.0041521,0.0061951
7.12,0.49317,-0.0017304,0.014729,0.29876,-0.0040282,0.0061943
7.14,0.49317,-0.0014358,0.014734,0.29876,-0.0039044,0.0061928
7.16,0.49317,-0.0011411,0.014735,0.29876,-0.0037805,0.0061919
7.18,0.49317,-0.00084641,0.014736,0.29876,-0.0036566,0.0061903
7.2,0.47157,-0.00055169,0.014736,0.30321,-0.0035328,0.0061889
7.22,0.47157,-0.00027223,0.013452,0.30321,-0.0034072,0.0063074
7.24,0.47157,-7.5051e-06,0.013104,0.30321,-0.003281,0.0063103
7.26,0.47157,0.00025352,0.013019,0.30321,-0.0031548,0.00631
7.28,0.47157,0.00051364,0.012999,0.30321,-0.0030286,0.0063097
7.3,0.47157,0.00077356,0.012994,0.30321,-0.0029024,0.0063087
7.32,0.47157,0.0010334,0.012993,0.30321,-0.0027762,0.0063064
7.34,0.47157,0.0012933,0.012992,0.30321,-0.00265,0.0063101
7.36,0.47157,0.0015531,0.012992,0.30321,-0.0025238,0.0063119
7.38,0.47157,0.001813,0.012992,0.30321,-0.0023976,0.0063142
7.4,0.44207,0.0020728,0.012992,0.30148,-0.0022714,0.0063094
7.42,0.44207,0.002314,0.011523,0.30148,-0.0021458,0.0062655
7.44,0.44207,0.0025413,0.011282,0.30148,-0.0020205,0.0062636
7.46,0.44207,0.0027665,0.011246,0.30148,-0.0018952,0.0062621
7.48,0.44207,0.0029914,0.011241,0.30148,-0.0017699,0.0062588
7.5,0.44207,0.0032162,0.01124,0.30148,-0.0016446,0.0062614
7.52,0.44207,0.003441,0.01124,0.30148,-0.0015194,0.0062659
7.54,0.44207,0.0036658,0.01124,0.30148,-0.0013941,0.0062649
7.56,0.44207,0.0038906,0.01124,0.30148,-0.0012688,0.0062641
7.58,0.44207,0.0041154,0.01124,0.30148,-0.0011435,0.0062643
7.6,0.39942,0.0043402,0.01124,0.29423,-0.0010182,0.0062668
7.62,0.39942,0.0045415,0.0095084,0.29423,-0.00089574,0.0060794
7.64,0.39942,0.0047296,0.0093579,0.29423,-0.00077421,0.006075
7.66,0.39942,0.0049166,0.0093473,0.29423,-0.00065269,0.0060738
7.68,0.39942,0.0051035,0.0093462,0.29423,-0.00053117,0.0060712
7.7,0.39942,0.0052904,0.0093459,0.29423,-0.00040966,0.0060703
7.72,0.39942,0.0054773,0.0093458,0.29423,-0.00028818,0.006076
7.74,0.39942,0.0056642,0.0093458,0.29423,-0.00016668,0.006076
7.76,0.39942,0.0058511,0.0093458,0.29423,-4.5159e-05,0.006074
7.78,0.39942,0.0060381,0.0093458,0.29423,7.6358e-05,0.0060721
7.8,0.35129,0.006225,0.0093458,0.2817,0.00019784,0.0060775
7.82,0.35129,0.0063891,0.0077571,0.2817,0.00031456,0.0057634
7.84,0.35129,0.0065432,0.007687,0.2817,0.00042973,0.0057569
7.86,0.35129,0.0066969,0.0076847,0.2817,0.00054486,0.0057576
7.88,0.35129,0.0068506,0.0076847,0.2817,0.00065999,0.0057596
7.9,0.35129,0.0070043,0.0076847,0.2817,0.00077511,0.0057636
7.92,0.35129,0.007158,0.0076846,0.2817,0.00089028,0.0057574
7.94,0.35129,0.0073117,0.0076846,0.2817,0.0010054,0.0057567
7.96,0.35129,0.0074653,0.0076846,0.2817,0.0011205,0.0057575
7.98,0.35129,0.007619,0.0076846,0.2817,0.0012357,0.0057597
8,0.29314,0.0077727,0.0076846,0.26428,0.0013508,0.0057613
8.02,0.29314,0.0079023,0.0060839,0.26428,0.0014595,0.0053372
8.04,0.29314,0.0080234,0.0060478,0.26428,0.0015661,0.0053307
8.06,0.29314,0.0081444,0.0060471,0.26428,0.0016727,0.0053289
8.08,0.29314,0.0082653,0.006047,0.26428,0.0017793,0.0053301
8.1,0.29314,0.0083863,0.0060464,0.26428,0.0018859,0.0053302
8.12,0.29314,0.0085072,0.0060502,0.26428,0.0019925,0.0053315
8.14,0.29314,0.0086282,0.0060482,0.26428,0.0020991,0.0053337
8.16,0.29314,0.0087491,0.0060462,0.26428,0.0022057,0.0053315
8.18,0.29314,0.0088701,0.0060443,0.26428,0.0023123,0.0053303
8.2,0.23827,0.008991,0.0060479,0.24236,0.0024189,0.005331
8.22,0.23827,0.0090916,0.0047399,0.24236,0.0025176,0.0048227
8.24,0.23827,0.0091861,0.0047231,0.24236,0.002614,0.0048161
8.26,0.23827,0.0092806,0.0047218,0.24236,0.0027103,0.0048137
8.28,0.23827,0.009375,0.0047227,0.24236,0.0028066,0.0048158
8.3,0.23827,0.0094695,0.0047229,0.24236,0.0029029,0.0048166
8.32,0.23827,0.0095639,0.0047235,0.24236,0.0029993,0.0048138
8.34,0.23827,0.0096584,0.0047223,0.24236,0.0030956,0.0048119
8.36,0.23827,0.0097528,0.0047216,0.24236,0.0031919,0.0048177
8.38,0.23827,0.0098473,0.0047232,0.24236,0.0032882,0.0048156
8.4,0.18142,0.0099417,0.0047228,0.21675,0.0033846,0.0048163
8.42,0.18142,0.010017,0.0035007,0.21675,0.0034719,0.0042485
8.44,0.18142,0.010087,0.0034902,0.21675,0.0035568,0.0042424
8.46,0.18142,0.010156,0.0034908,0.21675,0.0036417,0.0042425
8.48,0.18142,0.010226,0.0034903,0.21675,0.0037265,0.0042437
8.5,0.18142,0.010296,0.0034895,0.21675,0.0038114,0.0042414
8.52,0.18142,0.010366,0.0034917,0.21675,0.0038962,0.0042425
8.54,0.18142,0.010436,0.0034896,0.21675,0.0039811,0.0042447
8.56,0.18142,0.010505,0.0034913,0.21675,0.0040659,0.0042421
8.58,0.18142,0.010575,0.0034888,0.21675,0.0041508,0.0042438
8.6,0.11542,0.010645,0.003491,0.18819,0.0042356,0.0042436
8.62,0.11542,0.010694,0.0021784,0.18819,0.0043108,0.0036367
8.64,0.11542,0.010737,0.0021703,0.18819,0.0043835,0.0036315
8.66,0.11542,0.01078,0.0021706,0.18819,0.0044561,0.0036325
8.68,0.11542,0.010824,0.0021702,0.18819,0.0045288,0.0036304
8.7,0.11542,0.010867,0.0021709,0.18819,0.0046014,0.0036322
8.72,0.11542,0.010911,0.0021697,0.18819,0.004674,0.0036315
8.74,0.11542,0.010954,0.0021712,0.18819,0.0047466,0.0036316
8.76,0.11542,0.010997,0.00217,0.18819,0.0048193,0.0036316
8.78,0.11542,0.011041,0.0021713,0.18819,0.0048919,0.0036302
8.8,0.059834,0.011084,0.0021707,0.15736,0.0049645,0.003633
8.82,0.059834,0.011111,0.001118,0.15736,0.0050271,0.0030029
8.84,0.059834,0.011133,0.001113,0.15736,0.005087,0.0029985
8.86,0.059834,0.011155,0.0011122,0.15736,0.005147,0.0029963
8.88,0.059834,0.011177,0.0011132,0.15736,0.005207,0.0029983
8.9,0.059834,0.0112,0.0011129,0.15736,0.0052669,0.0029979
8.92,0.059834,0.011222,0.0011134,0.15736,0.0053269,0.0029973
8.94,0.059834,0.011244,0.0011131,0.15736,0.0053869,0.0029986
8.96,0.059834,0.011266,0.0011122,0.15736,0.0054468,0.0029985
8.98,0.059834,0.011289,0.0011132,0.15736,0.0055068,0.0030004
9,0.0035066,0.011311,0.001113,0.12483,0.0055668,0.0029984
9.02,0.0035066,0.011316,6.9791e-05,0.12483,0.0056163,0.0023571
9.04,0.0035066,0.011317,6.4956e-05,0.12483,0.0056634,0.002353
9.06,0.0035066,0.011319,6.4794e-05,0.12483,0.0057105,0.0023532
9.08,0.0035066,0.01132,6.5003e-05,0.12483,0.0057576,0.0023532
9.1,0.0035066,0.011321,6.4846e-05,0.12483,0.0058046,0.0023537
9.12,0.0035066,0.011323,6.554e-05,0.12483,0.0058517,0.0023527
9.14,0.0035066,0.011324,6.4971e-05,0.12483,0.0058987,0.0023538
9.16,0.0035066,0.011325,6.4561e-05,0.12483,0.0059458,0.0023529
9.18,0.0035066,0.011326,6.5104e-05,0.12483,0.0059929,0.0023542
9.2,-0.050851,0.011328,6.499e-05,0.091316,0.0060399,0.002354
9.22,-0.050851,0.011313,-0.00093999,0.091316,0.0060766,0.0017108
9.24,-0.050851,0.011294,-0.00094482,0.091316,0.0061107,0.0017076
9.26,-0.050851,0.011275,-0.00094489,0.091316,0.0061449,0.001706
9.28,-0.050851,0.011256,-0.00094479,0.091316,0.006179,0.0017078
9.3,-0.050851,0.011237,-0.00094494,0.091316,0.0062132,0.0017073
9.32,-0.050851,0.011218,-0.00094444,0.091316,0.0062473,0.0017086
9.34,-0.050851,0.011199,-0.00094484,0.091316,0.0062815,0.0017075
9.36,-0.050851,0.01118,-0.00094497,0.091316,0.0063156,0.0017069
9.38,-0.050851,0.011161,-0.00094484,0.091316,0.0063498,0.0017075
9.4,-0.10235,0.011143,-0.00094478,0.057387,0.0063839,0.0017075
9.42,-0.10235,0.011108,-0.0019132,0.057387,0.0064076,0.0010702
9.44,-0.10235,0.01107,-0.0019182,0.057387,0.006429,0.001067
9.46,-0.10235,0.011031,-0.00192,0.057387,0.0064503,0.0010674
9.48,-0.10235,0.010993,-0.0019179,0.057387,0.0064717,0.0010669
9.5,-0.10235,0.010954,-0.0019185,0.057387,0.006493,0.0010672
9.52,-0.10235,0.010916,-0.001917,0.057387,0.0065144,0.0010669
9.54,-0.10235,0.010878,-0.0019183,0.057387,0.0065357,0.0010669
9.56,-0.10235,0.010839,-0.0019189,0.057387,0.006557,0.0010673
9.58,-0.10235,0.010801,-0.0019184,0.057387,0.0065784,0.0010665
9.6,-0.15223,0.010763,-0.0019183,0.023692,0.0065997,0.0010674
9.62,-0.15223,0.010709,-0.0028884,0.023692,0.0066108,0.00044204
9.64,-0.15223,0.010651,-0.0028951,0.023692,0.0066196,0.0004393
9.66,-0.15223,0.010593,-0.0028968,0.023692,0.0066284,0.00043826
9.68,-0.15223,0.010535,-0.0028942,0.023692,0.0066372,0.00043953
9.7,-0.15223,0.010477,-0.0028956,0.023692,0.006646,0.00043924
9.72,-0.15223,0.010419,-0.0028934,0.023692,0.0066548,0.0004398
9.74,-0.15223,0.010361,-0.0028949,0.023692,0.0066636,0.00043933
9.76,-0.15223,0.010303,-0.0028947,0.023692,0.0066723,0.00043848
9.78,-0.15223,0.010245,-0.0028961,0.023692,0.0066811,0.00043944
9.8,-0.19554,0.010187,-0.0028944,-0.0092178,0.0066899,0.00043926
9.82,-0.19554,0.010115,-0.0037787,-0.0092178,0.0066887,-0.00016809
9.84,-0.19554,0.01004,-0.0037865,-0.0092178,0.0066853,-0.00017071
9.86,-0.19554,0.009964,-0.0037863,-0.0092178,0.0066819,-0.00017177
9.88,-0.19554,0.0098883,-0.0037856,-0.0092178,0.0066785,-0.00017049
9.9,-0.19554,0.0098125,-0.0037874,-0.0092178,0.0066751,-0.00017076
9.92,-0.19554,0.0097368,-0.0037848,-0.0092178,0.0066717,-0.00017026
9.94,-0.19554,0.0096611,-0.0037866,-0.0092178,0.0066683,-0.00017069
9.96,-0.19554,0.0095854,-0.0037858,-0.0092178,0.0066648,-0.00017153
9.98,-0.19554,0.0095096,-0.0037869,-0.0092178,0.0066614,-0.0001706
10,-0.2333,0.0094339,-0.003786,-0.040779,0.006658,-0.00017074
10.02,-0.2333,0.0093453,-0.0046006,-0.040779,0.006645,-0.00075424
10.04,-0.2333,0.0092532,-0.0046099,-0.040779,0.0066299,-0.00075682
10.06,-0.2333,0.0091609,-0.0046098,-0.040779,0.0066148,-0.00075781
10.08,-0.2333,0.0090687,-0.0046074,-0.040779,0.0065996,-0.00075662
10.1,-0.2333,0.0089765,-0.00461,-0.040779,0.0065845,-0.00075693
10.12,-0.2333,0.0088843,-0.0046096,-0.040779,0.0065694,-0.00075613
10.14,-0.2333,0.0087921,-0.0046083,-0.040779,0.0065542,-0.0007568
10.16,-0.2333,0.0086999,-0.0046101,-0.040779,0.0065391,-0.00075761
10.18,-0.2333,0.0086077,-0.0046094,-0.040779,0.0065239,-0.00075659
10.2,-0.27131,0.0085155,-0.0046082,-0.070478,0.0065088,-0.00075687
10.22,-0.27131,0.0084097,-0.0054864,-0.070478,0.0064846,-0.0013102
10.24,-0.27131,0.0082998,-0.0055004,-0.070478,0.0064584,-0.001313
10.26,-0.27131,0.0081898,-0.0055009,-0.070478,0.0064321,-0.0013124
10.28,-0.27131,0.0080798,-0.005502,-0.070478,0.0064059,-0.0013131
10.3,-0.27131,0.0079698,-0.0054986,-0.070478,0.0063796,-0.001313
10.32,-0.27131,0.0078598,-0.005501,-0.070478,0.0063533,-0.001313
10.34,-0.27131,0.0077498,-0.005504,-0.070478,0.0063271,-0.0013131
10.36,-0.27131,0.0076397,-0.0055009,-0.070478,0.0063008,-0.0013126
10.38,-0.27131,0.0075297,-0.0054995,-0.070478,0.0062746,-0.0013137
10.4,-0.30257,0.0074197,-0.0054997,-0.097821,0.0062483,-0.0013125
10.42,-0.30257,0.0072979,-0.0062751,-0.097821,0.0062136,-0.0018288
10.44,-0.30257,0.0071721,-0.0062929,-0.097821,0.006177,-0.0018315
10.46,-0.30257,0.0070463,-0.0062927,-0.097821,0.0061404,-0.0018336
10.48,-0.30257,0.0069204,-0.0062918,-0.097821,0.0061038,-0.0018311
10.5,-0.30257,0.0067945,-0.0062898,-0.097821,0.0060671,-0.0018317
10.52,-0.30257,0.0066686,-0.0062889,-0.097821,0.0060305,-0.0018302
10.54,-0.30257,0.0065428,-0.0062933,-0.097821,0.0059939,-0.0018315
10.56,-0.30257,0.0064169,-0.0062942,-0.097821,0.0059572,-0.0018325
10.58,-0.30257,0.0062911,-0.0062944,-0.097821,0.0059206,-0.0018314
10.6,-0.31993,0.0061652,-0.0062929,-0.12241,0.005884,-0.0018316
10.62,-0.31993,0.0060324,-0.0067515,-0.12241,0.0058397,-0.0023035
10.64,-0.31993,0.0058972,-0.0067638,-0.12241,0.0057936,-0.0023064
10.66,-0.31993,0.005762,-0.0067648,-0.12241,0.0057474,-0.002306
10.68,-0.31993,0.0056267,-0.0067654,-0.12241,0.0057013,-0.0023063
10.7,-0.31993,0.0054914,-0.0067664,-0.12241,0.0056552,-0.0023057
10.72,-0.31993,0.0053561,-0.006768,-0.12241,0.0056091,-0.0023073
10.74,-0.31993,0.0052208,-0.0067671,-0.12241,0.0055629,-0.0023053
10.76,-0.31993,0.0050856,-0.0067648,-0.12241,0.0055168,-0.0023064
10.78,-0.31993,0.0049503,-0.0067633,-0.12241,0.0054707,-0.0023053
10.8,-0.33611,0.004815,-0.0067633,-0.14384,0.0054246,-0.0023055
10.82,-0.33611,0.0046731,-0.0072115,-0.14384,0.0053717,-0.0027247
10.84,-0.33611,0.0045286,-0.0072255,-0.14384,0.0053171,-0.0027274
10.86,-0.33611,0.0043841,-0.0072265,-0.14384,0.0052626,-0.0027278
10.88,-0.33611,0.0042396,-0.0072265,-0.14384,0.005208,-0.0027276
10.9,-0.33611,0.004095,-0.0072265,-0.14384,0.0051535,-0.0027276
10.92,-0.33611,0.0039505,-0.0072265,-0.14384,0.0050989,-0.0027275
10.94,-0.33611,0.003806,-0.0072265,-0.14384,0.0050444,-0.002728
10.96,-0.33611,0.0036615,-0.0072265,-0.14384,0.0049898,-0.0027272
10.98,-0.33611,0.0035169,-0.0072265,-0.14384,0.0049353,-0.0027279
11,-0.49572,0.0033724,-0.0072253,-0.16183,0.0048807,-0.0027272
11.02,-0.49572,0.0031493,-0.013177,-0.16183,0.0048204,-0.003086
11.04,-0.49572,0.0028713,-0.014389,-0.16183,0.0047586,-0.0030886
11.06,-0.49572,0.002579,-0.014773,-0.16183,0.0046969,-0.0030873
11.08,-0.49572,0.0022819,-0.014909,-0.16183,0.0046351,-0.0030889
11.1,-0.49572,0.0019832,-0.014958,-0.16183,0.0045733,-0.0030877
11.12,-0.49572,0.0016838,-0.014976,-0.16183,0.0045116,-0.0030893
11.14,-0.49572,0.0013842,-0.014983,-0.16183,0.0044498,-0.003088
11.16,-0.49572,0.0010845,-0.014985,-0.16183,0.004388,-0.003089
11.18,-0.49572,0.00078483,-0.014986,-0.16183,0.0043263,-0.0030878
11.2,-0.46942,0.00048511,-0.014986,-0.17606,0.0042645,-0.0030869
11.22,-0.46942,0.00020415,-0.013404,-0.17606,0.0041981,-0.0033773
11.24,-0.46942,-5.8614e-05,-0.012977,-0.17606,0.0041305,-0.0033798
11.26,-0.46942,-0.00031689,-0.012875,-0.17606,0.0040629,-0.0033812
11.28,-0.46942,-0.00057411,-0.012852,-0.17606,0.0039953,-0.0033787
11.3,-0.46942,-0.00083109,-0.012847,-0.17606,0.0039277,-0.0033797
11.32,-0.46942,-0.001088,-0.012846,-0.17606,0.0038601,-0.0033773
11.34,-0.46942,-0.0013449,-0.012846,-0.17606,0.0037926,-0.0033796
11.36,-0.46942,-0.0016018,-0.012845,-0.17606,0.003725,-0.0033788
11.38,-0.46942,-0.0018587,-0.012845,-0.17606,0.0036574,-0.0033791
11.4,-0.43796,-0.0021157,-0.012845,-0.1865,0.0035898,-0.0033791
11.42,-0.43796,-0.0023529,-0.011307,-0.1865,0.0035188,-0.0035943
11.44,-0.43796,-0.002576,-0.01107,-0.1865,0.0034469,-0.0035959
11.46,-0.43796,-0.0027969,-0.011037,-0.1865,0.0033749,-0.0035968
11.48,-0.43796,-0.0030176,-0.011032,-0.1865,0.003303,-0.0035961
11.5,-0.43796,-0.0032382,-0.011032,-0.1865,0.0032311,-0.0035953
11.52,-0.43796,-0.0034589,-0.011031,-0.1865,0.0031592,-0.0035968
11.54,-0.43796,-0.0036795,-0.011031,-0.1865,0.0030872,-0.0035954
11.56,-0.43796,-0.0039001,-0.011031,-0.1865,0.0030153,-0.0035974
11.58,-0.43796,-0.0041207,-0.011031,-0.1865,0.0029434,-0.0035945
11.6,-0.39555,-0.0043414,-0.011031,-0.19299,0.0028715,-0.0035956
11.62,-0.39555,-0.004539,-0.0093457,-0.19299,0.0027974,-0.003731
11.64,-0.39555,-0.004724,-0.0092079,-0.19299,0.0027228,-0.0037328
11.66,-0.39555,-0.004908,-0.0091987,-0.19299,0.0026481,-0.003733
11.68,-0.39555,-0.005092,-0.0091977,-0.19299,0.0025735,-0.0037319
11.7,-0.39555,-0.0052759,-0.0091974,-0.19299,0.0024988,-0.0037324
11.72,-0.39555,-0.0054599,-0.0091973,-0.19299,0.0024242,-0.0037298
11.74,-0.39555,-0.0056438,-0.0091973,-0.19299,0.0023495,-0.0037325
11.76,-0.39555,-0.0058278,-0.0091973,-0.19299,0.0022749,-0.0037316
11.78,-0.39555,-0.0060117,-0.0091973,-0.19299,0.0022002,-0.0037313
11.8,-0.34785,-0.0061956,-0.0091973,-0.19561,0.0021256,-0.0037321
11.82,-0.34785,-0.0063572,-0.0076459,-0.19561,0.0020501,-0.0037874
11.84,-0.34785,-0.0065092,-0.0075806,-0.19561,0.0019743,-0.0037881
11.86,-0.34785,-0.0066608,-0.0075786,-0.19561,0.0018986,-0.0037886
11.88,-0.34785,-0.0068123,-0.0075786,-0.19561,0.0018228,-0.003787
11.9,-0.34785,-0.0069639,-0.0075786,-0.19561,0.0017471,-0.0037888
11.92,-0.34785,-0.0071155,-0.0075786,-0.19561,0.0016713,-0.003789
11.94,-0.34785,-0.007267,-0.0075786,-0.19561,0.0015955,-0.0037869
11.96,-0.34785,-0.0074186,-0.0075786,-0.19561,0.0015198,-0.0037883
11.98,-0.34785,-0.0075702,-0.0075785,-0.19561,0.001444,-0.003786
12,-0.29603,-0.0077217,-0.0075785,-0.19455,0.0013683,-0.0037868
12.02,-0.29603,-0.0078519,-0.0061554,-0.19455,0.0012929,-0.0037651
12.04,-0.29603,-0.0079745,-0.0061226,-0.19455,0.0012176,-0.0037658
12.06,-0.29603,-0.0080969,-0.0061209,-0.19455,0.0011423,-0.0037692
12.08,-0.29603,-0.0082194,-0.0061194,-0.19455,0.001067,-0.0037654
12.1,-0.29603,-0.0083418,-0.0061158,-0.19455,0.00099165,-0.0037651
12.12,-0.29603,-0.0084642,-0.0061194,-0.19455,0.00091635,-0.0037653
12.14,-0.29603,-0.0085866,-0.0061235,-0.19455,0.00084104,-0.0037657
12.16,-0.29603,-0.0087091,-0.0061213,-0.19455,0.00076573,-0.0037631
12.18,-0.29603,-0.0088315,-0.0061194,-0.19455,0.00069043,-0.0037651
12.2,-0.24121,-0.008954,-0.0061231,-0.19016,0.00061513,-0.0037655
12.22,-0.24121,-0.009056,-0.0048074,-0.19016,0.00054128,-0.003674
12.24,-0.24121,-0.0091518,-0.0047901,-0.19016,0.00046782,-0.0036727
12.26,-0.24121,-0.0092476,-0.0047892,-0.19016,0.00039437,-0.0036743
12.28,-0.24121,-0.0093434,-0.0047903,-0.19016,0.00032091,-0.0036729
12.3,-0.24121,-0.0094392,-0.0047898,-0.19016,0.00024745,-0.0036734
12.32,-0.24121,-0.009535,-0.0047908,-0.19016,0.000174,-0.0036755
12.34,-0.24121,-0.0096308,-0.004791,-0.19016,0.00010053,-0.003673
12.36,-0.24121,-0.0097266,-0.0047888,-0.19016,2.7076e-05,-0.0036729
12.38,-0.24121,-0.0098224,-0.0047905,-0.19016,-4.6383e-05,-0.0036726
12.4,-0.18435,-0.0099182,-0.00479,-0.18262,-0.00011984,-0.0036734
12.42,-0.18435,-0.0099944,-0.0035618,-0.18262,-0.00019079,-0.0035165
12.44,-0.18435,-0.010066,-0.003551,-0.18262,-0.0002611,-0.0035154
12.46,-0.18435,-0.010137,-0.0035515,-0.18262,-0.0003314,-0.0035157
12.48,-0.18435,-0.010208,-0.0035513,-0.18262,-0.00040171,-0.0035149
12.5,-0.18435,-0.010279,-0.0035501,-0.18262,-0.00047201,-0.0035158
12.52,-0.18435,-0.01035,-0.0035529,-0.18262,-0.00054232,-0.0035131
12.54,-0.18435,-0.010421,-0.0035503,-0.18262,-0.00061261,-0.0035164
12.56,-0.18435,-0.010492,-0.0035522,-0.18262,-0.00068292,-0.0035144
12.58,-0.18435,-0.010563,-0.0035497,-0.18262,-0.00075321,-0.0035162
12.6,-0.11927,-0.010634,-0.0035516,-0.17209,-0.00082351,-0.0035165
12.62,-0.11927,-0.010684,-0.002253,-0.17209,-0.00089036,-0.0032992
12.64,-0.11927,-0.010729,-0.0022449,-0.17209,-0.00095632,-0.0032972
12.66,-0.11927,-0.010774,-0.0022449,-0.17209,-0.0010223,-0.0032948
12.68,-0.11927,-0.010818,-0.002245,-0.17209,-0.0010882,-0.0032985
12.7,-0.11927,-0.010863,-0.0022453,-0.17209,-0.0011542,-0.0032974
12.72,-0.11927,-0.010908,-0.0022448,-0.17209,-0.0012201,-0.0032997
12.74,-0.11927,-0.010953,-0.0022455,-0.17209,-0.0012861,-0.0032975
12.76,-0.11927,-0.010998,-0.0022446,-0.17209,-0.001352,-0.0032982
12.78,-0.11927,-0.011043,-0.002246,-0.17209,-0.001418,-0.0032981
12.8,-0.063718,-0.011088,-0.0022455,-0.15873,-0.0014839,-0.003298
12.82,-0.063718,-0.011116,-0.001191,-0.15873,-0.0015456,-0.0030277
12.84,-0.063718,-0.011139,-0.0011859,-0.15873,-0.0016061,-0.0030256
12.86,-0.063718,-0.011163,-0.0011849,-0.15873,-0.0016666,-0.0030261
12.88,-0.063718,-0.011187,-0.0011861,-0.15873,-0.0017271,-0.0030259
12.9,-0.063718,-0.01121,-0.0011857,-0.15873,-0.0017876,-0.0030263
12.92,-0.063718,-0.011234,-0.0011867,-0.15873,-0.0018481,-0.0030273
12.94,-0.063718,-0.011258,-0.0011859,-0.15873,-0.0019087,-0.0030262
12.96,-0.063718,-0.011282,-0.001185,-0.15873,-0.0019692,-0.0030246
12.98,-0.063718,-0.011305,-0.0011862,-0.15873,-0.0020297,-0.0030258
13,-0.0071611,-0.011329,-0.0011858,-0.14294,-0.0020902,-0.003026
13.02,-0.0071611,-0.011336,-0.00013754,-0.14294,-0.0021457,-0.0027119
13.04,-0.0071611,-0.011338,-0.00013266,-0.14294,-0.0021999,-0.0027098
13.06,-0.0071611,-0.011341,-0.00013261,-0.14294,-0.0022541,-0.0027111
13.08,-0.0071611,-0.011344,-0.00013271,-0.14294,-0.0023083,-0.0027096
13.1,-0.0071611,-0.011346,-0.00013256,-0.14294,-0.0023625,-0.0027104
13.12,-0.0071611,-0.011349,-0.00013319,-0.14294,-0.0024167,-0.0027078
13.14,-0.0071611,-0.011351,-0.00013267,-0.14294,-0.0024709,-0.002711
13.16,-0.0071611,-0.011354,-0.00013234,-0.14294,-0.0025251,-0.0027097
13.18,-0.0071611,-0.011357,-0.00013278,-0.14294,-0.0025793,-0.0027108
13.2,0.047481,-0.011359,-0.0001327,-0.12515,-0.0026335,-0.0027104
13.22,0.047481,-0.011346,0.00087705,-0.12515,-0.002682,-0.0023617
13.24,0.047481,-0.011328,0.00088188,-0.12515,-0.0027292,-0.0023597
13.26,0.047481,-0.01131,0.00088199,-0.12515,-0.0027764,-0.0023595
13.28,0.047481,-0.011293,0.00088184,-0.12515,-0.0028236,-0.0023597
13.3,0.047481,-0.011275,0.00088199,-0.12515,-0.0028708,-0.002359
13.32,0.047481,-0.011257,0.00088145,-0.12515,-0.002918,-0.0023599
13.34,0.047481,-0.01124,0.00088189,-0.12515,-0.0029652,-0.0023591
13.36,0.047481,-0.011222,0.00088207,-0.12515,-0.0030123,-0.0023603
13.38,0.047481,-0.011204,0.00088187,-0.12515,-0.0030595,-0.0023584
13.4,0.10498,-0.011187,0.00088184,-0.10575,-0.0031067,-0.0023603
13.42,0.10498,-0.011152,0.001963,-0.10575,-0.0031478,-0.001986
13.44,0.10498,-0.011112,0.0019687,-0.10575,-0.0031875,-0.0019839
13.46,0.10498,-0.011073,0.0019702,-0.10575,-0.0032272,-0.0019834
13.48,0.10498,-0.011033,0.0019683,-0.10575,-0.0032669,-0.0019843
13.5,0.10498,-0.010994,0.0019689,-0.10575,-0.0033066,-0.001983
13.52,0.10498,-0.010955,0.0019674,-0.10575,-0.0033462,-0.0019845
13.54,0.10498,-0.010915,0.0019687,-0.10575,-0.0033859,-0.0019834
13.56,0.10498,-0.010876,0.0019699,-0.10575,-0.0034256,-0.0019841
13.58,0.10498,-0.010837,0.0019685,-0.10575,-0.0034653,-0.0019836
13.6,0.15498,-0.010797,0.0019688,-0.08514,-0.0035049,-0.001984
13.62,0.15498,-0.010742,0.0029434,-0.08514,-0.0035382,-0.0015921
13.64,0.15498,-0.010683,0.0029502,-0.08514,-0.00357,-0.0015899
13.66,0.15498,-0.010624,0.0029522,-0.08514,-0.0036018,-0.0015899
13.68,0.15498,-0.010565,0.0029495,-0.08514,-0.0036336,-0.00159
13.7,0.15498,-0.010506,0.0029508,-0.08514,-0.0036654,-0.0015904
13.72,0.15498,-0.010447,0.002949,-0.08514,-0.0036972,-0.0015899
13.74,0.15498,-0.010388,0.0029505,-0.08514,-0.003729,-0.00159
13.76,0.15498,-0.010329,0.0029497,-0.08514,-0.0037608,-0.0015894
13.78,0.15498,-0.01027,0.0029521,-0.08514,-0.0037926,-0.0015901
13.8,0.19831,-0.010211,0.0029497,-0.063751,-0.0038244,-0.0015902
13.82,0.19831,-0.010138,0.0038371,-0.063751,-0.0038497,-0.0011883
13.84,0.19831,-0.010061,0.0038451,-0.063751,-0.0038734,-0.0011865
13.86,0.19831,-0.0099841,0.0038453,-0.063751,-0.0038971,-0.0011863
13.88,0.19831,-0.0099072,0.003844,-0.063751,-0.0039209,-0.0011866
13.9,0.19831,-0.0098303,0.0038461,-0.063751,-0.0039446,-0.001186
13.92,0.19831,-0.0097534,0.0038439,-0.063751,-0.0039683,-0.0011869
13.94,0.19831,-0.0096765,0.0038446,-0.063751,-0.0039921,-0.0011863
13.96,0.19831,-0.0095996,0.0038447,-0.063751,-0.0040158,-0.0011863
13.98,0.19831,-0.0095227,0.003845,-0.063751,-0.0040395,-0.0011867
14,0.236,-0.0094458,0.0038446,-0.041999,-0.0040632,-0.0011865
14.02,0.236,-0.009356,0.0046615,-0.041999,-0.0040803,-0.00078161
14.04,0.236,-0.0092627,0.0046711,-0.041999,-0.004096,-0.00077958
14.06,0.236,-0.0091692,0.0046706,-0.041999,-0.0041115,-0.00077926
14.08,0.236,-0.0090758,0.0046676,-0.041999,-0.0041271,-0.00077965
14.1,0.236,-0.0089824,0.0046712,-0.041999,-0.0041427,-0.00077982
14.12,0.236,-0.008889,0.0046705,-0.041999,-0.0041583,-0.00077955
14.14,0.236,-0.0087955,0.0046685,-0.041999,-0.0041739,-0.00077956
14.16,0.236,-0.0087021,0.0046713,-0.041999,-0.0041895,-0.00077941
14.18,0.236,-0.0086087,0.0046703,-0.041999,-0.0042051,-0.00077959
14.2,0.27381,-0.0085153,0.0046675,-0.020293,-0.0042207,-0.00077983
14.22,0.27381,-0.0084083,0.0055472,-0.020293,-0.0042297,-0.00037804
14.24,0.27381,-0.0082971,0.0055616,-0.020293,-0.0042372,-0.00037605
14.26,0.27381,-0.0081859,0.0055623,-0.020293,-0.0042448,-0.00037627
14.28,0.27381,-0.0080746,0.005564,-0.020293,-0.0042523,-0.00037607
14.3,0.27381,-0.0079634,0.00556,-0.020293,-0.0042598,-0.00037624
14.32,0.27381,-0.0078522,0.005562,-0.020293,-0.0042673,-0.00037508
14.34,0.27381,-0.007741,0.005565,-0.020293,-0.0042748,-0.0003763
14.36,0.27381,-0.0076297,0.0055624,-0.020293,-0.0042824,-0.00037627
14.38,0.27381,-0.0075185,0.0055607,-0.020293,-0.0042899,-0.00037504
14.4,0.29856,-0.0074072,0.0055596,0.00096605,-0.0042974,-0.00037681
14.42,0.29856,-0.0072866,0.006174,0.00096605,-0.0042985,1.6048e-05
14.44,0.29856,-0.007163,0.0061874,0.00096605,-0.0042982,1.7984e-05
14.46,0.29856,-0.0070392,0.0061871,0.00096605,-0.0042978,1.7861e-05
14.48,0.29856,-0.0069154,0.0061861,0.00096605,-0.0042974,1.7957e-05
14.5,0.29856,-0.0067917,0.0061835,0.00096605,-0.0042971,1.7789e-05
14.52,0.29856,-0.0066679,0.0061846,0.00096605,-0.0042967,1.802e-05
14.54,0.29856,-0.0065442,0.0061883,0.00096605,-0.0042964,1.8068e-05
14.56,0.29856,-0.0064204,0.0061883,0.00096605,-0.004296,1.758e-05
14.58,0.29856,-0.0062967,0.0061882,0.00096605,-0.0042957,1.7967e-05
14.6,0.31672,-0.0061729,0.0061871,0.02147,-0.0042953,1.7814e-05
14.62,0.31672,-0.006042,0.0066626,0.02147,-0.0042887,0.00039617
14.64,0.31672,-0.0059086,0.0066751,0.02147,-0.0042808,0.00039805
14.66,0.31672,-0.0057751,0.006676,0.02147,-0.0042728,0.00039818
14.68,0.31672,-0.0056416,0.0066767,0.02147,-0.0042649,0.000398
14.7,0.31672,-0.0055081,0.006678,0.02147,-0.0042569,0.00039781
14.72,0.31672,-0.0053746,0.006679,0.02147,-0.004249,0.00039811
14.74,0.31672,-0.0052411,0.0066768,0.02147,-0.004241,0.00039811
14.76,0.31672,-0.0051075,0.0066743,0.02147,-0.004233,0.00039791
14.78,0.31672,-0.004974,0.0066737,0.02147,-0.0042251,0.00039805
14.8,0.33337,-0.0048405,0.0066734,0.040845,-0.0042171,0.00039784
14.82,0.33337,-0.0047002,0.0071315,0.040845,-0.0042033,0.00075638
14.84,0.33337,-0.0045574,0.0071454,0.040845,-0.0041881,0.00075817
14.86,0.33337,-0.0044145,0.0071464,0.040845,-0.004173,0.00075874
14.88,0.33337,-0.0042716,0.0071465,0.040845,-0.0041578,0.00075807
14.9,0.33337,-0.0041286,0.0071466,0.040845,-0.0041426,0.00075796
14.92,0.33337,-0.0039857,0.0071467,0.040845,-0.0041275,0.00075813
14.94,0.33337,-0.0038428,0.0071469,0.040845,-0.0041123,0.00075817
14.96,0.33337,-0.0036999,0.0071471,0.040845,-0.0040972,0.0007585
14.98,0.33337,-0.003557,0.0071473,0.040845,-0.004082,0.00075814
15,0.49702,-0.003414,0.0071448,0.058783,-0.0040668,0.00075798
15.02,0.49702,-0.0031908,0.01323,0.058783,-0.0040462,0.0010916
15.04,0.49702,-0.0029113,0.01448,0.058783,-0.0040244,0.0010932
15.06,0.49702,-0.0026169,0.014885,0.058783,-0.0040025,0.0010945
15.08,0.49702,-0.0023175,0.015031,0.058783,-0.0039806,0.0010929
15.1,0.49702,-0.0020163,0.015085,0.058783,-0.0039588,0.0010932
15.12,0.49702,-0.0017143,0.015105,0.058783,-0.0039369,0.0010926
15.14,0.49702,-0.0014121,0.015113,0.058783,-0.003915,0.0010931
15.16,0.49702,-0.0011098,0.015116,0.058783,-0.0038932,0.001094
15.18,0.49702,-0.00080749,0.015117,0.058783,-0.0038713,0.0010929
15.2,0.47056,-0.00050514,0.015118,0.075012,-0.0038494,0.0010932
15.22,0.47056,-0.00022179,0.013509,0.075012,-0.0038226,0.001397
15.24,0.47056,4.2867e-05,0.013064,0.075012,-0.0037947,0.0013985
15.26,0.47056,0.00030281,0.012956,0.075012,-0.0037667,0.0013977
15.28,0.47056,0.00056161,0.012931,0.075012,-0.0037387,0.0013984
15.3,0.47056,0.00082015,0.012925,0.075012,-0.0037107,0.0013987
15.32,0.47056,0.0010786,0.012923,0.075012,-0.0036828,0.0013989
15.34,0.47056,0.0013371,0.012923,0.075012,-0.0036548,0.0013985
15.36,0.47056,0.0015955,0.012923,0.075012,-0.0036268,0.0013983
15.38,0.47056,0.001854,0.012923,0.075012,-0.0035989,0.0013996
15.4,0.43896,0.0021125,0.012923,0.089224,-0.0035709,0.0013972
15.42,0.43896,0.0023511,0.011367,0.089224,-0.0035386,0.0016661
15.44,0.43896,0.0025752,0.011122,0.089224,-0.0035052,0.0016676
15.46,0.43896,0.0027972,0.011088,0.089224,-0.0034719,0.0016698
15.48,0.43896,0.0030189,0.011083,0.089224,-0.0034385,0.0016672
15.5,0.43896,0.0032406,0.011082,0.089224,-0.0034052,0.0016676
15.52,0.43896,0.0034622,0.011082,0.089224,-0.0033718,0.0016667
15.54,0.43896,0.0036838,0.011082,0.089224,-0.0033385,0.0016675
15.56,0.43896,0.0039055,0.011082,0.089224,-0.0033051,0.0016689
15.58,0.43896,0.0041271,0.011082,0.089224,-0.0032718,0.0016671
15.6,0.39642,0.0043487,0.011082,0.10134,-0.0032384,0.0016676
15.62,0.39642,0.0045472,0.0093823,0.10134,-0.0032013,0.0018977
15.64,0.39642,0.0047329,0.0092414,0.10134,-0.0031633,0.001899
15.66,0.39642,0.0049176,0.0092319,0.10134,-0.0031253,0.0018987
15.68,0.39642,0.0051022,0.0092309,0.10134,-0.0030874,0.0018988
15.7,0.39642,0.0052868,0.0092306,0.10134,-0.0030494,0.0018999
15.72,0.39642,0.0054714,0.0092305,0.10134,-0.0030114,0.0018987
15.74,0.39642,0.005656,0.0092305,0.10134,-0.0029734,0.0018993
15.76,0.39642,0.0058407,0.0092305,0.10134,-0.0029354,0.0018989
15.78,0.39642,0.0060253,0.0092305,0.10134,-0.0028975,0.0019004
15.8,0.34859,0.0062099,0.0092305,0.11106,-0.0028595,0.0018973
15.82,0.34859,0.006372,0.0076698,0.11106,-0.0028185,0.002085
15.84,0.34859,0.0065244,0.0076033,0.11106,-0.0027768,0.0020862
15.86,0.34859,0.0066765,0.0076013,0.11106,-0.002735,0.0020849
15.88,0.34859,0.0068285,0.0076013,0.11106,-0.0026933,0.0020861
15.9,0.34859,0.0069805,0.0076013,0.11106,-0.0026516,0.0020862
15.92,0.34859,0.0071325,0.0076013,0.11106,-0.0026099,0.0020863
15.94,0.34859,0.0072845,0.0076012,0.11106,-0.0025681,0.0020863
15.96,0.34859,0.0074366,0.0076012,0.11106,-0.0025264,0.0020864
15.98,0.34859,0.0075886,0.0076012,0.11106,-0.0024847,0.0020861
16,0.29663,0.0077406,0.0076012,0.11845,-0.002443,0.0020858
16.02,0.29663,0.0078711,0.0061715,0.11845,-0.002399,0.0022285
16.04,0.29663,0.007994,0.0061384,0.11845,-0.0023544,0.0022296
16.06,0.29663,0.0081168,0.0061366,0.11845,-0.0023098,0.0022306
16.08,0.29663,0.0082395,0.0061352,0.11845,-0.0022652,0.002229
16.1,0.29663,0.0083623,0.0061315,0.11845,-0.0022206,0.0022289
16.12,0.29663,0.008485,0.0061349,0.11845,-0.002176,0.0022287
16.14,0.29663,0.0086078,0.0061392,0.11845,-0.0021315,0.002229
16.16,0.29663,0.0087305,0.0061372,0.11845,-0.0020869,0.0022308
16.18,0.29663,0.0088533,0.0061353,0.11845,-0.0020423,0.0022285
16.2,0.24168,0.008976,0.0061389,0.12342,-0.0019977,0.0022291
16.22,0.24168,0.0090783,0.0048183,0.12342,-0.0019516,0.0023251
16.24,0.24168,0.0091744,0.0048009,0.12342,-0.0019051,0.0023255
16.26,0.24168,0.0092704,0.0048,0.12342,-0.0018585,0.0023257
16.28,0.24168,0.0093664,0.004801,0.12342,-0.001812,0.0023253
16.3,0.24168,0.0094624,0.0048005,0.12342,-0.0017655,0.0023272
16.32,0.24168,0.0095584,0.0048016,0.12342,-0.001719,0.0023248
16.34,0.24168,0.0096544,0.0048019,0.12342,-0.0016725,0.0023259
16.36,0.24168,0.0097504,0.0047996,0.12342,-0.001626,0.0023258
16.38,0.24168,0.0098464,0.0048013,0.12342,-0.0015795,0.0023279
16.4,0.18468,0.0099424,0.0048007,0.1259,-0.0015329,0.0023241
16.42,0.18468,0.010019,0.0035688,0.1259,-0.0014856,0.0023738
16.44,0.18468,0.01009,0.0035579,0.1259,-0.0014382,0.0023746
16.46,0.18468,0.010161,0.0035584,0.1259,-0.0013907,0.0023725
16.48,0.18468,0.010232,0.0035583,0.1259,-0.0013432,0.0023742
16.5,0.18468,0.010304,0.003557,0.1259,-0.0012957,0.0023748
16.52,0.18468,0.010375,0.0035598,0.1259,-0.0012482,0.0023745
16.54,0.18468,0.010446,0.0035572,0.1259,-0.0012007,0.0023745
16.56,0.18468,0.010517,0.0035591,0.1259,-0.0011533,0.0023752
16.58,0.18468,0.010588,0.0035567,0.1259,-0.0011058,0.0023741
16.6,0.12036,0.010659,0.0035585,0.12617,-0.0010583,0.0023741
16.62,0.12036,0.01071,0.0022741,0.12617,-0.0010107,0.0023795
16.64,0.12036,0.010755,0.0022661,0.12617,-0.00096313,0.0023807
16.66,0.12036,0.0108,0.0022659,0.12617,-0.00091553,0.002379
16.68,0.12036,0.010846,0.0022663,0.12617,-0.00086794,0.0023794
16.7,0.12036,0.010891,0.0022663,0.12617,-0.00082035,0.0023775
16.72,0.12036,0.010936,0.0022663,0.12617,-0.00077277,0.0023792
16.74,0.12036,0.010982,0.0022665,0.12617,-0.00072519,0.0023806
16.76,0.12036,0.011027,0.0022658,0.12617,-0.00067759,0.0023792
16.78,0.12036,0.011072,0.0022671,0.12617,-0.00063001,0.0023798
16.8,0.064683,0.011118,0.0022668,0.12425,-0.00058242,0.0023791
16.82,0.064683,0.011146,0.0012091,0.12425,-0.00053543,0.0023424
16.84,0.064683,0.01117,0.001204,0.12425,-0.00048859,0.0023415
16.86,0.064683,0.011194,0.001203,0.12425,-0.00044175,0.0023427
16.88,0.064683,0.011218,0.0012043,0.12425,-0.00039491,0.002341
16.9,0.064683,0.011242,0.0012038,0.12425,-0.00034807,0.002343
16.92,0.064683,0.011266,0.0012048,0.12425,-0.00030123,0.0023417
16.94,0.064683,0.01129,0.001204,0.12425,-0.00025439,0.0023421
16.96,0.064683,0.011314,0.0012032,0.12425,-0.00020755,0.0023416
16.98,0.064683,0.011338,0.0012043,0.12425,-0.00016071,0.0023419
17,0.0079309,0.011362,0.0012039,0.12031,-0.00011387,0.0023422
17.02,0.0079309,0.011369,0.00015183,0.12031,-6.8267e-05,0.0022658
17.04,0.0079309,0.011372,0.00014693,0.12031,-2.296e-05,0.0022656
17.06,0.0079309,0.011375,0.00014688,0.12031,2.2346e-05,0.0022656
17.08,0.0079309,0.011378,0.00014698,0.12031,6.7652e-05,0.0022656
17.1,0.0079309,0.011381,0.00014682,0.12031,0.00011297,0.0022637
17.12,0.0079309,0.011384,0.00014745,0.12031,0.00015826,0.0022659
17.14,0.0079309,0.011387,0.00014694,0.12031,0.00020357,0.0022652
17.16,0.0079309,0.01139,0.00014661,0.12031,0.00024888,0.0022652
17.18,0.0079309,0.011393,0.00014704,0.12031,0.00029419,0.0022629
17.2,-0.046913,0.011396,0.00014697,0.11451,0.00033948,0.0022669
17.22,-0.046913,0.011382,-0.00086644,0.11451,0.00038298,0.0021533
17.24,-0.046913,0.011365,-0.00087127,0.11451,0.00042604,0.0021524
17.26,-0.046913,0.011347,-0.00087141,0.11451,0.00046909,0.0021527
17.28,-0.046913,0.01133,-0.00087124,0.11451,0.00051215,0.0021526
17.3,-0.046913,0.011312,-0.00087139,0.11451,0.0005552,0.0021529
17.32,-0.046913,0.011295,-0.00087082,0.11451,0.00059826,0.0021524
17.34,-0.046913,0.011278,-0.00087128,0.11451,0.00064131,0.0021534
17.36,-0.046913,0.01126,-0.00087149,0.11451,0.00068437,0.0021518
17.38,-0.046913,0.011243,-0.00087125,0.11451,0.00072742,0.0021536
17.4,-0.10465,0.011225,-0.00087123,0.10684,0.00077048,0.0021529
17.42,-0.10465,0.01119,-0.0019566,0.10684,0.00081114,0.0020055
17.44,-0.10465,0.011151,-0.0019624,0.10684,0.00085124,0.0020044
17.46,-0.10465,0.011112,-0.0019638,0.10684,0.00089133,0.0020054
17.48,-0.10465,0.011072,-0.001962,0.10684,0.00093143,0.0020047
17.5,-0.10465,0.011033,-0.0019625,0.10684,0.00097152,0.0020047
17.52,-0.10465,0.010994,-0.0019611,0.10684,0.0010116,0.0020045
17.54,-0.10465,0.010955,-0.0019623,0.10684,0.0010517,0.0020045
17.56,-0.10465,0.010915,-0.0019635,0.10684,0.0010918,0.002004
17.58,-0.10465,0.010876,-0.0019621,0.10684,0.0011319,0.0020048
17.6,-0.15892,0.010837,-0.0019624,0.097548,0.001172,0.0020049
17.62,-0.15892,0.010781,-0.0030221,0.097548,0.0012092,0.0018274
17.64,-0.15892,0.01072,-0.0030297,0.097548,0.0012457,0.0018263
17.66,-0.15892,0.010659,-0.003031,0.097548,0.0012823,0.0018276
17.68,-0.15892,0.010599,-0.0030289,0.097548,0.0013188,0.0018264
17.7,-0.15892,0.010538,-0.0030303,0.097548,0.0013553,0.0018258
17.72,-0.15892,0.010478,-0.0030279,0.097548,0.0013918,0.001825
17.74,-0.15892,0.010417,-0.0030299,0.097548,0.0014284,0.0018265
17.76,-0.15892,0.010356,-0.0030293,0.097548,0.0014649,0.0018266
17.78,-0.15892,0.010296,-0.0030309,0.097548,0.0015014,0.0018244
17.8,-0.20221,0.010235,-0.0030291,0.086863,0.001538,0.0018272
17.82,-0.20221,0.01016,-0.0039201,0.086863,0.0015712,0.0016239
17.84,-0.20221,0.010082,-0.0039284,0.086863,0.0016036,0.0016229
17.86,-0.20221,0.010003,-0.0039289,0.086863,0.0016361,0.0016229
17.88,-0.20221,0.0099248,-0.0039271,0.086863,0.0016686,0.001623
17.9,-0.20221,0.0098463,-0.0039294,0.086863,0.001701,0.0016219
17.92,-0.20221,0.0097677,-0.0039281,0.086863,0.0017335,0.0016237
17.94,-0.20221,0.0096891,-0.0039267,0.086863,0.0017659,0.0016226
17.96,-0.20221,0.0096106,-0.0039284,0.086863,0.0017984,0.0016225
17.98,-0.20221,0.009532,-0.0039276,0.086863,0.0018308,0.0016222
18,-0.23977,0.0094534,-0.0039277,0.074975,0.0018633,0.0016232
18.02,-0.23977,0.009362,-0.004747,0.074975,0.0018921,0.0013989
18.04,-0.23977,0.0092669,-0.0047569,0.074975,0.00192,0.0013978
18.06,-0.23977,0.0091717,-0.0047562,0.074975,0.001948,0.0013973
18.08,-0.23977,0.0090766,-0.0047522,0.074975,0.0019759,0.0013981
18.1,-0.23977,0.0089815,-0.004757,0.074975,0.0020039,0.0013972
18.12,-0.23977,0.0088863,-0.0047563,0.074975,0.0020319,0.0013978
18.14,-0.23977,0.0087912,-0.0047533,0.074975,0.0020598,0.001398
18.16,-0.23977,0.0086961,-0.0047572,0.074975,0.0020878,0.0013971
18.18,-0.23977,0.0086009,-0.0047564,0.074975,0.0021157,0.0013983
18.2,-0.27742,0.0085058,-0.004755,0.062145,0.0021437,0.0013978
18.22,-0.27742,0.008397,-0.0056355,0.062145,0.0021677,0.0011575
18.24,-0.27742,0.0082841,-0.0056504,0.062145,0.0021908,0.0011562
18.26,-0.27742,0.0081711,-0.0056515,0.062145,0.002214,0.001155
18.28,-0.27742,0.0080581,-0.005654,0.062145,0.0022371,0.0011564
18.3,-0.27742,0.0079451,-0.0056495,0.062145,0.0022602,0.0011564
18.32,-0.27742,0.0078321,-0.0056505,0.062145,0.0022833,0.0011565
18.34,-0.27742,0.0077191,-0.0056532,0.062145,0.0023065,0.0011563
18.36,-0.27742,0.007606,-0.0056512,0.062145,0.0023296,0.0011555
18.38,-0.27742,0.007493,-0.0056501,0.062145,0.0023527,0.0011564
18.4,-0.3019,0.00738,-0.0056495,0.048658,0.0023758,0.0011563
18.42,-0.3019,0.0072577,-0.0062612,0.048658,0.0023948,0.00090498
18.44,-0.3019,0.0071322,-0.0062752,0.048658,0.0024129,0.00090374
18.46,-0.3019,0.0070067,-0.0062748,0.048658,0.002431,0.00090432
18.48,-0.3019,0.0068812,-0.0062738,0.048658,0.0024491,0.00090379
18.5,-0.3019,0.0067557,-0.0062715,0.048658,0.0024672,0.00090363
18.52,-0.3019,0.0066302,-0.006271,0.048658,0.0024852,0.00090322
18.54,-0.3019,0.0065047,-0.0062755,0.048658,0.0025033,0.00090382
18.56,-0.3019,0.0063792,-0.0062764,0.048658,0.0025214,0.00090386
18.58,-0.3019,0.0062537,-0.0062771,0.048658,0.0025395,0.00090285
18.6,-0.32346,0.0061282,-0.006275,0.034785,0.0025575,0.00090399
18.62,-0.32346,0.0059941,-0.0068463,0.034785,0.0025714,0.00064647
18.64,-0.32346,0.0058569,-0.0068626,0.034785,0.0025843,0.00064532
18.66,-0.32346,0.0057197,-0.0068634,0.034785,0.0025972,0.00064559
18.68,-0.32346,0.0055824,-0.0068638,0.034785,0.0026101,0.00064543
18.7,-0.32346,0.0054452,-0.0068643,0.034785,0.002623,0.00064482
18.72,-0.32346,0.0053079,-0.0068652,0.034785,0.0026359,0.00064588
18.74,-0.32346,0.0051707,-0.006865,0.034785,0.0026489,0.00064528
18.76,-0.32346,0.0050334,-0.0068628,0.034785,0.0026618,0.00064505
18.78,-0.32346,0.0048961,-0.0068614,0.034785,0.0026747,0.00064543
18.8,-0.33375,0.0047589,-0.0068616,0.020788,0.0026876,0.00064547
18.82,-0.33375,0.0046174,-0.0071474,0.020788,0.0026962,0.00038647
18.84,-0.33375,0.0044743,-0.0071568,0.020788,0.0027039,0.00038534
18.86,-0.33375,0.0043312,-0.0071567,0.020788,0.0027117,0.00038554
18.88,-0.33375,0.004188,-0.0071565,0.020788,0.0027194,0.00038547
18.9,-0.33375,0.0040449,-0.0071563,0.020788,0.0027271,0.0003848
18.92,-0.33375,0.0039017,-0.0071561,0.020788,0.0027348,0.00038596
18.94,-0.33375,0.0037586,-0.0071558,0.020788,0.0027425,0.00038532
18.96,-0.33375,0.0036154,-0.0071554,0.020788,0.0027502,0.00038499
18.98,-0.33375,0.0034723,-0.007155,0.020788,0.0027579,0.00038564
19,-0.49091,0.0033291,-0.0071559,0.0069231,0.0027656,0.00038545
19.02,-0.49091,0.0031094,-0.012935,0.0069231,0.0027691,0.00012938
19.04,-0.49091,0.0028373,-0.01404,0.0069231,0.0027717,0.00012827
19.06,-0.49091,0.0025526,-0.014366,0.0069231,0.0027743,0.00012852
19.08,-0.49091,0.002264,-0.014472,0.0069231,0.0027768,0.0001284
19.1,-0.49091,0.0019742,-0.014507,0.0069231,0.0027794,0.00012773
19.12,-0.49091,0.0016839,-0.014519,0.0069231,0.0027819,0.00012891
19.14,-0.49091,0.0013935,-0.014523,0.0069231,0.0027845,0.00012826
19.16,-0.49091,0.001103,-0.014524,0.0069231,0.0027871,0.00012793
19.18,-0.49091,0.00081249,-0.014525,0.0069231,0.0027896,0.00012857
19.2,-0.46957,0.00052199,-0.014525,-0.0065631,0.0027922,0.0001284
19.22,-0.46957,0.00024641,-0.013278,-0.0065631,0.0027907,-0.00012053
19.24,-0.46957,-1.5119e-05,-0.012954,-0.0065631,0.0027883,-0.00012163
19.26,-0.46957,-0.00027325,-0.012878,-0.0065631,0.0027858,-0.00012122
19.28,-0.46957,-0.00053058,-0.01286,-0.0065631,0.0027834,-0.00012152
19.3,-0.46957,-0.00078774,-0.012856,-0.0065631,0.002781,-0.00012213
19.32,-0.46957,-0.0010449,-0.012855,-0.0065631,0.0027785,-0.00012109
19.34,-0.46957,-0.001302,-0.012855,-0.0065631,0.0027761,-0.00012164
19.36,-0.46957,-0.0015591,-0.012855,-0.0065631,0.0027737,-0.0001219
19.38,-0.46957,-0.0018162,-0.012855,-0.0065631,0.0027712,-0.00012155
19.4,-0.43846,-0.0020733,-0.012855,-0.019438,0.0027688,-0.00012143
19.42,-0.43846,-0.0023109,-0.011332,-0.019438,0.0027625,-0.00035925
19.44,-0.43846,-0.0025345,-0.011095,-0.019438,0.0027553,-0.00036034
19.46,-0.43846,-0.0027559,-0.011062,-0.019438,0.0027481,-0.00035974
19.48,-0.43846,-0.0029771,-0.011057,-0.019438,0.0027409,-0.00036026
19.5,-0.43846,-0.0031982,-0.011057,-0.019438,0.0027337,-0.00036072
19.52,-0.43846,-0.0034194,-0.011056,-0.019438,0.0027265,-0.00036024
19.54,-0.43846,-0.0036405,-0.011056,-0.019438,0.0027193,-0.00036034
19.56,-0.43846,-0.0038616,-0.011056,-0.019438,0.0027121,-0.00036047
19.58,-0.43846,-0.0040827,-0.011056,-0.019438,0.0027049,-0.00036074
19.6,-0.39618,-0.0043039,-0.011056,-0.031485,0.0026976,-0.00035997
19.62,-0.39618,-0.004502,-0.0093711,-0.031485,0.0026868,-0.00058298
19.64,-0.39618,-0.0046875,-0.009232,-0.031485,0.0026751,-0.00058408
19.66,-0.39618,-0.004872,-0.0092227,-0.031485,0.0026634,-0.00058349
19.68,-0.39618,-0.0050564,-0.0092217,-0.031485,0.0026518,-0.000584
19.7,-0.39618,-0.0052409,-0.0092214,-0.031485,0.0026401,-0.00058421
19.72,-0.39618,-0.0054253,-0.0092213,-0.031485,0.0026284,-0.00058391
19.74,-0.39618,-0.0056097,-0.0092213,-0.031485,0.0026167,-0.00058415
19.76,-0.39618,-0.0057941,-0.0092213,-0.031485,0.002605,-0.00058334
19.78,-0.39618,-0.0059786,-0.0092213,-0.031485,0.0025934,-0.00058426
19.8,-0.34859,-0.006163,-0.0092213,-0.042536,0.0025817,-0.00058391
19.82,-0.34859,-0.006325,-0.0076693,-0.042536,0.0025667,-0.00078868
19.84,-0.34859,-0.0064775,-0.0076033,-0.042536,0.0025509,-0.00078976
19.86,-0.34859,-0.0066295,-0.0076012,-0.042536,0.0025351,-0.0007897
19.88,-0.34859,-0.0067815,-0.0076013,-0.042536,0.0025193,-0.00078966
19.9,-0.34859,-0.0069335,-0.0076012,-0.042536,0.0025035,-0.0007896
19.92,-0.34859,-0.0070856,-0.0076012,-0.042536,0.0024877,-0.00078975
19.94,-0.34859,-0.0072376,-0.0076012,-0.042536,0.0024719,-0.00078979
19.96,-0.34859,-0.0073896,-0.0076012,-0.042536,0.0024561,-0.00078947
19.98,-0.34859,-0.0075416,-0.0076012,-0.042536,0.0024403,-0.0007897
20,-0.29685,-0.0076937,-0.0076011,-0.052407,0.0024245,-0.00078951
20.02,-0.29685,-0.0078242,-0.0061773,-0.052407,0.0024057,-0.00097297
20.04,-0.29685,-0.0079473,-0.0061442,-0.052407,0.0023863,-0.00097394
20.06,-0.29685,-0.0080701,-0.0061425,-0.052407,0.0023668,-0.00097494
20.08,-0.29685,-0.008193,-0.0061409,-0.052407,0.0023473,-0.00097377
20.1,-0.29685,-0.0083159,-0.0061373,-0.052407,0.0023278,-0.00097375
20.12,-0.29685,-0.0084388,-0.0061406,-0.052407,0.0023083,-0.00097381
20.14,-0.29685,-0.0085616,-0.006145,-0.052407,0.0022889,-0.0009739
20.16,-0.29685,-0.0086845,-0.0061431,-0.052407,0.0022694,-0.00097442
20.18,-0.29685,-0.0088074,-0.0061413,-0.052407,0.0022499,-0.00097384
20.2,-0.24211,-0.0089302,-0.0061448,-0.060968,0.0022304,-0.00097378
20.22,-0.24211,-0.0090326,-0.0048283,-0.060968,0.0022083,-0.0011333
20.24,-0.24211,-0.0091289,-0.0048108,-0.060968,0.0021857,-0.0011341
20.26,-0.24211,-0.0092251,-0.00481,-0.060968,0.002163,-0.0011342
20.28,-0.24211,-0.0093213,-0.0048112,-0.060968,0.0021403,-0.0011339
20.3,-0.24211,-0.0094176,-0.0048104,-0.060968,0.0021176,-0.0011348
20.32,-0.24211,-0.0095138,-0.0048115,-0.060968,0.0020949,-0.0011334
20.34,-0.24211,-0.00961,-0.0048123,-0.060968,0.0020722,-0.0011341
20.36,-0.24211,-0.0097062,-0.0048097,-0.060968,0.0020496,-0.0011346
20.38,-0.24211,-0.0098024,-0.0048112,-0.060968,0.0020269,-0.0011337
20.4,-0.1853,-0.0098986,-0.0048107,-0.06811,0.0020042,-0.001134
20.42,-0.1853,-0.0099753,-0.0035819,-0.06811,0.0019793,-0.0012676
20.44,-0.1853,-0.010047,-0.003571,-0.06811,0.001954,-0.0012683
20.46,-0.1853,-0.010118,-0.0035714,-0.06811,0.0019286,-0.0012679
20.48,-0.1853,-0.01019,-0.0035714,-0.06811,0.0019032,-0.0012682
20.5,-0.1853,-0.010261,-0.00357,-0.06811,0.0018779,-0.0012691
20.52,-0.1853,-0.010332,-0.0035729,-0.06811,0.0018525,-0.0012678
20.54,-0.1853,-0.010404,-0.0035703,-0.06811,0.0018271,-0.0012684
20.56,-0.1853,-0.010475,-0.0035721,-0.06811,0.0018018,-0.0012687
20.58,-0.1853,-0.010547,-0.0035698,-0.06811,0.0017764,-0.0012689
20.6,-0.12067,-0.010618,-0.0035715,-0.073751,0.001751,-0.0012679
20.62,-0.12067,-0.010669,-0.0022803,-0.073751,0.0017239,-0.0013741
20.64,-0.12067,-0.010714,-0.0022722,-0.073751,0.0016965,-0.0013748
20.66,-0.12067,-0.01076,-0.002272,-0.073751,0.001669,-0.0013737
20.68,-0.12067,-0.010805,-0.0022724,-0.073751,0.0016415,-0.0013746
20.7,-0.12067,-0.01085,-0.0022725,-0.073751,0.001614,-0.0013751
20.72,-0.12067,-0.010896,-0.0022724,-0.073751,0.0015865,-0.0013745
20.74,-0.12067,-0.010941,-0.0022726,-0.073751,0.001559,-0.0013748
20.76,-0.12067,-0.010987,-0.0022719,-0.073751,0.0015315,-0.0013739
20.78,-0.12067,-0.011032,-0.0022732,-0.073751,0.001504,-0.0013746
20.8,-0.065193,-0.011078,-0.0022729,-0.077892,0.0014765,-0.0013745
20.82,-0.065193,-0.011106,-0.0012187,-0.077892,0.0014478,-0.0014525
20.84,-0.065193,-0.01113,-0.0012136,-0.077892,0.0014187,-0.0014531
20.86,-0.065193,-0.011155,-0.0012126,-0.077892,0.0013896,-0.0014526
20.88,-0.065193,-0.011179,-0.0012138,-0.077892,0.0013606,-0.0014533
20.9,-0.065193,-0.011203,-0.0012134,-0.077892,0.0013315,-0.0014521
20.92,-0.065193,-0.011227,-0.0012144,-0.077892,0.0013025,-0.001453
20.94,-0.065193,-0.011252,-0.0012136,-0.077892,0.0012734,-0.0014528
20.96,-0.065193,-0.011276,-0.0012127,-0.077892,0.0012444,-0.0014528
20.98,-0.065193,-0.0113,-0.0012138,-0.077892,0.0012153,-0.0014531
21,-0.0086038,-0.011324,-0.0012135,-0.080507,0.0011863,-0.0014524
21.02,-0.0086038,-0.011331,-0.00016429,-0.080507,0.0011564,-0.001502
21.04,-0.0086038,-0.011335,-0.00015939,-0.080507,0.0011264,-0.0015021
21.06,-0.0086038,-0.011338,-0.00015939,-0.080507,0.0010963,-0.0015023
21.08,-0.0086038,-0.011341,-0.00015945,-0.080507,0.0010663,-0.0015022
21.1,-0.0086038,-0.011344,-0.00015929,-0.080507,0.0010362,-0.0015031
21.12,-0.0086038,-0.011347,-0.00015989,-0.080507,0.0010062,-0.0015005
21.14,-0.0086038,-0.011351,-0.0001594,-0.080507,0.00097613,-0.001502
21.16,-0.0086038,-0.011354,-0.0001591,-0.080507,0.00094608,-0.0015029
21.18,-0.0086038,-0.011357,-0.00015949,-0.080507,0.00091603,-0.0015015
21.2,0.046094,-0.01136,-0.00015944,-0.081642,0.00088599,-0.0015019
21.22,0.046094,-0.011347,0.00085118,-0.081642,0.0008556,-0.0015235
21.24,0.046094,-0.01133,0.000856,-0.081642,0.00082512,-0.0015241
21.26,0.046094,-0.011313,0.00085612,-0.081642,0.00079465,-0.0015234
21.28,0.046094,-0.011295,0.00085596,-0.081642,0.00076417,-0.001524
21.3,0.046094,-0.011278,0.00085611,-0.081642,0.0007337,-0.0015237
21.32,0.046094,-0.011261,0.00085555,-0.081642,0.00070322,-0.0015234
21.34,0.046094,-0.011244,0.00085601,-0.081642,0.00067275,-0.0015242
21.36,0.046094,-0.011227,0.00085621,-0.081642,0.00064227,-0.001523
21.38,0.046094,-0.01121,0.00085598,-0.081642,0.0006118,-0.001524
21.4,0.10363,-0.011193,0.00085596,-0.081357,0.00058132,-0.0015236
21.42,0.10363,-0.011158,0.0019371,-0.081357,0.00055094,-0.0015182
21.44,0.10363,-0.011119,0.0019429,-0.081357,0.00052057,-0.0015188
21.46,0.10363,-0.01108,0.0019442,-0.081357,0.0004902,-0.0015182
21.48,0.10363,-0.011041,0.0019425,-0.081357,0.00045984,-0.0015187
21.5,0.10363,-0.011003,0.001943,-0.081357,0.00042946,-0.0015172
21.52,0.10363,-0.010964,0.0019417,-0.081357,0.0003991,-0.0015186
21.54,0.10363,-0.010925,0.0019428,-0.081357,0.00036874,-0.0015186
21.56,0.10363,-0.010886,0.0019441,-0.081357,0.00033836,-0.0015173
21.58,0.10363,-0.010847,0.0019426,-0.081357,0.000308,-0.0015191
21.6,0.15775,-0.010808,0.0019429,-0.079723,0.00027763,-0.0015184
21.62,0.15775,-0.010752,0.0029985,-0.079723,0.00024777,-0.0014877
21.64,0.15775,-0.010692,0.0030061,-0.079723,0.00021802,-0.0014875
21.66,0.15775,-0.010632,0.0030072,-0.079723,0.00018828,-0.0014889
21.68,0.15775,-0.010572,0.0030053,-0.079723,0.00015852,-0.0014876
21.7,0.15775,-0.010512,0.0030065,-0.079723,0.00012877,-0.0014863
21.72,0.15775,-0.010452,0.0030042,-0.079723,9.9028e-05,-0.0014879
21.74,0.15775,-0.010392,0.0030064,-0.079723,6.9278e-05,-0.0014874
21.76,0.15775,-0.010332,0.0030057,-0.079723,3.9534e-05,-0.0014885
21.78,0.15775,-0.010271,0.0030072,-0.079723,9.782e-06,-0.0014876
21.8,0.20096,-0.010211,0.0030053,-0.076802,-1.9967e-05,-0.0014875
21.82,0.20096,-0.010137,0.0038935,-0.076802,-4.8819e-05,-0.0014324
21.84,0.20096,-0.010059,0.0039017,-0.076802,-7.7463e-05,-0.0014322
21.86,0.20096,-0.009981,0.0039022,-0.076802,-0.00010611,-0.0014319
21.88,0.20096,-0.009903,0.0039004,-0.076802,-0.00013475,-0.0014321
21.9,0.20096,-0.009825,0.0039027,-0.076802,-0.0001634,-0.0014317
21.92,0.20096,-0.0097469,0.0039012,-0.076802,-0.00019204,-0.0014329
21.94,0.20096,-0.0096689,0.0039003,-0.076802,-0.00022068,-0.0014325
21.96,0.20096,-0.0095909,0.0039017,-0.076802,-0.00024933,-0.0014316
21.98,0.20096,-0.0095128,0.0039011,-0.076802,-0.00027797,-0.0014335
22,0.23849,-0.0094348,0.0039011,-0.072687,-0.00030661,-0.0014324
22.02,0.23849,-0.0093439,0.0047179,-0.072687,-0.000334,-0.0013549
22.04,0.23849,-0.0092494,0.0047276,-0.072687,-0.00036109,-0.0013542
22.06,0.23849,-0.0091548,0.004727,-0.072687,-0.00038818,-0.0013543
22.08,0.23849,-0.0090603,0.0047232,-0.072687,-0.00041527,-0.0013545
22.1,0.23849,-0.0089657,0.0047278,-0.072687,-0.00044236,-0.0013543
22.12,0.23849,-0.0088712,0.004727,-0.072687,-0.00046945,-0.0013544
22.14,0.23849,-0.0087766,0.0047243,-0.072687,-0.00049654,-0.0013543
22.16,0.23849,-0.0086821,0.004728,-0.072687,-0.00052363,-0.0013546
22.18,0.23849,-0.0085875,0.004727,-0.072687,-0.00055072,-0.0013545
22.2,0.27609,-0.0084929,0.0047253,-0.06748,-0.00057781,-0.0013549
22.22,0.27609,-0.0083848,0.0056031,-0.06748,-0.00060331,-0.001257
22.24,0.27609,-0.0082726,0.0056177,-0.06748,-0.00062844,-0.0012564
22.26,0.27609,-0.0081602,0.0056187,-0.06748,-0.00065357,-0.0012574
22.28,0.27609,-0.0080479,0.005621,-0.06748,-0.0006787,-0.0012565
22.3,0.27609,-0.0079355,0.0056166,-0.06748,-0.00070383,-0.0012559
22.32,0.27609,-0.0078231,0.0056179,-0.06748,-0.00072896,-0.0012566
22.34,0.27609,-0.0077108,0.0056207,-0.06748,-0.00075409,-0.0012563
22.36,0.27609,-0.0075984,0.0056185,-0.06748,-0.00077922,-0.0012573
22.38,0.27609,-0.0074861,0.0056172,-0.06748,-0.00080435,-0.0012565
22.4,0.3006,-0.0073737,0.0056165,-0.061273,-0.00082948,-0.0012566
22.42,0.3006,-0.0072521,0.0062272,-0.061273,-0.00085271,-0.0011405
22.44,0.3006,-0.0071273,0.0062409,-0.061273,-0.00087551,-0.0011399
22.46,0.3006,-0.0070025,0.0062405,-0.061273,-0.00089831,-0.0011404
22.48,0.3006,-0.0068776,0.0062395,-0.061273,-0.00092111,-0.00114
22.5,0.3006,-0.0067528,0.006237,-0.061273,-0.00094391,-0.0011391
22.52,0.3006,-0.006628,0.0062371,-0.061273,-0.0009667,-0.0011404
22.54,0.3006,-0.0065032,0.0062415,-0.061273,-0.0009895,-0.0011399
22.56,0.3006,-0.0063784,0.006242,-0.061273,-0.0010123,-0.0011396
22.58,0.3006,-0.0062535,0.0062425,-0.061273,-0.0010351,-0.0011394
22.6,0.32224,-0.0061287,0.0062407,-0.05423,-0.0010579,-0.0011403
22.62,0.32224,-0.0059953,0.0068123,-0.05423,-0.0010785,-0.0010087
22.64,0.32224,-0.0058588,0.0068284,-0.05423,-0.0010987,-0.0010081
22.66,0.32224,-0.0057222,0.0068291,-0.05423,-0.0011189,-0.0010078
22.68,0.32224,-0.0055857,0.0068295,-0.05423,-0.001139,-0.0010082
22.7,0.32224,-0.0054491,0.0068301,-0.05423,-0.0011592,-0.0010074
22.72,0.32224,-0.0053125,0.0068311,-0.05423,-0.0011793,-0.0010085
22.74,0.32224,-0.005176,0.0068303,-0.05423,-0.0011995,-0.0010081
22.76,0.32224,-0.0050394,0.0068279,-0.05423,-0.0012197,-0.0010075
22.78,0.32224,-0.0049028,0.006827,-0.05423,-0.0012398,-0.0010086
22.8,0.33263,-0.0047662,0.0068271,-0.046463,-0.00126,-0.0010081
22.82,0.33263,-0.0046254,0.0071151,-0.046463,-0.0012778,-0.00086363
22.84,0.33263,-0.004483,0.0071243,-0.046463,-0.001295,-0.00086294
22.86,0.33263,-0.0043405,0.0071241,-0.046463,-0.0013123,-0.00086262
22.88,0.33263,-0.004198,0.007124,-0.046463,-0.0013296,-0.00086307
22.9,0.33263,-0.0040555,0.0071237,-0.046463,-0.0013468,-0.00086258
22.92,0.33263,-0.003913,0.0071234,-0.046463,-0.0013641,-0.00086287
22.94,0.33263,-0.0037705,0.007123,-0.046463,-0.0013813,-0.00086314
22.96,0.33263,-0.003628,0.0071225,-0.046463,-0.0013986,-0.00086244
22.98,0.33263,-0.0034855,0.007122,-0.046463,-0.0014158,-0.00086327
23,0.49139,-0.003343,0.007123,-0.038149,-0.0014331,-0.00086295
23.02,0.49139,-0.0031232,0.012953,-0.038149,-0.0014478,-0.0007087
23.04,0.49139,-0.0028506,0.014073,-0.038149,-0.001462,-0.00070801
23.06,0.49139,-0.0025652,0.014405,-0.038149,-0.0014762,-0.00070777
23.08,0.49139,-0.0022758,0.014514,-0.038149,-0.0014903,-0.00070814
23.1,0.49139,-0.0019851,0.01455,-0.038149,-0.0015045,-0.00070743
23.12,0.49139,-0.0016939,0.014562,-0.038149,-0.0015186,-0.00070828
23.14,0.49139,-0.0014027,0.014567,-0.038149,-0.0015328,-0.0007081
23.16,0.49139,-0.0011113,0.014568,-0.038149,-0.0015469,-0.00070747
23.18,0.49139,-0.00081993,0.014569,-0.038149,-0.0015611,-0.0007086
23.2,0.46999,-0.00052856,0.014569,-0.029453,-0.0015753,-0.000708
23.22,0.46999,-0.00025218,0.013314,-0.029453,-0.0015868,-0.00054701
23.24,0.46999,1.0023e-05,0.012985,-0.029453,-0.0015977,-0.00054627
23.26,0.46999,0.00026876,0.012907,-0.029453,-0.0016086,-0.00054595
23.28,0.46999,0.00052668,0.012889,-0.029453,-0.0016196,-0.0005464
23.3,0.46999,0.00078441,0.012885,-0.029453,-0.0016305,-0.00054589
23.32,0.46999,0.0010421,0.012884,-0.029453,-0.0016414,-0.0005462
23.34,0.46999,0.0012998,0.012884,-0.029453,-0.0016523,-0.00054646
23.36,0.46999,0.0015575,0.012884,-0.029453,-0.0016633,-0.00054577
23.38,0.46999,0.0018151,0.012884,-0.029453,-0.0016742,-0.00054655
23.4,0.43883,0.0020728,0.012884,-0.020544,-0.0016851,-0.00054628
23.42,0.43883,0.002311,0.011354,-0.020544,-0.0016933,-0.00038162
23.44,0.43883,0.0025349,0.011115,-0.020544,-0.0017009,-0.00038085
23.46,0.43883,0.0027568,0.011081,-0.020544,-0.0017086,-0.00038053
23.48,0.43883,0.0029783,0.011076,-0.020544,-0.0017162,-0.00038097
23.5,0.43883,0.0031998,0.011075,-0.020544,-0.0017238,-0.00038062
23.52,0.43883,0.0034213,0.011075,-0.020544,-0.0017314,-0.00038066
23.54,0.43883,0.0036428,0.011075,-0.020544,-0.001739,-0.00038107
23.56,0.43883,0.0038643,0.011075,-0.020544,-0.0017466,-0.00038042
23.58,0.43883,0.0040858,0.011075,-0.020544,-0.0017543,-0.00038092
23.6,0.3965,0.0043074,0.011075,-0.01159,-0.0017619,-0.00038091
23.62,0.3965,0.0045058,0.0093845,-0.01159,-0.0017668,-0.00021559
23.64,0.3965,0.0046916,0.0092443,-0.01159,-0.0017711,-0.00021481
23.66,0.3965,0.0048763,0.0092348,-0.01159,-0.0017754,-0.0002145
23.68,0.3965,0.005061,0.0092338,-0.01159,-0.0017797,-0.00021492
23.7,0.3965,0.0052456,0.0092335,-0.01159,-0.001784,-0.00021462
23.72,0.3965,0.0054303,0.0092335,-0.01159,-0.0017883,-0.0002146
23.74,0.3965,0.005615,0.0092334,-0.01159,-0.0017926,-0.00021503
23.76,0.3965,0.0057996,0.0092334,-0.01159,-0.0017969,-0.00021442
23.78,0.3965,0.0059843,0.0092334,-0.01159,-0.0018011,-0.00021483
23.8,0.34886,0.006169,0.0092334,-0.0027527,-0.0018054,-0.0002149
23.82,0.34886,0.0063312,0.0076779,-0.0027527,-0.0018071,-5.1819e-05
23.84,0.34886,0.0064838,0.0076115,-0.0027527,-0.0018081,-5.1065e-05
23.86,0.34886,0.006636,0.0076094,-0.0027527,-0.0018091,-5.0742e-05
23.88,0.34886,0.0067882,0.0076095,-0.0027527,-0.0018101,-5.1168e-05
23.9,0.34886,0.0069404,0.0076094,-0.0027527,-0.0018111,-5.0808e-05
23.92,0.34886,0.0070926,0.0076094,-0.0027527,-0.0018122,-5.0885e-05
23.94,0.34886,0.0072448,0.0076094,-0.0027527,-0.0018132,-5.1267e-05
23.96,0.34886,0.007397,0.0076094,-0.0027527,-0.0018142,-5.0641e-05
23.98,0.34886,0.0075491,0.0076094,-0.0027527,-0.0018152,-5.1146e-05
24,0.29143,0.0077013,0.0076093,0.0058145,-0.0018162,-5.1127e-05
24.02,0.29143,0.0078298,0.0060384,0.0058145,-0.0018147,0.00010694
24.04,0.29143,0.00795,0.0060037,0.0058145,-0.0018125,0.00010764
24.06,0.29143,0.0080701,0.006003,0.0058145,-0.0018104,0.00010796
24.08,0.29143,0.0081902,0.0060029,0.0058145,-0.0018082,0.00010754
24.1,0.29143,0.0083102,0.0060023,0.0058145,-0.0018061,0.00010806
24.12,0.29143,0.0084303,0.0060065,0.0058145,-0.0018039,0.00010768
24.14,0.29143,0.0085504,0.0060038,0.0058145,-0.0018018,0.00010748
24.16,0.29143,0.0086704,0.0060021,0.0058145,-0.0017996,0.00010814
24.18,0.29143,0.0087905,0.0060003,0.0058145,-0.0017974,0.00010733
24.2,0.23702,0.0089106,0.0060038,0.013969,-0.0017953,0.00010763
24.22,0.23702,0.0090105,0.0047112,0.013969,-0.0017907,0.00025812
24.24,0.23702,0.0091044,0.0046948,0.013969,-0.0017855,0.00025877
24.26,0.23702,0.0091983,0.0046935,0.013969,-0.0017803,0.00025895
24.28,0.23702,0.0092922,0.0046944,0.013969,-0.0017751,0.00025865
24.3,0.23702,0.0093861,0.0046946,0.013969,-0.00177,0.00025938
24.32,0.23702,0.00948,0.0046951,0.013969,-0.0017648,0.0002584
24.34,0.23702,0.0095739,0.0046937,0.013969,-0.0017596,0.00025868
24.36,0.23702,0.0096678,0.0046933,0.013969,-0.0017544,0.0002593
24.38,0.23702,0.0097617,0.0046948,0.013969,-0.0017493,0.0002581
24.4,0.18064,0.0098555,0.0046945,0.021578,-0.0017441,0.00025877
24.42,0.18064,0.0099302,0.0034844,0.021578,-0.0017366,0.00039926
24.44,0.18064,0.0099997,0.003474,0.021578,-0.0017286,0.00039991
24.46,0.18064,0.010069,0.0034746,0.021578,-0.0017206,0.00040023
24.48,0.18064,0.010139,0.0034741,0.021578,-0.0017126,0.00039984
24.5,0.18064,0.010208,0.0034734,0.021578,-0.0017046,0.00040022
24.52,0.18064,0.010278,0.0034756,0.021578,-0.0016966,0.00040003
24.54,0.18064,0.010347,0.0034734,0.021578,-0.0016886,0.00039973
24.56,0.18064,0.010417,0.0034751,0.021578,-0.0016806,0.00040035
24.58,0.18064,0.010486,0.0034726,0.021578,-0.0016726,0.0003997
24.6,0.12334,0.010556,0.0034748,0.028525,-0.0016646,0.00039987
24.62,0.12334,0.010607,0.0023312,0.028525,-0.0016545,0.00052829
24.64,0.12334,0.010653,0.0023242,0.028525,-0.0016439,0.00052886
24.66,0.12334,0.0107,0.0023227,0.028525,-0.0016333,0.00052913
24.68,0.12334,0.010746,0.0023248,0.028525,-0.0016228,0.00052879
24.7,0.12334,0.010793,0.0023239,0.028525,-0.0016122,0.00052939
24.72,0.12334,0.010839,0.0023259,0.028525,-0.0016016,0.00052868
24.74,0.12334,0.010885,0.0023242,0.028525,-0.001591,0.00052874
24.76,0.12334,0.010932,0.0023235,0.028525,-0.0015805,0.00052939
24.78,0.12334,0.010978,0.0023219,0.028525,-0.0015699,0.00052826
24.8,0.067848,0.011025,0.0023249,0.034714,-0.0015593,0.00052887
24.82,0.067848,0.011054,0.0012686,0.034714,-0.0015468,0.00064341
24.84,0.067848,0.011079,0.0012635,0.034714,-0.001534,0.00064392
24.86,0.067848,0.011105,0.0012625,0.034714,-0.0015211,0.00064398
24.88,0.067848,0.01113,0.0012637,0.034714,-0.0015082,0.00064383
24.9,0.067848,0.011155,0.0012633,0.034714,-0.0014953,0.00064461
24.92,0.067848,0.011181,0.0012644,0.034714,-0.0014824,0.00064319
24.94,0.067848,0.011206,0.0012635,0.034714,-0.0014696,0.00064387
24.96,0.067848,0.011231,0.0012627,0.034714,-0.0014567,0.00064444
24.98,0.067848,0.011256,0.0012637,0.034714,-0.0014438,0.00064328
25,0.011366,0.011282,0.0012634,0.040064,-0.0014309,0.00064388
25.02,0.011366,0.01129,0.00021548,0.040064,-0.0014164,0.00074307
25.04,0.011366,0.011294,0.00021057,0.040064,-0.0014015,0.00074354
25.06,0.011366,0.011298,0.00021074,0.040064,-0.0013867,0.00074317
25.08,0.011366,0.011302,0.00021041,0.040064,-0.0013718,0.00074343
25.1,0.011366,0.011307,0.00021058,0.040064,-0.0013569,0.00074428
25.12,0.011366,0.011311,0.0002109,0.040064,-0.0013421,0.00074279
25.14,0.011366,0.011315,0.00021032,0.040064,-0.0013272,0.00074353
25.16,0.011366,0.011319,0.00021084,0.040064,-0.0013123,0.00074394
25.18,0.011366,0.011323,0.00021074,0.040064,-0.0012974,0.00074346
25.2,-0.043275,0.011328,0.00021066,0.04451,-0.0012826,0.00074331
25.22,-0.043275,0.011315,-0.00079864,0.04451,-0.0012664,0.00082603
25.24,-0.043275,0.011299,-0.00080343,0.04451,-0.0012498,0.00082648
25.26,-0.043275,0.011283,-0.00080355,0.04451,-0.0012333,0.00082561
25.28,-0.043275,0.011267,-0.00080339,0.04451,-0.0012168,0.00082635
25.3,-0.043275,0.011251,-0.00080354,0.04451,-0.0012002,0.00082709
25.32,-0.043275,0.011235,-0.00080297,0.04451,-0.0011837,0.00082615
25.34,-0.043275,0.011219,-0.00080344,0.04451,-0.0011672,0.00082651
25.36,-0.043275,0.011203,-0.00080366,0.04451,-0.0011507,0.00082576
25.38,-0.043275,0.011187,-0.0008034,0.04451,-0.0011341,0.00082631
25.4,-0.1043,0.011171,-0.00080339,0.048032,-0.0011176,0.00082638
25.42,-0.1043,0.011136,-0.0019496,0.048032,-0.0011,0.00089186
25.44,-0.1043,0.011097,-0.0019558,0.048032,-0.0010822,0.00089232
25.46,-0.1043,0.011058,-0.0019566,0.048032,-0.0010643,0.00089158
25.48,-0.1043,0.011019,-0.0019556,0.048032,-0.0010465,0.00089212
25.5,-0.1043,0.01098,-0.0019558,0.048032,-0.0010286,0.0008926
25.52,-0.1043,0.01094,-0.0019553,0.048032,-0.0010108,0.00089207
25.54,-0.1043,0.010901,-0.0019558,0.048032,-0.00099295,0.00089231
25.56,-0.1043,0.010862,-0.0019561,0.048032,-0.0009751,0.00089149
25.58,-0.1043,0.010823,-0.001955,0.048032,-0.00095726,0.00089213
25.6,-0.15422,0.010784,-0.0019552,0.050599,-0.00093942,0.00089208
25.62,-0.15422,0.010729,-0.0029283,0.050599,-0.00092079,0.0009399
25.64,-0.15422,0.01067,-0.0029351,0.050599,-0.00090199,0.00094035
25.66,-0.15422,0.010612,-0.002937,0.050599,-0.00088319,0.00093995
25.68,-0.15422,0.010553,-0.0029343,0.050599,-0.00086439,0.00094045
25.7,-0.15422,0.010494,-0.0029356,0.050599,-0.00084558,0.00093958
25.72,-0.15422,0.010436,-0.0029338,0.050599,-0.00082679,0.00094023
25.74,-0.15422,0.010377,-0.0029353,0.050599,-0.00080798,0.00094026
25.76,-0.15422,0.010318,-0.0029346,0.050599,-0.00078918,0.00093981
25.78,-0.15422,0.01026,-0.0029372,0.050599,-0.00077038,0.00094037
25.8,-0.19753,0.010201,-0.0029345,0.052205,-0.00075158,0.00093992
25.82,-0.19753,0.010128,-0.0038207,0.052205,-0.00073229,0.00096999
25.84,-0.19753,0.010051,-0.0038287,0.052205,-0.00071289,0.00097007
25.86,-0.19753,0.0099749,-0.0038287,0.052205,-0.00069348,0.00097025
25.88,-0.19753,0.0098983,-0.0038276,0.052205,-0.00067408,0.0009702
25.9,-0.19753,0.0098217,-0.0038296,0.052205,-0.00065468,0.00097034
25.92,-0.19753,0.0097451,-0.0038273,0.052205,-0.00063528,0.0009695
25.94,-0.19753,0.0096686,-0.0038283,0.052205,-0.00061587,0.00096998
25.96,-0.19753,0.009592,-0.0038282,0.052205,-0.00059647,0.00097036
25.98,-0.19753,0.0095154,-0.0038287,0.052205,-0.00057707,0.00096895
26,-0.23522,0.0094389,-0.0038281,0.052872,-0.00055767,0.00096996
26.02,-0.23522,0.0093494,-0.004644,0.052872,-0.00053806,0.00098242
26.04,-0.23522,0.0092564,-0.0046535,0.052872,-0.00051841,0.00098281
26.06,-0.23522,0.0091633,-0.0046531,0.052872,-0.00049876,0.00098241
26.08,-0.23522,0.0090702,-0.0046503,0.052872,-0.00047911,0.00098261
26.1,-0.23522,0.0089772,-0.0046536,0.052872,-0.00045946,0.0009827
26.12,-0.23522,0.0088841,-0.004653,0.052872,-0.00043981,0.00098224
26.14,-0.23522,0.008791,-0.0046512,0.052872,-0.00042016,0.00098278
26.16,-0.23522,0.008698,-0.0046537,0.052872,-0.0004005,0.00098236
26.18,-0.23522,0.0086049,-0.0046528,0.052872,-0.00038085,0.00098252
26.2,-0.27303,0.0085118,-0.0046495,0.052629,-0.0003612,0.0009825
26.22,-0.27303,0.0084052,-0.0055282,0.052629,-0.00034162,0.00097797
26.24,-0.27303,0.0082944,-0.0055424,0.052629,-0.00032207,0.00097832
26.26,-0.27303,0.0081835,-0.0055431,0.052629,-0.0003025,0.0009779
26.28,-0.27303,0.0080727,-0.0055446,0.052629,-0.00028294,0.00097794
26.3,-0.27303,0.0079618,-0.0055408,0.052629,-0.00026338,0.00097821
26.32,-0.27303,0.007851,-0.0055429,0.052629,-0.00024382,0.00097781
26.34,-0.27303,0.0077402,-0.005546,0.052629,-0.00022426,0.0009782
26.36,-0.27303,0.0076293,-0.0055432,0.052629,-0.0002047,0.00097778
26.38,-0.27303,0.0075185,-0.0055415,0.052629,-0.00018514,0.00097793
26.4,-0.30411,0.0074076,-0.0055416,0.051524,-0.00016558,0.00097822
26.42,-0.30411,0.007285,-0.0063155,0.051524,-0.00014636,0.00095751
26.44,-0.30411,0.0071584,-0.0063336,0.051524,-0.00012721,0.00095746
26.46,-0.30411,0.0070317,-0.0063333,0.051524,-0.00010806,0.00095818
26.48,-0.30411,0.006905,-0.0063325,0.051524,-8.8914e-05,0.00095743
26.5,-0.30411,0.0067783,-0.0063306,0.051524,-6.9763e-05,0.00095663
26.52,-0.30411,0.0066516,-0.006329,0.051524,-5.0619e-05,0.00095756
26.54,-0.30411,0.006525,-0.0063334,0.051524,-3.1471e-05,0.00095747
26.56,-0.30411,0.0063983,-0.0063349,0.051524,-1.2324e-05,0.00095765
26.58,-0.30411,0.0062716,-0.0063355,0.051524,6.8239e-06,0.00095747
26.6,-0.3257,0.006145,-0.0063336,0.049585,2.5972e-05,0.00095741
26.62,-0.3257,0.0060096,-0.0069092,0.049585,4.4529e-05,0.00092129
26.64,-0.3257,0.0058712,-0.0069259,0.049585,6.2953e-05,0.00092112
26.66,-0.3257,0.0057327,-0.0069268,0.049585,8.1376e-05,0.00092097
26.68,-0.3257,0.0055942,-0.0069271,0.049585,9.9799e-05,0.00092102
26.7,-0.3257,0.0054557,-0.0069276,0.049585,0.00011822,0.00092106
26.72,-0.3257,0.0053172,-0.0069283,0.049585,0.00013664,0.00092137
26.74,-0.3257,0.0051786,-0.0069289,0.049585,0.00015507,0.00092125
26.76,-0.3257,0.0050401,-0.0069276,0.049585,0.00017349,0.00092094
26.78,-0.3257,0.0049016,-0.0069256,0.049585,0.00019191,0.00092201
26.8,-0.33589,0.0047631,-0.0069254,0.046884,0.00021034,0.00092128
26.82,-0.33589,0.0046203,-0.0072099,0.046884,0.00022794,0.00087093
26.84,-0.33589,0.004476,-0.0072195,0.046884,0.00024535,0.00087047
26.86,-0.33589,0.0043316,-0.0072195,0.046884,0.00026277,0.00087095
26.88,-0.33589,0.0041872,-0.0072194,0.046884,0.00028018,0.00087032
26.9,-0.33589,0.0040428,-0.0072193,0.046884,0.0002976,0.00087115
26.92,-0.33589,0.0038984,-0.0072191,0.046884,0.00031501,0.00087071
26.94,-0.33589,0.003754,-0.007219,0.046884,0.00033243,0.00087044
26.96,-0.33589,0.0036096,-0.0072188,0.046884,0.00034984,0.00087114
26.98,-0.33589,0.0034652,-0.0072185,0.046884,0.00036726,0.00087051
27,-0.49062,0.0033208,-0.0072191,0.043485,0.00038467,0.00087087
27.02,-0.49062,0.0031007,-0.012929,0.043485,0.00040105,0.00080761
27.04,-0.49062,0.0028289,-0.014022,0.043485,0.0004172,0.00080715
27.06,-0.49062,0.0025446,-0.014344,0.043485,0.00043334,0.00080792
27.08,-0.49062,0.0022565,-0.014447,0.043485,0.00044949,0.00080736
27.1,-0.49062,0.0019672,-0.014481,0.043485,0.00046564,0.00080685
27.12,-0.49062,0.0016774,-0.014493,0.043485,0.00048179,0.00080743
27.14,-0.49062,0.0013875,-0.014497,0.043485,0.00049793,0.00080717
27.16,-0.49062,0.0010976,-0.014498,0.043485,0.00051408,0.00080802
27.18,-0.49062,0.00080762,-0.014498,0.043485,0.00053023,0.00080736
27.2,-0.4693,0.00051765,-0.014498,0.039462,0.00054637,0.0008074
27.22,-0.4693,0.00024256,-0.013256,0.039462,0.0005613,0.00073272
27.24,-0.4693,-1.8566e-05,-0.012935,0.039462,0.00057595,0.00073227
27.26,-0.4693,-0.00027632,-0.01286,0.039462,0.00059059,0.00073322
27.28,-0.4693,-0.0005333,-0.012843,0.039462,0.00060524,0.00073243
27.3,-0.4693,-0.0007901,-0.012839,0.039462,0.00061989,0.00073174
27.32,-0.4693,-0.0010469,-0.012838,0.039462,0.00063453,0.0007326
27.34,-0.4693,-0.0013036,-0.012837,0.039462,0.00064918,0.00073226
27.36,-0.4693,-0.0015604,-0.012837,0.039462,0.00066383,0.00073311
27.38,-0.4693,-0.0018171,-0.012837,0.039462,0.00067848,0.00073246
27.4,-0.43823,-0.0020739,-0.012837,0.034904,0.00069312,0.00073242
27.42,-0.43823,-0.0023112,-0.011318,0.034904,0.00070639,0.00064794
27.44,-0.43823,-0.0025345,-0.011083,0.034904,0.00071934,0.00064749
27.46,-0.43823,-0.0027557,-0.01105,0.034904,0.00073229,0.00064832
27.48,-0.43823,-0.0029767,-0.011046,0.034904,0.00074524,0.00064763
27.5,-0.43823,-0.0031976,-0.011045,0.034904,0.0007582,0.00064683
27.52,-0.43823,-0.0034185,-0.011045,0.034904,0.00077114,0.00064784
27.54,-0.43823,-0.0036394,-0.011045,0.034904,0.00078409,0.00064749
27.56,-0.43823,-0.0038603,-0.011045,0.034904,0.00079704,0.00064807
27.58,-0.43823,-0.0040812,-0.011045,0.034904,0.00081,0.00064767
27.6,-0.39598,-0.0043021,-0.011045,0.029905,0.00082295,0.00064757
27.62,-0.39598,-0.0045,-0.0093627,0.029905,0.00083438,0.00055505
27.64,-0.39598,-0.0046853,-0.0092244,0.029905,0.00084548,0.0005546
27.66,-0.39598,-0.0048697,-0.0092151,0.029905,0.00085657,0.00055515
27.68,-0.39598,-0.005054,-0.0092141,0.029905,0.00086766,0.00055472
27.7,-0.39598,-0.0052382,-0.0092138,0.029905,0.00087875,0.00055387
27.72,-0.39598,-0.0054225,-0.0092137,0.029905,0.00088984,0.00055488
27.74,-0.39598,-0.0056068,-0.0092137,0.029905,0.00090094,0.00055462
27.76,-0.39598,-0.0057911,-0.0092137,0.029905,0.00091203,0.0005549
27.78,-0.39598,-0.0059753,-0.0092137,0.029905,0.00092312,0.00055474
27.8,-0.34842,-0.0061596,-0.0092137,0.024565,0.00093421,0.00055463
27.82,-0.34842,-0.0063215,-0.0076639,0.024565,0.00094369,0.00045592
27.84,-0.34842,-0.0064739,-0.0075981,0.024565,0.0009528,0.00045546
27.86,-0.34842,-0.0066258,-0.0075961,0.024565,0.0009619,0.00045579
27.88,-0.34842,-0.0067777,-0.0075961,0.024565,0.00097101,0.00045556
27.9,-0.34842,-0.0069296,-0.0075961,0.024565,0.00098012,0.00045471
27.92,-0.34842,-0.0070816,-0.0075961,0.024565,0.00098923,0.00045634
27.94,-0.34842,-0.0072335,-0.0075961,0.024565,0.00099834,0.00045549
27.96,-0.34842,-0.0073854,-0.0075961,0.024565,0.0010074,0.00045503
27.98,-0.34842,-0.0075373,-0.007596,0.024565,0.0010166,0.00045579
28,-0.29672,-0.0076892,-0.007596,0.018997,0.0010257,0.00045564
28.02,-0.29672,-0.0078197,-0.0061737,0.018997,0.0010331,0.00035263
28.04,-0.29672,-0.0079427,-0.0061407,0.018997,0.0010401,0.00035216
28.06,-0.29672,-0.0080655,-0.0061389,0.018997,0.0010472,0.00035235
28.08,-0.29672,-0.0081883,-0.0061374,0.018997,0.0010542,0.00035226
28.1,-0.29672,-0.0083111,-0.0061338,0.018997,0.0010613,0.00035142
28.12,-0.29672,-0.0084339,-0.0061371,0.018997,0.0010683,0.00035311
28.14,-0.29672,-0.0085567,-0.0061415,0.018997,0.0010753,0.00035221
28.16,-0.29672,-0.0086795,-0.0061395,0.018997,0.0010824,0.0003517
28.18,-0.29672,-0.0088023,-0.0061377,0.018997,0.0010894,0.0003527
28.2,-0.242,-0.0089251,-0.0061412,0.013294,0.0010965,0.00035228
28.22,-0.242,-0.0090274,-0.0048258,0.013294,0.0011018,0.00024689
28.24,-0.242,-0.0091237,-0.0048084,0.013294,0.0011067,0.00024642
28.26,-0.242,-0.0092198,-0.0048076,0.013294,0.0011116,0.00024653
28.28,-0.242,-0.009316,-0.0048087,0.013294,0.0011166,0.00024651
28.3,-0.242,-0.0094122,-0.004808,0.013294,0.0011215,0.00024568
28.32,-0.242,-0.0095083,-0.0048091,0.013294,0.0011264,0.00024735
28.34,-0.242,-0.0096045,-0.0048098,0.013294,0.0011314,0.00024647
28.36,-0.242,-0.0097006,-0.0048073,0.013294,0.0011363,0.00024594
28.38,-0.242,-0.0097968,-0.0048088,0.013294,0.0011412,0.00024706
28.4,-0.18523,-0.009893,-0.0048083,0.0075613,0.0011461,0.00024651
28.42,-0.18523,-0.0099696,-0.0035804,0.0075613,0.0011493,0.00014064
28.44,-0.18523,-0.010041,-0.0035694,0.0075613,0.0011521,0.00014016
28.46,-0.18523,-0.010112,-0.0035698,0.0075613,0.0011549,0.00014026
28.48,-0.18523,-0.010184,-0.0035699,0.0075613,0.0011577,0.00014025
28.5,-0.18523,-0.010255,-0.0035685,0.0075613,0.0011605,0.00013943
28.52,-0.18523,-0.010327,-0.0035714,0.0075613,0.0011633,0.00014109
28.54,-0.18523,-0.010398,-0.0035687,0.0075613,0.0011661,0.00014022
28.56,-0.18523,-0.010469,-0.0035706,0.0075613,0.0011689,0.00013968
28.58,-0.18523,-0.010541,-0.0035682,0.0075613,0.0011717,0.00014084
28.6,-0.12065,-0.010612,-0.00357,0.0019004,0.0011745,0.00014025
28.62,-0.12065,-0.010663,-0.0022798,0.0019004,0.0011756,3.5739e-05
28.64,-0.12065,-0.010708,-0.0022718,0.0019004,0.0011763,3.5271e-05
28.66,-0.12065,-0.010754,-0.0022716,0.0019004,0.001177,3.5401e-05
28.68,-0.12065,-0.010799,-0.0022719,0.0019004,0.0011778,3.5358e-05
28.7,-0.12065,-0.010844,-0.002272,0.0019004,0.0011785,3.4533e-05
28.72,-0.12065,-0.01089,-0.0022719,0.0019004,0.0011792,3.6218e-05
28.74,-0.12065,-0.010935,-0.0022721,0.0019004,0.0011799,3.5327e-05
28.76,-0.12065,-0.010981,-0.0022714,0.0019004,0.0011806,3.4793e-05
28.78,-0.12065,-0.011026,-0.0022728,0.0019004,0.0011813,3.5922e-05
28.8,-0.065198,-0.011072,-0.0022724,-0.0035909,0.001182,3.5365e-05
28.82,-0.065198,-0.0111,-0.0012188,-0.0035909,0.001181,-6.6021e-05
28.84,-0.065198,-0.011124,-0.0012137,-0.0035909,0.0011797,-6.648e-05
28.86,-0.065198,-0.011148,-0.0012127,-0.0035909,0.0011784,-6.626e-05
28.88,-0.065198,-0.011173,-0.0012139,-0.0035909,0.001177,-6.6387e-05
28.9,-0.065198,-0.011197,-0.0012135,-0.0035909,0.0011757,-6.723e-05
28.92,-0.065198,-0.011221,-0.0012145,-0.0035909,0.0011744,-6.5515e-05
28.94,-0.065198,-0.011246,-0.0012137,-0.0035909,0.001173,-6.6431e-05
28.96,-0.065198,-0.01127,-0.0012128,-0.0035909,0.0011717,-6.694e-05
28.98,-0.065198,-0.011294,-0.0012139,-0.0035909,0.0011704,-6.5917e-05
29,-0.0086377,-0.011318,-0.0012136,-0.008822,0.001169,-6.6353e-05
29.02,-0.0086377,-0.011325,-0.00016491,-0.008822,0.0011661,-0.00016298
29.04,-0.0086377,-0.011329,-0.00016002,-0.008822,0.0011629,-0.00016343
29.06,-0.0086377,-0.011332,-0.00016002,-0.008822,0.0011596,-0.00016305
29.08,-0.0086377,-0.011335,-0.00016008,-0.008822,0.0011563,-0.00016333
29.1,-0.0086377,-0.011338,-0.00015992,-0.008822,0.0011531,-0.00016419
29.12,-0.0086377,-0.011341,-0.00016052,-0.008822,0.0011498,-0.00016252
29.14,-0.0086377,-0.011345,-0.00016003,-0.008822,0.0011465,-0.00016339
29.16,-0.0086377,-0.011348,-0.00015973,-0.008822,0.0011433,-0.00016385
29.18,-0.0086377,-0.011351,-0.00016012,-0.008822,0.00114,-0.00016304
29.2,0.046033,-0.011354,-0.00016007,-0.01371,0.0011367,-0.00016324
29.22,0.046033,-0.011341,0.00085005,-0.01371,0.001132,-0.00025362
29.24,0.046033,-0.011324,0.00085486,-0.01371,0.0011269,-0.00025406
29.26,0.046033,-0.011307,0.00085498,-0.01371,0.0011218,-0.00025345
29.28,0.046033,-0.01129,0.00085483,-0.01371,0.0011167,-0.00025394
29.3,0.046033,-0.011273,0.00085498,-0.01371,0.0011116,-0.0002548
29.32,0.046033,-0.011255,0.00085442,-0.01371,0.0011066,-0.00025378
29.34,0.046033,-0.011238,0.00085487,-0.01371,0.0011015,-0.00025403
29.36,0.046033,-0.011221,0.00085507,-0.01371,0.0010964,-0.00025378
29.38,0.046033,-0.011204,0.00085484,-0.01371,0.0010913,-0.00025393
29.4,0.10354,-0.011187,0.00085482,-0.018195,0.0010862,-0.00025403
29.42,0.10354,-0.011152,0.0019353,-0.018195,0.0010798,-0.00033683
29.44,0.10354,-0.011114,0.0019411,-0.018195,0.0010731,-0.00033726
29.46,0.10354,-0.011075,0.0019424,-0.018195,0.0010663,-0.0003364
29.48,0.10354,-0.011036,0.0019407,-0.018195,0.0010596,-0.00033712
29.5,0.10354,-0.010997,0.0019412,-0.018195,0.0010528,-0.00033794
29.52,0.10354,-0.010958,0.0019399,-0.018195,0.0010461,-0.00033691
29.54,0.10354,-0.010919,0.001941,-0.018195,0.0010393,-0.00033724
29.56,0.10354,-0.010881,0.0019422,-0.018195,0.0010326,-0.00033673
29.58,0.10354,-0.010842,0.0019407,-0.018195,0.0010258,-0.00033708
29.6,0.15361,-0.010803,0.0019411,-0.022204,0.0010191,-0.00033718
29.62,0.15361,-0.010748,0.0029159,-0.022204,0.0010111,-0.00041127
29.64,0.15361,-0.01069,0.0029227,-0.022204,0.0010029,-0.00041171
29.66,0.15361,-0.010632,0.0029245,-0.022204,0.00099468,-0.00041072
29.68,0.15361,-0.010573,0.0029219,-0.022204,0.00098645,-0.00041154
29.7,0.15361,-0.010515,0.0029232,-0.022204,0.00097822,-0.00041227
29.72,0.15361,-0.010456,0.0029212,-0.022204,0.00096999,-0.00041134
29.74,0.15361,-0.010398,0.0029223,-0.022204,0.00096175,-0.00041169
29.76,0.15361,-0.010339,0.0029223,-0.022204,0.00095352,-0.00041091
29.78,0.15361,-0.010281,0.0029238,-0.022204,0.00094529,-0.00041149
29.8,0.19704,-0.010222,0.0029221,-0.025688,0.00093706,-0.00041156
29.82,0.19704,-0.01015,0.0038104,-0.025688,0.00092777,-0.00047599
29.84,0.19704,-0.010073,0.0038183,-0.025688,0.00091825,-0.00047644
29.86,0.19704,-0.009997,0.0038182,-0.025688,0.00090872,-0.0004756
29.88,0.19704,-0.0099206,0.0038173,-0.025688,0.0008992,-0.00047623
29.9,0.19704,-0.0098443,0.0038193,-0.025688,0.00088967,-0.00047681
29.92,0.19704,-0.0097679,0.0038168,-0.025688,0.00088015,-0.00047611
29.94,0.19704,-0.0096916,0.0038181,-0.025688,0.00087062,-0.0004764
29.96,0.19704,-0.0096152,0.0038177,-0.025688,0.00086109,-0.00047551
29.98,0.19704,-0.0095388,0.0038184,-0.025688,0.00085157,-0.0004762
30,0.24232,-0.0094625,0.0038178,-0.028606,0.00084204,-0.00047621
30.02,0.24232,-0.0093706,0.0048027,-0.028606,0.00083164,-0.00053026
30.04,0.24232,-0.0092743,0.0048148,-0.028606,0.00082103,-0.00053071
30.06,0.24232,-0.009178,0.004817,-0.028606,0.00081042,-0.00053019
30.08,0.24232,-0.0090817,0.004816,-0.028606,0.00079981,-0.00053091
30.1,0.24232,-0.0089854,0.0048148,-0.028606,0.0007892,-0.00053019
30.12,0.24232,-0.0088891,0.004815,-0.028606,0.00077859,-0.00053036
30.14,0.24232,-0.0087928,0.0048172,-0.028606,0.00076798,-0.00053086
30.16,0.24232,-0.0086965,0.0048163,-0.028606,0.00075737,-0.00052997
30.18,0.24232,-0.0086002,0.0048148,-0.028606,0.00074676,-0.00053056
30.2,0.27992,-0.0085039,0.0048151,-0.030931,0.00073615,-0.00053036
30.22,0.27992,-0.0083939,0.0056971,-0.030931,0.00072484,-0.0005735
30.24,0.27992,-0.0082798,0.0057123,-0.030931,0.00071337,-0.00057392
30.26,0.27992,-0.0081655,0.0057137,-0.030931,0.00070189,-0.00057357
30.28,0.27992,-0.0080513,0.0057164,-0.030931,0.00069042,-0.00057398
30.3,0.27992,-0.0079371,0.0057167,-0.030931,0.00067894,-0.00057311
30.32,0.27992,-0.0078228,0.0057099,-0.030931,0.00066747,-0.00057384
30.34,0.27992,-0.0077085,0.0057129,-0.030931,0.000656,-0.00057382
30.36,0.27992,-0.0075943,0.0057149,-0.030931,0.00064453,-0.00057333
30.38,0.27992,-0.0074801,0.0057187,-0.030931,0.00063306,-0.00057399
30.4,0.3042,-0.0073658,0.0057114,-0.032646,0.00062158,-0.00057351
30.42,0.3042,-0.0072422,0.0063218,-0.032646,0.00060959,-0.00060542
30.44,0.3042,-0.0071156,0.0063361,-0.032646,0.00059748,-0.0006056
30.46,0.3042,-0.0069889,0.0063358,-0.032646,0.00058537,-0.00060569
30.48,0.3042,-0.0068621,0.0063348,-0.032646,0.00057326,-0.0006057
30.5,0.3042,-0.0067354,0.0063329,-0.032646,0.00056115,-0.00060547
30.52,0.3042,-0.0066087,0.0063314,-0.032646,0.00054903,-0.00060545
30.54,0.3042,-0.006482,0.0063359,-0.032646,0.00053692,-0.0006055
30.56,0.3042,-0.0063552,0.0063375,-0.032646,0.00052481,-0.00060561
30.58,0.3042,-0.0062285,0.0063386,-0.032646,0.0005127,-0.00060494
30.6,0.32115,-0.0061018,0.006336,-0.033747,0.00050059,-0.00060535
30.62,0.32115,-0.0059683,0.0067857,-0.033747,0.00048815,-0.0006259
30.64,0.32115,-0.0058324,0.0067979,-0.033747,0.00047563,-0.00062588
30.66,0.32115,-0.0056964,0.0067989,-0.033747,0.00046311,-0.00062558
30.68,0.32115,-0.0055605,0.0067995,-0.033747,0.00045059,-0.00062601
30.7,0.32115,-0.0054245,0.0068003,-0.033747,0.00043807,-0.00062663
30.72,0.32115,-0.0052886,0.0068017,-0.033747,0.00042555,-0.00062593
30.74,0.32115,-0.0051526,0.0068013,-0.033747,0.00041303,-0.00062584
30.76,0.32115,-0.0050166,0.0067995,-0.033747,0.00040051,-0.00062602
30.78,0.32115,-0.0048807,0.0067981,-0.033747,0.00038799,-0.00062603
30.8,0.33151,-0.0047447,0.0067976,-0.034249,0.00037547,-0.00062597
30.82,0.33151,-0.0046045,0.0070828,-0.034249,0.00036279,-0.00063524
30.84,0.33151,-0.0044627,0.0070918,-0.034249,0.00035009,-0.00063586
30.86,0.33151,-0.0043209,0.0070916,-0.034249,0.00033738,-0.00063506
30.88,0.33151,-0.004179,0.0070914,-0.034249,0.00032467,-0.00063544
30.9,0.33151,-0.0040372,0.0070911,-0.034249,0.00031196,-0.00063509
30.92,0.33151,-0.0038953,0.0070907,-0.034249,0.00029926,-0.0006352
30.94,0.33151,-0.0037535,0.0070903,-0.034249,0.00028655,-0.00063548
30.96,0.33151,-0.0036116,0.0070896,-0.034249,0.00027384,-0.00063503
30.98,0.33151,-0.0034698,0.0070892,-0.034249,0.00026114,-0.00063578
31,0.49086,-0.0033279,0.0070901,-0.034157,0.00024843,-0.00063527
31.02,0.49086,-0.0031087,0.012924,-0.034157,0.00023575,-0.00063358
31.04,0.49086,-0.0028367,0.014035,-0.034157,0.00022308,-0.00063295
31.06,0.49086,-0.0025522,0.014362,-0.034157,0.00021041,-0.00063372
31.08,0.49086,-0.0022637,0.014468,-0.034157,0.00019773,-0.00063379
31.1,0.49086,-0.0019739,0.014503,-0.034157,0.00018506,-0.00063374
31.12,0.49086,-0.0016837,0.014515,-0.034157,0.00017239,-0.00063358
31.14,0.49086,-0.0013933,0.014519,-0.034157,0.00015971,-0.00063323
31.16,0.49086,-0.001103,0.01452,-0.034157,0.00014704,-0.00063364
31.18,0.49086,-0.00081255,0.014521,-0.034157,0.00013437,-0.00063382
31.2,0.46953,-0.00052213,0.014521,-0.03351,0.0001217,-0.00063384
31.22,0.46953,-0.00024663,0.013275,-0.03351,0.00010922,-0.00062176
31.24,0.46953,1.4847e-05,0.012951,-0.03351,9.6785e-05,-0.00062139
31.26,0.46953,0.00027292,0.012875,-0.03351,8.4354e-05,-0.00062172
31.28,0.46953,0.00053021,0.012858,-0.03351,7.1922e-05,-0.00062166
31.3,0.46953,0.00078731,0.012854,-0.03351,5.9489e-05,-0.00062136
31.32,0.46953,0.0010444,0.012853,-0.03351,4.7058e-05,-0.00062195
31.34,0.46953,0.0013014,0.012853,-0.03351,3.4624e-05,-0.00062149
31.36,0.46953,0.0015585,0.012853,-0.03351,2.2193e-05,-0.00062159
31.38,0.46953,0.0018155,0.012853,-0.03351,9.7614e-06,-0.00062187
31.4,0.43843,0.0020726,0.012853,-0.032317,-2.6716e-06,-0.00062166
31.42,0.43843,0.0023102,0.01133,-0.032317,-1.4742e-05,-0.00059953
31.44,0.43843,0.0025337,0.011094,-0.032317,-2.6731e-05,-0.00059957
31.46,0.43843,0.0027551,0.01106,-0.032317,-3.8719e-05,-0.00059961
31.48,0.43843,0.0029763,0.011056,-0.032317,-5.0709e-05,-0.0005994
31.5,0.43843,0.0031974,0.011055,-0.032317,-6.2699e-05,-0.00059892
31.52,0.43843,0.0034185,0.011055,-0.032317,-7.4685e-05,-0.00059946
31.54,0.43843,0.0036396,0.011055,-0.032317,-8.6673e-05,-0.00059962
31.56,0.43843,0.0038607,0.011055,-0.032317,-9.8663e-05,-0.00059933
31.58,0.43843,0.0040818,0.011055,-0.032317,-0.00011065,-0.00059936
31.6,0.39615,0.0043029,0.011055,-0.030624,-0.00012264,-0.00059948
31.62,0.39615,0.004501,0.0093701,-0.030624,-0.00013412,-0.00056807
31.64,0.39615,0.0046865,0.0092311,-0.030624,-0.00014548,-0.0005679
31.66,0.39615,0.0048709,0.0092218,-0.030624,-0.00015683,-0.0005678
31.68,0.39615,0.0050554,0.0092208,-0.030624,-0.00016819,-0.0005678
31.7,0.39615,0.0052398,0.0092205,-0.030624,-0.00017955,-0.000568
31.72,0.39615,0.0054242,0.0092204,-0.030624,-0.00019091,-0.00056809
31.74,0.39615,0.0056086,0.0092204,-0.030624,-0.00020227,-0.000568
31.76,0.39615,0.005793,0.0092204,-0.030624,-0.00021363,-0.00056788
31.78,0.39615,0.0059774,0.0092204,-0.030624,-0.00022499,-0.00056861
31.8,0.34857,0.0061618,0.0092204,-0.028482,-0.00023635,-0.00056814
31.82,0.34857,0.0063239,0.0076688,-0.028482,-0.00024706,-0.0005283
31.84,0.34857,0.0064763,0.0076028,-0.028482,-0.00025762,-0.00052789
31.86,0.34857,0.0066283,0.0076008,-0.028482,-0.00026819,-0.00052822
31.88,0.34857,0.0067803,0.0076008,-0.028482,-0.00027875,-0.00052786
31.9,0.34857,0.0069323,0.0076008,-0.028482,-0.00028931,-0.00052871
31.92,0.34857,0.0070843,0.0076008,-0.028482,-0.00029988,-0.00052795
31.94,0.34857,0.0072363,0.0076007,-0.028482,-0.00031044,-0.00052801
31.96,0.34857,0.0073884,0.0076007,-0.028482,-0.000321,-0.00052846
31.98,0.34857,0.0075404,0.0076007,-0.028482,-0.00033157,-0.00052782
32,0.29685,0.0076924,0.0076007,-0.025933,-0.00034213,-0.00052831
32.02,0.29685,0.0078229,0.0061771,-0.025933,-0.00035192,-0.00048101
32.04,0.29685,0.007946,0.006144,-0.025933,-0.00036154,-0.00048055
32.06,0.29685,0.0080689,0.0061422,-0.025933,-0.00037115,-0.00048104
32.08,0.29685,0.0081917,0.0061407,-0.025933,-0.00038077,-0.00048044
32.1,0.29685,0.0083146,0.0061371,-0.025933,-0.00039038,-0.00048127
32.12,0.29685,0.0084375,0.0061404,-0.025933,-0.0004,-0.00048083
32.14,0.29685,0.0085603,0.0061448,-0.025933,-0.00040962,-0.00048054
32.16,0.29685,0.0086832,0.0061428,-0.025933,-0.00041923,-0.00048129
32.18,0.29685,0.008806,0.0061411,-0.025933,-0.00042885,-0.0004806
32.2,0.24211,0.0089289,0.0061446,-0.023034,-0.00043847,-0.00048094
32.22,0.24211,0.0090313,0.0048282,-0.023034,-0.00044721,-0.00042722
32.24,0.24211,0.0091276,0.0048108,-0.023034,-0.00045575,-0.00042676
32.26,0.24211,0.0092238,0.00481,-0.023034,-0.00046429,-0.0004273
32.28,0.24211,0.00932,0.0048111,-0.023034,-0.00047283,-0.00042657
32.3,0.24211,0.0094162,0.0048104,-0.023034,-0.00048137,-0.00042724
32.32,0.24211,0.0095124,0.0048115,-0.023034,-0.00048991,-0.00042715
32.34,0.24211,0.0096086,0.0048122,-0.023034,-0.00049845,-0.00042659
32.36,0.24211,0.0097049,0.0048097,-0.023034,-0.00050699,-0.0004275
32.38,0.24211,0.0098011,0.0048112,-0.023034,-0.00051553,-0.00042696
32.4,0.18531,0.0098973,0.0048106,-0.019845,-0.00052407,-0.00042711
32.42,0.18531,0.0099739,0.003582,-0.019845,-0.00053164,-0.00036809
32.44,0.18531,0.010045,0.0035711,-0.019845,-0.000539,-0.00036763
32.46,0.18531,0.010117,0.0035715,-0.019845,-0.00054636,-0.00036832
32.48,0.18531,0.010188,0.0035715,-0.019845,-0.00055372,-0.00036787
32.5,0.18531,0.01026,0.0035701,-0.019845,-0.00056107,-0.00036734
32.52,0.18531,0.010331,0.003573,-0.019845,-0.00056843,-0.00036795
32.54,0.18531,0.010403,0.0035704,-0.019845,-0.00057579,-0.00036769
32.56,0.18531,0.010474,0.0035722,-0.019845,-0.00058314,-0.00036858
32.58,0.18531,0.010545,0.0035699,-0.019845,-0.0005905,-0.00036789
32.6,0.12069,0.010617,0.0035716,-0.016429,-0.00059786,-0.00036789
32.62,0.12069,0.010667,0.0022807,-0.016429,-0.00060418,-0.00030475
32.64,0.12069,0.010713,0.0022726,-0.016429,-0.00061027,-0.0003043
32.66,0.12069,0.010758,0.0022724,-0.016429,-0.00061636,-0.00030515
32.68,0.12069,0.010804,0.0022728,-0.016429,-0.00062245,-0.00030452
32.7,0.12069,0.010849,0.0022729,-0.016429,-0.00062854,-0.00030391
32.72,0.12069,0.010895,0.0022728,-0.016429,-0.00063463,-0.00030464
32.74,0.12069,0.01094,0.002273,-0.016429,-0.00064072,-0.00030435
32.76,0.12069,0.010986,0.0022723,-0.016429,-0.00064681,-0.00030524
32.78,0.12069,0.011031,0.0022736,-0.016429,-0.0006529,-0.00030455
32.8,0.065221,0.011076,0.0022733,-0.012853,-0.00065899,-0.00030453
32.82,0.065221,0.011105,0.0012192,-0.012853,-0.000664,-0.00023846
32.84,0.065221,0.011129,0.0012141,-0.012853,-0.00066876,-0.00023802
32.86,0.065221,0.011153,0.0012131,-0.012853,-0.00067352,-0.00023895
32.88,0.065221,0.011178,0.0012143,-0.012853,-0.00067829,-0.00023822
32.9,0.065221,0.011202,0.0012139,-0.012853,-0.00068305,-0.00023757
32.92,0.065221,0.011226,0.001215,-0.012853,-0.00068781,-0.00023838
32.94,0.065221,0.01125,0.0012141,-0.012853,-0.00069258,-0.00023806
32.96,0.065221,0.011275,0.0012133,-0.012853,-0.00069734,-0.00023894
32.98,0.065221,0.011299,0.0012144,-0.012853,-0.0007021,-0.00023827
33,0.008636,0.011323,0.001214,-0.0091832,-0.00070687,-0.00023822
33.02,0.008636,0.01133,0.00016488,-0.0091832,-0.00071052,-0.00017045
33.04,0.008636,0.011334,0.00015999,-0.0091832,-0.00071393,-0.00017001
33.06,0.008636,0.011337,0.00015999,-0.0091832,-0.00071733,-0.00017098
33.08,0.008636,0.01134,0.00016005,-0.0091832,-0.00072073,-0.00017021
33.1,0.008636,0.011343,0.00015989,-0.0091832,-0.00072414,-0.00016953
33.12,0.008636,0.011346,0.00016049,-0.0091832,-0.00072754,-0.00017038
33.14,0.008636,0.01135,0.00016,-0.0091832,-0.00073094,-0.00017005
33.16,0.008636,0.011353,0.0001597,-0.0091832,-0.00073434,-0.00017091
33.18,0.008636,0.011356,0.00016009,-0.0091832,-0.00073775,-0.00017026
33.2,-0.046058,0.011359,0.00016004,-0.0054859,-0.00074115,-0.0001702
33.22,-0.046058,0.011346,-0.00085051,-0.0054859,-0.00074344,-0.00010194
33.24,-0.046058,0.011329,-0.00085533,-0.0054859,-0.00074547,-0.0001015
33.26,-0.046058,0.011312,-0.00085545,-0.0054859,-0.0007475,-0.00010248
33.28,-0.046058,0.011295,-0.0008553,-0.0054859,-0.00074954,-0.0001017
33.3,-0.046058,0.011277,-0.00085544,-0.0054859,-0.00075157,-0.00010101
33.32,-0.046058,0.01126,-0.00085488,-0.0054859,-0.0007536,-0.00010187
33.34,-0.046058,0.011243,-0.00085534,-0.0054859,-0.00075563,-0.00010154
33.36,-0.046058,0.011226,-0.00085554,-0.0054859,-0.00075766,-0.00010239
33.38,-0.046058,0.011209,-0.00085531,-0.0054859,-0.0007597,-0.00010175
33.4,-0.10359,0.011192,-0.00085529,-0.0018253,-0.00076173,-0.00010168
33.42,-0.10359,0.011157,-0.0019364,-0.0018253,-0.00076266,-3.4115e-05
33.44,-0.10359,0.011118,-0.0019421,-0.0018253,-0.00076334,-3.3675e-05
33.46,-0.10359,0.01108,-0.0019434,-0.0018253,-0.00076401,-3.4637e-05
33.48,-0.10359,0.011041,-0.0019417,-0.0018253,-0.00076469,-3.3871e-05
33.5,-0.10359,0.011002,-0.0019422,-0.0018253,-0.00076537,-3.3193e-05
33.52,-0.10359,0.010963,-0.0019409,-0.0018253,-0.00076604,-3.4044e-05
33.54,-0.10359,0.010924,-0.001942,-0.0018253,-0.00076672,-3.3716e-05
33.56,-0.10359,0.010885,-0.0019433,-0.0018253,-0.00076739,-3.457e-05
33.58,-0.10359,0.010846,-0.0019418,-0.0018253,-0.00076807,-3.3922e-05
33.6,-0.15368,0.010808,-0.0019421,0.001737,-0.00076875,-3.3862e-05
33.62,-0.15368,0.010753,-0.0029175,0.001737,-0.00076835,3.1897e-05
33.64,-0.15368,0.010695,-0.0029242,0.001737,-0.00076771,3.234e-05
33.66,-0.15368,0.010636,-0.002926,0.001737,-0.00076706,3.1413e-05
33.68,-0.15368,0.010578,-0.0029234,0.001737,-0.00076642,3.2135e-05
33.7,-0.15368,0.010519,-0.0029248,0.001737,-0.00076578,3.2787e-05
33.72,-0.15368,0.010461,-0.0029228,0.001737,-0.00076513,3.1977e-05
33.74,-0.15368,0.010402,-0.0029238,0.001737,-0.00076449,3.2296e-05
33.76,-0.15368,0.010344,-0.0029239,0.001737,-0.00076384,3.1418e-05
33.78,-0.15368,0.010285,-0.0029253,0.001737,-0.0007632,3.2088e-05
33.8,-0.19714,0.010227,-0.0029237,0.0051436,-0.00076256,3.2138e-05
33.82,-0.19714,0.010154,-0.0038124,0.0051436,-0.00076088,9.5033e-05
33.84,-0.19714,0.010078,-0.0038203,0.0051436,-0.00075898,9.5479e-05
33.86,-0.19714,0.010001,-0.0038202,0.0051436,-0.00075707,9.4634e-05
33.88,-0.19714,0.0099248,-0.0038193,0.0051436,-0.00075517,9.526e-05
33.9,-0.19714,0.0098484,-0.0038213,0.0051436,-0.00075326,9.5867e-05
33.92,-0.19714,0.009772,-0.0038188,0.0051436,-0.00075135,9.5129e-05
33.94,-0.19714,0.0096956,-0.0038201,0.0051436,-0.00074945,9.5429e-05
33.96,-0.19714,0.0096192,-0.0038197,0.0051436,-0.00074754,9.453e-05
33.98,-0.19714,0.0095428,-0.0038204,0.0051436,-0.00074564,9.522e-05
34,-0.24244,0.0094664,-0.0038198,0.0083418,-0.00074373,9.5252e-05
34.02,-0.24244,0.0093744,-0.0048054,0.0083418,-0.00074086,0.00015432
34.04,-0.24244,0.0092781,-0.0048175,0.0083418,-0.00073777,0.00015477
34.06,-0.24244,0.0091818,-0.0048197,0.0083418,-0.00073467,0.00015409
34.08,-0.24244,0.0090854,-0.0048187,0.0083418,-0.00073158,0.00015453
34.1,-0.24244,0.0089891,-0.0048174,0.0083418,-0.0007285,0.00015507
34.12,-0.24244,0.0088927,-0.0048177,0.0083418,-0.0007254,0.00015444
34.14,-0.24244,0.0087964,-0.0048199,0.0083418,-0.00072231,0.00015471
34.16,-0.24244,0.0087,-0.004819,0.0083418,-0.00071922,0.00015381
34.18,-0.24244,0.0086036,-0.0048175,0.0083418,-0.00071613,0.0001545
34.2,-0.28005,0.0085073,-0.0048178,0.011284,-0.00071304,0.00015451
34.22,-0.28005,0.0083973,-0.0057004,0.011284,-0.00070906,0.00020888
34.24,-0.28005,0.008283,-0.0057156,0.011284,-0.00070488,0.00020934
34.26,-0.28005,0.0081687,-0.005717,0.011284,-0.00070069,0.0002088
34.28,-0.28005,0.0080544,-0.0057198,0.011284,-0.00069651,0.00020953
34.3,-0.28005,0.0079401,-0.00572,0.011284,-0.00069233,0.00020888
34.32,-0.28005,0.0078257,-0.0057133,0.011284,-0.00068815,0.00020894
34.34,-0.28005,0.0077114,-0.0057162,0.011284,-0.00068397,0.00020952
34.36,-0.28005,0.0075971,-0.0057182,0.011284,-0.00067978,0.00020861
34.38,-0.28005,0.0074828,-0.005722,0.011284,-0.0006756,0.00020912
34.4,-0.30434,0.0073685,-0.0057147,0.013929,-0.00067142,0.000209
34.42,-0.30434,0.0072449,-0.0063255,0.013929,-0.00066644,0.00025793
34.44,-0.30434,0.0071182,-0.0063399,0.013929,-0.00066128,0.00025839
34.46,-0.30434,0.0069914,-0.0063395,0.013929,-0.00065611,0.00025788
34.48,-0.30434,0.0068645,-0.0063386,0.013929,-0.00065095,0.00025851
34.5,-0.30434,0.0067377,-0.0063367,0.013929,-0.00064579,0.00025772
34.52,-0.30434,0.0066109,-0.0063351,0.013929,-0.00064063,0.00025808
34.54,-0.30434,0.0064841,-0.0063395,0.013929,-0.00063547,0.00025843
34.56,-0.30434,0.0063574,-0.0063412,0.013929,-0.0006303,0.00025763
34.58,-0.30434,0.0062306,-0.0063423,0.013929,-0.00062514,0.0002583
34.6,-0.3213,0.0061037,-0.0063397,0.016243,-0.00061998,0.00025801
34.62,-0.3213,0.0059702,-0.0067896,0.016243,-0.00061412,0.00030087
34.64,-0.3213,0.0058342,-0.0068018,0.016243,-0.0006081,0.0003013
34.66,-0.3213,0.0056982,-0.0068029,0.016243,-0.00060208,0.00030092
34.68,-0.3213,0.0055621,-0.0068034,0.016243,-0.00059606,0.00030135
34.7,-0.3213,0.0054261,-0.0068043,0.016243,-0.00059003,0.00030047
34.72,-0.3213,0.0052901,-0.0068056,0.016243,-0.00058401,0.00030117
34.74,-0.3213,0.005154,-0.0068053,0.016243,-0.00057799,0.00030122
34.76,-0.3213,0.005018,-0.0068036,0.016243,-0.00057197,0.00030064
34.78,-0.3213,0.0048819,-0.0068021,0.016243,-0.00056595,0.00030137
34.8,-0.33165,0.0047459,-0.0068016,0.0182,-0.00055993,0.0003009
34.82,-0.33165,0.0046056,-0.0070868,0.0182,-0.00055332,0.00033719
34.84,-0.33165,0.0044637,-0.0070959,0.0182,-0.00054658,0.0003375
34.86,-0.33165,0.0043218,-0.0070957,0.0182,-0.00053983,0.00033739
34.88,-0.33165,0.0041799,-0.0070955,0.0182,-0.00053308,0.00033754
34.9,-0.33165,0.0040379,-0.0070952,0.0182,-0.00052633,0.00033692
34.92,-0.33165,0.003896,-0.0070948,0.0182,-0.00051959,0.00033754
34.94,-0.33165,0.0037541,-0.0070944,0.0182,-0.00051284,0.00033737
34.96,-0.33165,0.0036122,-0.0070938,0.0182,-0.0005061,0.00033716
34.98,-0.33165,0.0034702,-0.0070933,0.0182,-0.00049935,0.00033744
35,-0.49088,0.0033283,-0.0070942,0.019767,-0.0004926,0.00033693
35.02,-0.49088,0.003109,-0.012925,0.019767,-0.00048538,0.00036627
35.04,-0.49088,0.002837,-0.014036,0.019767,-0.00047806,0.00036638
35.06,-0.49088,0.0025524,-0.014363,0.019767,-0.00047073,0.00036652
35.08,-0.49088,0.0022639,-0.014469,0.019767,-0.0004634,0.00036651
35.1,-0.49088,0.0019741,-0.014504,0.019767,-0.00045608,0.00036638
35.12,-0.49088,0.0016839,-0.014516,0.019767,-0.00044875,0.0003661
35.14,-0.49088,0.0013935,-0.01452,0.019767,-0.00044142,0.00036632
35.16,-0.49088,0.0011031,-0.014521,0.019767,-0.00043409,0.00036645
35.18,-0.49088,0.00081269,-0.014522,0.019767,-0.00042676,0.00036561
35.2,-0.46954,0.00052226,-0.014522,0.020956,-0.00041944,0.00036619
35.22,-0.46954,0.00024673,-0.013275,0.020956,-0.00041175,0.00038833
35.24,-0.46954,-1.4762e-05,-0.012952,0.020956,-0.00040398,0.00038829
35.26,-0.46954,-0.00027285,-0.012876,0.020956,-0.00039621,0.00038825
35.28,-0.46954,-0.00053015,-0.012859,0.020956,-0.00038844,0.00038847
35.3,-0.46954,-0.00078727,-0.012855,0.020956,-0.00038068,0.00038892
35.32,-0.46954,-0.0010444,-0.012854,0.020956,-0.00037291,0.00038842
35.34,-0.46954,-0.0013014,-0.012853,0.020956,-0.00036514,0.00038825
35.36,-0.46954,-0.0015585,-0.012853,0.020956,-0.00035737,0.00038855
35.38,-0.46954,-0.0018156,-0.012853,0.020956,-0.0003496,0.00038853
35.4,-0.43844,-0.0020726,-0.012853,0.021758,-0.00034183,0.00038838
35.42,-0.43844,-0.0023103,-0.011331,0.021758,-0.00033382,0.00040318
35.44,-0.43844,-0.0025338,-0.011094,0.021758,-0.00032575,0.00040335
35.46,-0.43844,-0.0027552,-0.011061,0.021758,-0.00031769,0.00040341
35.48,-0.43844,-0.0029764,-0.011056,0.021758,-0.00030962,0.00040311
35.5,-0.43844,-0.0031975,-0.011056,0.021758,-0.00030156,0.00040358
35.52,-0.43844,-0.0034186,-0.011055,0.021758,-0.00029349,0.0004032
35.54,-0.43844,-0.0036397,-0.011055,0.021758,-0.00028542,0.00040337
35.56,-0.43844,-0.0038608,-0.011055,0.021758,-0.00027736,0.0004035
35.58,-0.43844,-0.0040819,-0.011055,0.021758,-0.00026929,0.00040304
35.6,-0.39616,-0.004303,-0.011055,0.022167,-0.00026122,0.00040327
35.62,-0.39616,-0.0045011,-0.0093704,0.022167,-0.00025303,0.00041085
35.64,-0.39616,-0.0046866,-0.0092314,0.022167,-0.00024482,0.0004115
35.66,-0.39616,-0.0048711,-0.0092221,0.022167,-0.0002366,0.00041064
35.68,-0.39616,-0.0050555,-0.0092211,0.022167,-0.00022838,0.00041102
35.7,-0.39616,-0.0052399,-0.0092208,0.022167,-0.00022016,0.00041029
35.72,-0.39616,-0.0054244,-0.0092207,0.022167,-0.00021194,0.00041103
35.74,-0.39616,-0.0056088,-0.0092207,0.022167,-0.00020372,0.00041102
35.76,-0.39616,-0.0057932,-0.0092207,0.022167,-0.0001955,0.00041054
35.78,-0.39616,-0.0059776,-0.0092207,0.022167,-0.00018729,0.00041164
35.8,-0.34858,-0.006162,-0.0092207,0.022187,-0.00017907,0.0004108
35.82,-0.34858,-0.0063241,-0.007669,0.022187,-0.00017084,0.00041121
35.84,-0.34858,-0.0064765,-0.007603,0.022187,-0.00016262,0.00041229
35.86,-0.34858,-0.0066285,-0.007601,0.022187,-0.00015439,0.00041097
35.88,-0.34858,-0.0067805,-0.007601,0.022187,-0.00014617,0.00041128
35.9,-0.34858,-0.0069325,-0.007601,0.022187,-0.00013794,0.00041064
35.92,-0.34858,-0.0070846,-0.007601,0.022187,-0.00012972,0.00041117
35.94,-0.34858,-0.0072366,-0.0076009,0.022187,-0.00012149,0.00041204
35.96,-0.34858,-0.0073886,-0.0076009,0.022187,-0.00011326,0.00041103
35.98,-0.34858,-0.0075406,-0.0076009,0.022187,-0.00010504,0.00041124
36,-0.29685,-0.0076926,-0.0076009,0.021821,-9.6811e-05,0.00041089
36.02,-0.29685,-0.0078232,-0.0061772,0.021821,-8.8698e-05,0.00040451
36.04,-0.29685,-0.0079462,-0.0061441,0.021821,-8.0606e-05,0.00040398
36.06,-0.29685,-0.0080691,-0.0061424,0.021821,-7.2519e-05,0.00040465
36.08,-0.29685,-0.008192,-0.0061408,0.021821,-6.4428e-05,0.00040437
36.1,-0.29685,-0.0083149,-0.0061372,0.021821,-5.6342e-05,0.00040523
36.12,-0.29685,-0.0084377,-0.0061405,0.021821,-4.825e-05,0.00040456
36.14,-0.29685,-0.0085606,-0.0061449,0.021821,-4.0157e-05,0.00040389
36.16,-0.29685,-0.0086834,-0.006143,0.021821,-3.2071e-05,0.00040479
36.18,-0.29685,-0.0088063,-0.0061412,0.021821,-2.398e-05,0.00040441
36.2,-0.24211,-0.0089292,-0.0061447,0.021163,-1.5893e-05,0.00040527
36.22,-0.24211,-0.0090316,-0.0048283,0.021163,-8.0001e-06,0.00039243
36.24,-0.24211,-0.0091279,-0.0048109,0.021163,-1.5326e-07,0.00039213
36.26,-0.24211,-0.0092241,-0.0048101,0.021163,7.6918e-06,0.00039232
36.28,-0.24211,-0.0093203,-0.0048112,0.021163,1.5537e-05,0.0003924
36.3,-0.24211,-0.0094165,-0.0048105,0.021163,2.3384e-05,0.00039198
36.32,-0.24211,-0.0095127,-0.0048116,0.021163,3.1228e-05,0.00039254
36.34,-0.24211,-0.0096089,-0.0048123,0.021163,3.9075e-05,0.00039221
36.36,-0.24211,-0.0097051,-0.0048097,0.021163,4.6921e-05,0.00039214
36.38,-0.24211,-0.0098013,-0.0048113,0.021163,5.4765e-05,0.00039264
36.4,-0.18531,-0.0098976,-0.0048107,0.020136,6.2612e-05,0.00039233
36.42,-0.18531,-0.0099742,-0.0035821,0.020136,7.0147e-05,0.00037333
36.44,-0.18531,-0.010046,-0.0035711,0.020136,7.7611e-05,0.00037336
36.46,-0.18531,-0.010117,-0.0035715,0.020136,8.5074e-05,0.00037374
36.48,-0.18531,-0.010189,-0.0035716,0.020136,9.2541e-05,0.00037323
36.5,-0.18531,-0.01026,-0.0035702,0.020136,0.00010001,0.00037262
36.52,-0.18531,-0.010331,-0.0035731,0.020136,0.00010747,0.0003733
36.54,-0.18531,-0.010403,-0.0035704,0.020136,0.00011493,0.0003734
36.56,-0.18531,-0.010474,-0.0035723,0.020136,0.0001224,0.0003732
36.58,-0.18531,-0.010546,-0.0035699,0.020136,0.00012986,0.00037319
36.6,-0.12069,-0.010617,-0.0035716,0.018807,0.00013733,0.00037327
36.62,-0.12069,-0.010668,-0.0022807,0.018807,0.00014439,0.00034867
36.64,-0.12069,-0.010713,-0.0022726,0.018807,0.00015136,0.00034869
36.66,-0.12069,-0.010759,-0.0022724,0.018807,0.00015833,0.00034853
36.68,-0.12069,-0.010804,-0.0022728,0.018807,0.00016531,0.00034849
36.7,-0.12069,-0.010849,-0.0022729,0.018807,0.00017228,0.0003483
36.72,-0.12069,-0.010895,-0.0022728,0.018807,0.00017925,0.00034854
36.74,-0.12069,-0.01094,-0.002273,0.018807,0.00018622,0.00034871
36.76,-0.12069,-0.010986,-0.0022723,0.018807,0.00019319,0.00034843
36.78,-0.12069,-0.011031,-0.0022736,0.018807,0.00020016,0.00034842
36.8,-0.065219,-0.011077,-0.0022733,0.017212,0.00020713,0.00034867
36.82,-0.065219,-0.011105,-0.0012192,0.017212,0.00021362,0.00031909
36.84,-0.065219,-0.011129,-0.0012141,0.017212,0.00022,0.00031893
36.86,-0.065219,-0.011154,-0.001213,0.017212,0.00022638,0.00031884
36.88,-0.065219,-0.011178,-0.0012143,0.017212,0.00023276,0.00031883
36.9,-0.065219,-0.011202,-0.0012139,0.017212,0.00023914,0.00031908
36.92,-0.065219,-0.011226,-0.0012149,0.017212,0.00024552,0.00031911
36.94,-0.065219,-0.011251,-0.0012141,0.017212,0.0002519,0.00031902
36.96,-0.065219,-0.011275,-0.0012132,0.017212,0.00025828,0.00031897
36.98,-0.065219,-0.011299,-0.0012143,0.017212,0.00026466,0.00031955
37,-0.0086323,-0.011324,-0.001214,0.015389,0.00027104,0.0003192
37.02,-0.0086323,-0.011331,-0.00016482,0.015389,0.00027687,0.0002853
37.04,-0.0086323,-0.011334,-0.00015992,0.015389,0.00028257,0.00028501
37.06,-0.0086323,-0.011337,-0.00015992,0.015389,0.00028828,0.0002851
37.08,-0.0086323,-0.01134,-0.00015998,0.015389,0.00029398,0.00028497
37.1,-0.0086323,-0.011343,-0.00015982,0.015389,0.00029968,0.00028555
37.12,-0.0086323,-0.011347,-0.00016042,0.015389,0.00030539,0.00028499
37.14,-0.0086323,-0.01135,-0.00015993,0.015389,0.00031109,0.00028515
37.16,-0.0086323,-0.011353,-0.00015963,0.015389,0.0003168,0.00028532
37.18,-0.0086323,-0.011356,-0.00016002,0.015389,0.0003225,0.00028515
37.2,0.046063,-0.011359,-0.00015997,0.013379,0.0003282,0.00028554
37.22,0.046063,-0.011346,0.0008506,0.013379,0.0003333,0.00024804
37.24,0.046063,-0.011329,0.00085542,0.013379,0.00033826,0.00024767
37.26,0.046063,-0.011312,0.00085554,0.013379,0.00034322,0.00024791
37.28,0.046063,-0.011295,0.00085539,0.013379,0.00034818,0.00024765
37.3,0.046063,-0.011278,0.00085553,0.013379,0.00035313,0.00024842
37.32,0.046063,-0.011261,0.00085497,0.013379,0.00035809,0.00024768
37.34,0.046063,-0.011243,0.00085543,0.013379,0.00036305,0.00024781
37.36,0.046063,-0.011226,0.00085563,0.013379,0.00036801,0.00024817
37.38,0.046063,-0.011209,0.0008554,0.013379,0.00037297,0.00024761
37.4,0.1036,-0.011192,0.00085538,0.011203,0.00037793,0.00024808
37.42,0.1036,-0.011157,0.0019365,0.011203,0.00038223,0.00020774
37.44,0.1036,-0.011119,0.0019422,0.011203,0.00038638,0.00020732
37.46,0.1036,-0.01108,0.0019436,0.011203,0.00039053,0.00020767
37.48,0.1036,-0.011041,0.0019418,0.011203,0.00039469,0.00020729
37.5,0.1036,-0.011002,0.0019424,0.011203,0.00039883,0.00020816
37.52,0.1036,-0.010963,0.001941,0.011203,0.00040299,0.00020741
37.54,0.1036,-0.010924,0.0019421,0.011203,0.00040714,0.00020743
37.56,0.1036,-0.010886,0.0019434,0.011203,0.00041129,0.00020795
37.58,0.1036,-0.010847,0.0019419,0.011203,0.00041544,0.00020723
37.6,0.15369,-0.010808,0.0019423,0.0089141,0.0004196,0.00020773
37.62,0.15369,-0.010753,0.0029176,0.0089141,0.00042306,0.00016532
37.64,0.15369,-0.010695,0.0029244,0.0089141,0.00042636,0.00016489
37.66,0.15369,-0.010636,0.0029262,0.0089141,0.00042966,0.00016529
37.68,0.15369,-0.010578,0.0029236,0.0089141,0.00043297,0.00016484
37.7,0.15369,-0.010519,0.0029249,0.0089141,0.00043627,0.00016573
37.72,0.15369,-0.010461,0.0029229,0.0089141,0.00043957,0.00016504
37.74,0.15369,-0.010402,0.0029239,0.0089141,0.00044288,0.00016496
37.76,0.15369,-0.010344,0.002924,0.0089141,0.00044618,0.00016558
37.78,0.15369,-0.010285,0.0029255,0.0089141,0.00044948,0.00016483
37.8,0.19714,-0.010227,0.0029238,0.006554,0.00045279,0.00016529
37.82,0.19714,-0.010154,0.0038125,0.006554,0.00045538,0.00012159
37.84,0.19714,-0.010078,0.0038205,0.006554,0.00045781,0.00012115
37.86,0.19714,-0.010001,0.0038204,0.006554,0.00046023,0.00012159
37.88,0.19714,-0.009925,0.0038195,0.006554,0.00046266,0.00012109
37.9,0.19714,-0.0098486,0.0038215,0.006554,0.00046509,0.00012198
37.92,0.19714,-0.0097722,0.003819,0.006554,0.00046752,0.00012135
37.94,0.19714,-0.0096958,0.0038203,0.006554,0.00046995,0.0001212
37.96,0.19714,-0.0096193,0.0038199,0.006554,0.00047238,0.00012187
37.98,0.19714,-0.0095429,0.0038206,0.006554,0.00047481,0.00012112
38,0.24245,-0.0094665,0.0038199,0.0041658,0.00047723,0.00012155
38.02,0.24245,-0.0093746,0.0048056,0.0041658,0.00047894,7.7341e-05
38.04,0.24245,-0.0092783,0.0048177,0.0041658,0.00048049,7.6898e-05
38.06,0.24245,-0.0091819,0.0048199,0.0041658,0.00048203,7.7345e-05
38.08,0.24245,-0.0090856,0.0048189,0.0041658,0.00048358,7.6834e-05
38.1,0.24245,-0.0089892,0.0048176,0.0041658,0.00048512,7.7713e-05
38.12,0.24245,-0.0088928,0.0048179,0.0041658,0.00048666,7.711e-05
38.14,0.24245,-0.0087965,0.00482,0.0041658,0.00048821,7.6943e-05
38.16,0.24245,-0.0087001,0.0048192,0.0041658,0.00048975,7.7628e-05
38.18,0.24245,-0.0086037,0.0048177,0.0041658,0.00049129,7.6882e-05
38.2,0.28006,-0.0085074,0.004818,0.0017909,0.00049284,7.7295e-05
38.22,0.28006,-0.0083974,0.0057006,0.0017909,0.00049366,3.3339e-05
38.24,0.28006,-0.0082831,0.0057159,0.0017909,0.00049433,3.2898e-05
38.26,0.28006,-0.0081688,0.0057172,0.0017909,0.00049499,3.3338e-05
38.28,0.28006,-0.0080545,0.00572,0.0017909,0.00049565,3.2837e-05
38.3,0.28006,-0.0079402,0.0057203,0.0017909,0.00049631,3.3719e-05
38.32,0.28006,-0.0078258,0.0057135,0.0017909,0.00049698,3.31e-05
38.34,0.28006,-0.0077115,0.0057164,0.0017909,0.00049765,3.2948e-05
38.36,0.28006,-0.0075972,0.0057184,0.0017909,0.00049831,3.3622e-05
38.38,0.28006,-0.0074829,0.0057222,0.0017909,0.00049897,3.2873e-05
38.4,0.30435,-0.0073686,0.0057149,-0.00053068,0.00049963,3.3295e-05
38.42,0.30435,-0.007245,0.0063257,-0.00053068,0.0004996,-9.68e-06
38.44,0.30435,-0.0071182,0.0063401,-0.00053068,0.0004994,-1.0115e-05
38.46,0.30435,-0.0069914,0.0063397,-0.00053068,0.0004992,-9.6997e-06
38.48,0.30435,-0.0068646,0.0063388,-0.00053068,0.00049901,-1.0165e-05
38.5,0.30435,-0.0067378,0.0063369,-0.00053068,0.00049881,-9.2752e-06
38.52,0.30435,-0.006611,0.0063353,-0.00053068,0.00049862,-9.946e-06
38.54,0.30435,-0.0064842,0.0063398,-0.00053068,0.00049842,-1.0046e-05
38.56,0.30435,-0.0063574,0.0063414,-0.00053068,0.00049822,-9.4125e-06
38.58,0.30435,-0.0062306,0.0063425,-0.00053068,0.00049803,-1.0167e-05
38.6,0.3213,-0.0061038,0.00634,-0.0027615,0.00049783,-9.7141e-06
38.62,0.3213,-0.0059702,0.0067899,-0.0027615,0.00049696,-5.102e-05
38.64,0.3213,-0.0058342,0.0068021,-0.0027615,0.00049594,-5.1441e-05
38.66,0.3213,-0.0056982,0.0068031,-0.0027615,0.00049491,-5.1075e-05
38.68,0.3213,-0.0055621,0.0068037,-0.0027615,0.00049389,-5.1477e-05
38.7,0.3213,-0.0054261,0.0068045,-0.0027615,0.00049286,-5.0595e-05
38.72,0.3213,-0.0052901,0.0068058,-0.0027615,0.00049184,-5.1331e-05
38.74,0.3213,-0.005154,0.0068055,-0.0027615,0.00049082,-5.1344e-05
38.76,0.3213,-0.005018,0.0068038,-0.0027615,0.00048979,-5.0787e-05
38.78,0.3213,-0.0048819,0.0068024,-0.0027615,0.00048877,-5.1528e-05
38.8,0.33166,-0.0047459,0.0068019,-0.0048668,0.00048775,-5.1036e-05
38.82,0.33166,-0.0046056,0.0070871,-0.0048668,0.00048609,-9.0038e-05
38.84,0.33166,-0.0044637,0.0070961,-0.0048668,0.00048429,-9.0427e-05
38.86,0.33166,-0.0043218,0.0070959,-0.0048668,0.00048248,-9.0151e-05
38.88,0.33166,-0.0041798,0.0070957,-0.0048668,0.00048068,-9.0452e-05
38.9,0.33166,-0.0040379,0.0070954,-0.0048668,0.00047887,-8.9632e-05
38.92,0.33166,-0.003896,0.0070951,-0.0048668,0.00047707,-9.0398e-05
38.94,0.33166,-0.003754,0.0070946,-0.0048668,0.00047527,-9.0303e-05
38.96,0.33166,-0.0036121,0.007094,-0.0048668,0.00047346,-8.9872e-05
38.98,0.33166,-0.0034702,0.0070935,-0.0048668,0.00047166,-9.0522e-05
39,0.49088,-0.0033282,0.0070945,-0.006815,0.00046986,-9.0025e-05
39.02,0.49088,-0.0031089,0.012925,-0.006815,0.00046747,-0.00012615
39.04,0.49088,-0.002837,0.014036,-0.006815,0.00046494,-0.00012648
39.06,0.49088,-0.0025524,0.014363,-0.006815,0.00046242,-0.00012633
39.08,0.49088,-0.0022639,0.014469,-0.006815,0.00045989,-0.00012651
39.1,0.49088,-0.0019741,0.014504,-0.006815,0.00045736,-0.00012584
39.12,0.49088,-0.0016839,0.014516,-0.006815,0.00045484,-0.00012651
39.14,0.49088,-0.0013935,0.01452,-0.006815,0.00045232,-0.00012634
39.16,0.49088,-0.0011031,0.014521,-0.006815,0.00044979,-0.00012608
39.18,0.49088,-0.00081266,0.014522,-0.006815,0.00044727,-0.00012646
39.2,0.46954,-0.00052222,0.014522,-0.0085781,0.00044474,-0.00012609
39.22,0.46954,-0.0002467,0.013275,-0.0085781,0.00044168,-0.00015883
39.24,0.46954,1.4787e-05,0.012952,-0.0085781,0.0004385,-0.00015907
39.26,0.46954,0.00027287,0.012876,-0.0085781,0.00043532,-0.00015907
39.28,0.46954,0.00053017,0.012858,-0.0085781,0.00043215,-0.00015914
39.3,0.46954,0.00078729,0.012854,-0.0085781,0.00042896,-0.00015868
39.32,0.46954,0.0010444,0.012853,-0.0085781,0.00042579,-0.00015906
39.34,0.46954,0.0013014,0.012853,-0.0085781,0.00042261,-0.00015896
39.36,0.46954,0.0015585,0.012853,-0.0085781,0.00041943,-0.00015887
39.38,0.46954,0.0018156,0.012853,-0.0085781,0.00041625,-0.00015879
39.4,0.43843,0.0020726,0.012853,-0.010129,0.00041307,-0.00015865
39.42,0.43843,0.0023103,0.011331,-0.010129,0.00040942,-0.00018758
39.44,0.43843,0.0025338,0.011094,-0.010129,0.00040567,-0.00018769
39.46,0.43843,0.0027552,0.011061,-0.010129,0.00040192,-0.00018783
39.48,0.43843,0.0029764,0.011056,-0.010129,0.00039816,-0.00018783
39.5,0.43843,0.0031975,0.011055,-0.010129,0.00039441,-0.00018767
39.52,0.43843,0.0034186,0.011055,-0.010129,0.00039066,-0.00018775
39.54,0.43843,0.0036397,0.011055,-0.010129,0.0003869,-0.00018768
39.56,0.43843,0.0038608,0.011055,-0.010129,0.00038315,-0.00018876
39.58,0.43843,0.0040819,0.011055,-0.010129,0.00037939,-0.00018751
39.6,0.39616,0.004303,0.011055,-0.011461,0.00037564,-0.0001875
39.62,0.39616,0.0045011,0.0093704,-0.011461,0.00037149,-0.00021227
39.64,0.39616,0.0046866,0.0092314,-0.011461,0.00036724,-0.00021224
39.66,0.39616,0.0048711,0.009222,-0.011461,0.00036299,-0.00021239
39.68,0.39616,0.0050555,0.009221,-0.011461,0.00035874,-0.00021245
39.7,0.39616,0.0052399,0.0092208,-0.011461,0.0003545,-0.00021265
39.72,0.39616,0.0054243,0.0092207,-0.011461,0.00035025,-0.00021239
39.74,0.39616,0.0056087,0.0092206,-0.011461,0.000346,-0.00021222
39.76,0.39616,0.0057932,0.0092206,-0.011461,0.00034176,-0.00021251
39.78,0.39616,0.0059776,0.0092206,-0.011461,0.00033751,-0.00021251
39.8,0.34858,0.006162,0.0092206,-0.012557,0.00033326,-0.00021226
39.82,0.34858,0.006324,0.007669,-0.012557,0.00032868,-0.00023259
39.84,0.34858,0.0064765,0.007603,-0.012557,0.00032403,-0.00023255
39.86,0.34858,0.0066285,0.0076009,-0.012557,0.00031937,-0.00023232
39.88,0.34858,0.0067805,0.007601,-0.012557,0.00031472,-0.0002327
39.9,0.34858,0.0069325,0.0076009,-0.012557,0.00031007,-0.00023325
39.92,0.34858,0.0070845,0.0076009,-0.012557,0.00030541,-0.00023264
39.94,0.34858,0.0072365,0.0076009,-0.012557,0.00030076,-0.00023251
39.96,0.34858,0.0073886,0.0076009,-0.012557,0.0002961,-0.00023276
39.98,0.34858,0.0075406,0.0076009,-0.012557,0.00029145,-0.00023276


==> data/friction/ts_200/ts200acc.dat <==
0,-0.35755,0.1,0.1,-0.35755,0.1,0.1
0.02,-0.35755,0.10126,0.022507,-0.35755,0.10126,0.022507
0.04,-0.35755,0.10126,-0.0072247,-0.35755,0.10126,-0.0072247
0.06,-0.35755,0.1011,-0.0078534,-0.35755,0.1011,-0.0078534
0.08,-0.35755,0.10095,-0.0078798,-0.35755,0.10095,-0.0078798
0.1,-0.35755,0.10079,-0.0078805,-0.35755,0.10079,-0.0078805
0.12,-0.35755,0.10063,-0.0078807,-0.35755,0.10063,-0.0078807
0.14,-0.35755,0.10047,-0.0078808,-0.35755,0.10047,-0.0078808
0.16,-0.35755,0.10032,-0.0078809,-0.35755,0.10032,-0.0078809
0.18,-0.35755,0.10016,-0.0078809,-0.35755,0.10016,-0.0078809
0.2,-0.81935,0.1,-0.007881,-0.81935,0.1,-0.007881
0.22,-0.81935,0.099517,-0.039341,-0.81935,0.099517,-0.039341
0.24,-0.81935,0.098366,-0.077962,-0.81935,0.098366,-0.077962
0.26,-0.81935,0.096318,-0.12855,-0.81935,0.096318,-0.12855
0.28,-0.81935,0.093177,-0.18629,-0.81935,0.093177,-0.18629
0.3,-0.81935,0.088848,-0.24683,-0.81935,0.088848,-0.24683
0.32,-0.81935,0.083298,-0.3082,-0.81935,0.083298,-0.3082
0.34,-0.81935,0.076519,-0.36973,-0.81935,0.076519,-0.36973
0.36,-0.81935,0.06851,-0.43122,-0.81935,0.06851,-0.43122
0.38,-0.81935,0.059271,-0.49262,-0.81935,0.059271,-0.49262
0.4,0.6427,0.048805,-0.55391,0.6427,0.048805,-0.55391
0.42,0.6427,0.038577,-0.46901,0.6427,0.038577,-0.46901
0.44,0.6427,0.030044,-0.38426,0.6427,0.030044,-0.38426
0.46,0.6427,0.023206,-0.29958,0.6427,0.023206,-0.29958
0.48,0.6427,0.018063,-0.21455,0.6427,0.018063,-0.21455
0.5,0.6427,0.01464,-0.12686,0.6427,0.01464,-0.12686
0.52,0.6427,0.01308,-0.024571,0.6427,0.01308,-0.024571
0.54,0.6427,0.013196,0.017775,0.6427,0.013196,0.017775
0.56,0.6427,0.013667,0.029267,0.6427,0.013667,0.029267
0.58,0.6427,0.014381,0.042831,0.6427,0.014381,0.042831
0.6,0.22237,0.015417,0.061889,0.22237,0.015417,0.061889
0.62,0.22237,0.016436,0.038595,0.22237,0.016436,0.038595
0.64,0.22237,0.016914,0.010158,0.22237,0.016914,0.010158
0.66,0.22237,0.017031,0.0044493,0.22237,0.017031,0.0044493
0.68,0.22237,0.017119,0.0043672,0.22237,0.017119,0.0043672
0.7,0.22237,0.017206,0.004366,0.22237,0.017206,0.004366
0.72,0.22237,0.017293,0.0043653,0.22237,0.017293,0.0043653
0.74,0.22237,0.017381,0.0043666,0.22237,0.017381,0.0043666
0.76,0.22237,0.017468,0.0043678,0.22237,0.017468,0.0043678
0.78,0.22237,0.017555,0.0043651,0.22237,0.017555,0.0043651
0.8,0.12945,0.017642,0.004367,0.12945,0.017642,0.004367
0.82,0.12945,0.017699,0.0024562,0.12945,0.017699,0.0024562
0.84,0.12945,0.017748,0.0024436,0.12945,0.017748,0.0024436
0.86,0.12945,0.017797,0.0024442,0.12945,0.017797,0.0024442
0.88,0.12945,0.017846,0.0024444,0.12945,0.017846,0.0024444
0.9,0.12945,0.017895,0.0024437,0.12945,0.017895,0.0024437
0.92,0.12945,0.017943,0.002442,0.12945,0.017943,0.002442
0.94,0.12945,0.017992,0.0024443,0.12945,0.017992,0.0024443
0.96,0.12945,0.018041,0.0024436,0.12945,0.018041,0.0024436
0.98,0.12945,0.01809,0.0024456,0.12945,0.01809,0.0024456
1,0.037902,0.018139,0.0024438,0.037902,0.018139,0.0024438
1.02,0.037902,0.01816,0.00071161,0.037902,0.01816,0.00071161
1.04,0.037902,0.018174,0.00070338,0.037902,0.018174,0.00070338
1.06,0.037902,0.018188,0.0007027,0.037902,0.018188,0.0007027
1.08,0.037902,0.018202,0.00070355,0.037902,0.018202,0.00070355
1.1,0.037902,0.018216,0.00070319,0.037902,0.018216,0.00070319
1.12,0.037902,0.01823,0.00070407,0.037902,0.01823,0.00070407
1.14,0.037902,0.018244,0.00070341,0.037902,0.018244,0.00070341
1.16,0.037902,0.018258,0.0007027,0.037902,0.018258,0.0007027
1.18,0.037902,0.018272,0.00070363,0.037902,0.018272,0.00070363
1.2,-0.050951,0.018286,0.00070334,-0.050951,0.018286,0.00070334
1.22,-0.050951,0.018273,-0.00093891,-0.050951,0.018273,-0.00093891
1.24,-0.050951,0.018254,-0.00094669,-0.050951,0.018254,-0.00094669
1.26,-0.050951,0.018235,-0.00094651,-0.050951,0.018235,-0.00094651
1.28,-0.050951,0.018217,-0.0009466,-0.050951,0.018217,-0.0009466
1.3,-0.050951,0.018198,-0.00094678,-0.050951,0.018198,-0.00094678
1.32,-0.050951,0.018179,-0.0009467,-0.050951,0.018179,-0.0009467
1.34,-0.050951,0.01816,-0.0009467,-0.050951,0.01816,-0.0009467
1.36,-0.050951,0.018141,-0.00094657,-0.050951,0.018141,-0.00094657
1.38,-0.050951,0.018122,-0.00094679,-0.050951,0.018122,-0.00094679
1.4,-0.1357,0.018103,-0.00094662,-0.1357,0.018103,-0.00094662
1.42,-0.1357,0.018058,-0.0025565,-0.1357,0.018058,-0.0025565
1.44,-0.1357,0.018007,-0.0025666,-0.1357,0.018007,-0.0025666
1.46,-0.1357,0.017955,-0.002566,-0.1357,0.017955,-0.002566
1.48,-0.1357,0.017904,-0.0025671,-0.1357,0.017904,-0.0025671
1.5,-0.1357,0.017853,-0.0025659,-0.1357,0.017853,-0.0025659
1.52,-0.1357,0.017801,-0.0025671,-0.1357,0.017801,-0.0025671
1.54,-0.1357,0.01775,-0.0025658,-0.1357,0.01775,-0.0025658
1.56,-0.1357,0.017699,-0.0025674,-0.1357,0.017699,-0.0025674
1.58,-0.1357,0.017647,-0.0025653,-0.1357,0.017647,-0.0025653
1.6,-0.21485,0.017596,-0.0025662,-0.21485,0.017596,-0.0025662
1.62,-0.21485,0.017519,-0.004185,-0.21485,0.017519,-0.004185
1.64,-0.21485,0.017435,-0.0042009,-0.21485,0.017435,-0.0042009
1.66,-0.21485,0.017351,-0.0042024,-0.21485,0.017351,-0.0042024
1.68,-0.21485,0.017267,-0.0042006,-0.21485,0.017267,-0.0042006
1.7,-0.21485,0.017183,-0.0042013,-0.21485,0.017183,-0.0042013
1.72,-0.21485,0.017099,-0.0042032,-0.21485,0.017099,-0.0042032
1.74,-0.21485,0.017015,-0.0041996,-0.21485,0.017015,-0.0041996
1.76,-0.21485,0.016931,-0.0042015,-0.21485,0.016931,-0.0042015
1.78,-0.21485,0.016847,-0.0042011,-0.21485,0.016847,-0.0042011
1.8,-0.28674,0.016763,-0.0041992,-0.28674,0.016763,-0.0041992
1.82,-0.28674,0.016653,-0.0058536,-0.28674,0.016653,-0.0058536
1.84,-0.28674,0.016535,-0.0058833,-0.28674,0.016535,-0.0058833
1.86,-0.28674,0.016418,-0.0058846,-0.28674,0.016418,-0.0058846
1.88,-0.28674,0.0163,-0.0058859,-0.28674,0.0163,-0.0058859
1.9,-0.28674,0.016182,-0.0058884,-0.28674,0.016182,-0.0058884
1.92,-0.28674,0.016065,-0.0058825,-0.28674,0.016065,-0.0058825
1.94,-0.28674,0.015947,-0.0058833,-0.28674,0.015947,-0.0058833
1.96,-0.28674,0.015829,-0.0058852,-0.28674,0.015829,-0.0058852
1.98,-0.28674,0.015712,-0.0058883,-0.28674,0.015712,-0.0058883
2,-0.34981,0.015594,-0.005883,-0.34981,0.015594,-0.005883
2.02,-0.34981,0.015451,-0.007577,-0.34981,0.015451,-0.007577
2.04,-0.34981,0.015299,-0.0076367,-0.34981,0.015299,-0.0076367
2.06,-0.34981,0.015146,-0.0076391,-0.34981,0.015146,-0.0076391
2.08,-0.34981,0.014993,-0.0076391,-0.34981,0.014993,-0.0076391
2.1,-0.34981,0.014841,-0.0076391,-0.34981,0.014841,-0.0076391
2.12,-0.34981,0.014688,-0.007639,-0.34981,0.014688,-0.007639
2.14,-0.34981,0.014535,-0.007639,-0.34981,0.014535,-0.007639
2.16,-0.34981,0.014382,-0.007639,-0.34981,0.014382,-0.007639
2.18,-0.34981,0.014229,-0.007639,-0.34981,0.014229,-0.007639
2.2,-0.40223,0.014077,-0.0076388,-0.40223,0.014077,-0.0076388
2.22,-0.40223,0.0139,-0.0093278,-0.40223,0.0139,-0.0093278
2.24,-0.40223,0.013712,-0.0094461,-0.40223,0.013712,-0.0094461
2.26,-0.40223,0.013523,-0.0094553,-0.40223,0.013523,-0.0094553
2.28,-0.40223,0.013334,-0.0094556,-0.40223,0.013334,-0.0094556
2.3,-0.40223,0.013144,-0.0094556,-0.40223,0.013144,-0.0094556
2.32,-0.40223,0.012955,-0.0094556,-0.40223,0.012955,-0.0094556
2.34,-0.40223,0.012766,-0.0094557,-0.40223,0.012766,-0.0094557
2.36,-0.40223,0.012577,-0.0094557,-0.40223,0.012577,-0.0094557
2.38,-0.40223,0.012388,-0.0094557,-0.40223,0.012388,-0.0094557
2.4,-0.44213,0.012199,-0.0094557,-0.44213,0.012199,-0.0094557
2.42,-0.44213,0.011989,-0.011012,-0.44213,0.011989,-0.011012
2.44,-0.44213,0.011766,-0.011211,-0.44213,0.011766,-0.011211
2.46,-0.44213,0.011542,-0.011239,-0.44213,0.011542,-0.011239
2.48,-0.44213,0.011317,-0.011242,-0.44213,0.011317,-0.011242
2.5,-0.44213,0.011092,-0.011243,-0.44213,0.011092,-0.011243
2.52,-0.44213,0.010867,-0.011243,-0.44213,0.010867,-0.011243
2.54,-0.44213,0.010642,-0.011243,-0.44213,0.010642,-0.011243
2.56,-0.44213,0.010417,-0.011243,-0.44213,0.010417,-0.011243
2.58,-0.44213,0.010192,-0.011243,-0.44213,0.010192,-0.011243
2.6,-0.46785,0.0099676,-0.011243,-0.46785,0.0099676,-0.011243
2.62,-0.46785,0.0097277,-0.012401,-0.46785,0.0097277,-0.012401
2.64,-0.46785,0.0094763,-0.012668,-0.46785,0.0094763,-0.012668
2.66,-0.46785,0.0092223,-0.012724,-0.46785,0.0092223,-0.012724
2.68,-0.46785,0.0089676,-0.012737,-0.46785,0.0089676,-0.012737
2.7,-0.46785,0.0087129,-0.01274,-0.46785,0.0087129,-0.01274
2.72,-0.46785,0.0084581,-0.01274,-0.46785,0.0084581,-0.01274
2.74,-0.46785,0.0082032,-0.01274,-0.46785,0.0082032,-0.01274
2.76,-0.46785,0.0079484,-0.01274,-0.46785,0.0079484,-0.01274
2.78,-0.46785,0.0076936,-0.01274,-0.46785,0.0076936,-0.01274
2.8,-0.47852,0.0074388,-0.01274,-0.47852,0.0074388,-0.01274
2.82,-0.47852,0.0071771,-0.013294,-0.47852,0.0071771,-0.013294
2.84,-0.47852,0.0069094,-0.013441,-0.47852,0.0069094,-0.013441
2.86,-0.47852,0.0066401,-0.01348,-0.47852,0.0066401,-0.01348
2.88,-0.47852,0.0063703,-0.013491,-0.47852,0.0063703,-0.013491
2.9,-0.47852,0.0061005,-0.013494,-0.47852,0.0061005,-0.013494
2.92,-0.47852,0.0058306,-0.013495,-0.47852,0.0058306,-0.013495
2.94,-0.47852,0.0055607,-0.013495,-0.47852,0.0055607,-0.013495
2.96,-0.47852,0.0052908,-0.013495,-0.47852,0.0052908,-0.013495
2.98,-0.47852,0.0050209,-0.013495,-0.47852,0.0050209,-0.013495
3,-0.47463,0.004751,-0.013495,-0.47463,0.004751,-0.013495
3.02,-0.47463,0.0044838,-0.013281,-0.47463,0.0044838,-0.013281
3.04,-0.47463,0.0042188,-0.013227,-0.47463,0.0042188,-0.013227
3.06,-0.47463,0.0039544,-0.013213,-0.47463,0.0039544,-0.013213
3.08,-0.47463,0.0036902,-0.013209,-0.47463,0.0036902,-0.013209
3.1,-0.47463,0.003426,-0.013209,-0.47463,0.0034261,-0.013208
3.12,-0.47463,0.0031619,-0.013208,-0.47463,0.0031619,-0.013208
3.14,-0.47463,0.0028977,-0.013208,-0.47463,0.0028977,-0.013208
3.16,-0.47463,0.0026335,-0.013208,-0.47463,0.0026336,-0.013208
3.18,-0.47463,0.0023694,-0.013208,-0.47463,0.0023694,-0.013208
3.2,-0.45898,0.0021052,-0.013208,-0.45898,0.0021052,-0.013208
3.22,-0.45898,0.0018512,-0.012389,-0.45898,0.0018513,-0.012389
3.24,-0.45898,0.0016056,-0.01222,-0.45898,0.0016056,-0.01222
3.26,-0.45898,0.0013616,-0.012189,-0.45898,0.0013616,-0.012188
3.28,-0.45898,0.0011179,-0.012182,-0.45898,0.0011179,-0.012182
3.3,-0.45898,0.00087426,-0.012181,-0.45898,0.00087428,-0.012181
3.32,-0.45898,0.00063064,-0.012181,-0.45898,0.00063066,-0.012181
3.34,-0.45898,0.00038702,-0.012181,-0.45898,0.00038705,-0.012181
3.36,-0.45898,0.00014341,-0.012181,-0.45898,0.00014343,-0.012181
3.38,-0.45898,-0.00010021,-0.012181,-0.45898,-0.00010018,-0.012181
3.4,-0.43361,-0.00034383,-0.012181,-0.43361,-0.0003438,-0.012181
3.42,-0.43361,-0.00057222,-0.011006,-0.43361,-0.00057219,-0.011006
3.44,-0.43361,-0.00079017,-0.010843,-0.43361,-0.00079014,-0.010843
3.46,-0.43361,-0.0010067,-0.010822,-0.43361,-0.0010067,-0.010822
3.48,-0.43361,-0.0012231,-0.010819,-0.43361,-0.0012231,-0.010819
3.5,-0.43361,-0.0014395,-0.010819,-0.43361,-0.0014395,-0.010818
3.52,-0.43361,-0.0016559,-0.010818,-0.43361,-0.0016558,-0.010818
3.54,-0.43361,-0.0018723,-0.010818,-0.43361,-0.0018722,-0.010818
3.56,-0.43361,-0.0020886,-0.010818,-0.43361,-0.0020886,-0.010818
3.58,-0.43361,-0.002305,-0.010818,-0.43361,-0.002305,-0.010818
3.6,-0.40036,-0.0025214,-0.010818,-0.40036,-0.0025213,-0.010818
3.62,-0.40036,-0.0027198,-0.0095033,-0.40036,-0.0027198,-0.0095033
3.64,-0.40036,-0.0029083,-0.0093919,-0.40036,-0.0029083,-0.0093918
3.66,-0.40036,-0.003096,-0.0093837,-0.40036,-0.003096,-0.0093837
3.68,-0.40036,-0.0032837,-0.0093827,-0.40036,-0.0032837,-0.0093827
3.7,-0.40036,-0.0034714,-0.0093825,-0.40036,-0.0034713,-0.0093825
3.72,-0.40036,-0.003659,-0.0093824,-0.40036,-0.003659,-0.0093824
3.74,-0.40036,-0.0038466,-0.0093824,-0.40036,-0.0038466,-0.0093824
3.76,-0.40036,-0.0040343,-0.0093824,-0.40036,-0.0040343,-0.0093824
3.78,-0.40036,-0.0042219,-0.0093824,-0.40036,-0.0042219,-0.0093824
3.8,-0.36085,-0.0044096,-0.0093824,-0.36085,-0.0044096,-0.0093824
3.82,-0.36085,-0.0045783,-0.0080546,-0.36085,-0.0045783,-0.0080546
3.84,-0.36085,-0.0047385,-0.0079898,-0.36085,-0.0047384,-0.0079898
3.86,-0.36085,-0.0048982,-0.0079867,-0.36085,-0.0048982,-0.0079867
3.88,-0.36085,-0.005058,-0.0079868,-0.36085,-0.0050579,-0.0079868
3.9,-0.36085,-0.0052177,-0.0079869,-0.36085,-0.0052177,-0.0079869
3.92,-0.36085,-0.0053774,-0.0079869,-0.36085,-0.0053774,-0.0079869
3.94,-0.36085,-0.0055372,-0.007987,-0.36085,-0.0055371,-0.0079869
3.96,-0.36085,-0.0056969,-0.007987,-0.36085,-0.0056969,-0.007987
3.98,-0.36085,-0.0058567,-0.007987,-0.36085,-0.0058566,-0.007987
4,-0.31639,-0.0060164,-0.007987,-0.31639,-0.0060164,-0.007987
4.02,-0.31639,-0.006157,-0.0067036,-0.31639,-0.006157,-0.0067036
4.04,-0.31639,-0.0062906,-0.006667,-0.31639,-0.0062905,-0.006667
4.06,-0.31639,-0.0064239,-0.0066662,-0.31639,-0.0064238,-0.0066662
4.08,-0.31639,-0.0065572,-0.0066665,-0.31639,-0.0065572,-0.0066665
4.1,-0.31639,-0.0066905,-0.0066671,-0.31639,-0.0066905,-0.0066671
4.12,-0.31639,-0.0068238,-0.0066681,-0.31639,-0.0068238,-0.0066681
4.14,-0.31639,-0.0069571,-0.0066681,-0.31639,-0.0069571,-0.0066681
4.16,-0.31639,-0.0070905,-0.0066656,-0.31639,-0.0070904,-0.0066656
4.18,-0.31639,-0.0072238,-0.0066647,-0.31639,-0.0072238,-0.0066647
4.2,-0.2681,-0.0073571,-0.0066661,-0.2681,-0.0073571,-0.0066661
4.22,-0.2681,-0.0074716,-0.0054432,-0.2681,-0.0074716,-0.0054432
4.24,-0.2681,-0.0075802,-0.0054223,-0.2681,-0.0075802,-0.0054223
4.26,-0.2681,-0.0076886,-0.0054219,-0.2681,-0.0076886,-0.0054219
4.28,-0.2681,-0.0077971,-0.0054219,-0.2681,-0.007797,-0.0054219
4.3,-0.2681,-0.0079055,-0.0054238,-0.2681,-0.0079055,-0.0054238
4.32,-0.2681,-0.008014,-0.0054213,-0.2681,-0.0080139,-0.0054213
4.34,-0.2681,-0.0081224,-0.0054185,-0.2681,-0.0081224,-0.0054185
4.36,-0.2681,-0.0082309,-0.0054222,-0.2681,-0.0082308,-0.0054222
4.38,-0.2681,-0.0083393,-0.0054225,-0.2681,-0.0083393,-0.0054225
4.4,-0.21703,-0.0084477,-0.0054226,-0.21704,-0.0084477,-0.0054226
4.42,-0.21703,-0.0085379,-0.0042619,-0.21704,-0.0085379,-0.0042619
4.44,-0.21703,-0.008623,-0.0042494,-0.21704,-0.0086229,-0.0042494
4.46,-0.21703,-0.008708,-0.0042471,-0.21704,-0.0087079,-0.0042471
4.48,-0.21703,-0.0087929,-0.0042483,-0.21704,-0.0087929,-0.0042483
4.5,-0.21703,-0.0088779,-0.0042494,-0.21704,-0.0088779,-0.0042494
4.52,-0.21703,-0.0089629,-0.0042466,-0.21704,-0.0089629,-0.0042466
4.54,-0.21703,-0.0090479,-0.0042448,-0.21704,-0.0090478,-0.0042448
4.56,-0.21703,-0.0091328,-0.004251,-0.21704,-0.0091328,-0.004251
4.58,-0.21703,-0.0092178,-0.0042485,-0.21704,-0.0092178,-0.0042485
4.6,-0.16418,-0.0093028,-0.0042493,-0.16418,-0.0093028,-0.0042494
4.62,-0.16418,-0.0093701,-0.0031446,-0.16418,-0.0093701,-0.0031446
4.64,-0.16418,-0.0094328,-0.0031362,-0.16418,-0.0094328,-0.0031362
4.66,-0.16418,-0.0094956,-0.0031371,-0.16418,-0.0094955,-0.0031371
4.68,-0.16418,-0.0095583,-0.0031355,-0.16418,-0.0095583,-0.0031355
4.7,-0.16418,-0.009621,-0.0031368,-0.16418,-0.009621,-0.0031368
4.72,-0.16418,-0.0096838,-0.003136,-0.16418,-0.0096837,-0.003136
4.74,-0.16418,-0.0097465,-0.0031368,-0.16418,-0.0097464,-0.0031368
4.76,-0.16418,-0.0098092,-0.0031356,-0.16418,-0.0098092,-0.0031356
4.78,-0.16418,-0.0098719,-0.0031363,-0.16418,-0.0098719,-0.0031363
4.8,-0.1105,-0.0099347,-0.0031369,-0.1105,-0.0099346,-0.0031369
4.82,-0.1105,-0.0099803,-0.0020814,-0.1105,-0.0099802,-0.0020814
4.84,-0.1105,-0.010022,-0.0020752,-0.1105,-0.010022,-0.0020752
4.86,-0.1105,-0.010063,-0.0020744,-0.1105,-0.010063,-0.0020744
4.88,-0.1105,-0.010105,-0.0020755,-0.1105,-0.010105,-0.0020755
4.9,-0.1105,-0.010146,-0.0020753,-0.1105,-0.010146,-0.0020753
4.92,-0.1105,-0.010188,-0.0020759,-0.1105,-0.010188,-0.002076
4.94,-0.1105,-0.010229,-0.0020752,-0.1105,-0.010229,-0.0020752
4.96,-0.1105,-0.010271,-0.0020749,-0.1105,-0.010271,-0.002075
4.98,-0.1105,-0.010312,-0.002076,-0.1105,-0.010312,-0.002076
5,-0.056905,-0.010354,-0.0020761,-0.056906,-0.010354,-0.0020761
5.02,-0.056905,-0.010379,-0.0010629,-0.056906,-0.010379,-0.0010629
5.04,-0.056905,-0.0104,-0.0010581,-0.056906,-0.0104,-0.0010581
5.06,-0.056905,-0.010421,-0.0010574,-0.056906,-0.010421,-0.0010574
5.08,-0.056905,-0.010442,-0.0010583,-0.056906,-0.010442,-0.0010583
5.1,-0.056905,-0.010463,-0.0010581,-0.056906,-0.010463,-0.0010581
5.12,-0.056905,-0.010485,-0.0010584,-0.056906,-0.010485,-0.0010585
5.14,-0.056905,-0.010506,-0.0010582,-0.056906,-0.010506,-0.0010582
5.16,-0.056905,-0.010527,-0.0010574,-0.056906,-0.010527,-0.0010574
5.18,-0.056905,-0.010548,-0.0010591,-0.056906,-0.010548,-0.0010591
5.2,-0.0042322,-0.010569,-0.0010581,-0.0042331,-0.010569,-0.0010582
5.22,-0.0042322,-0.010574,-8.2936e-05,-0.0042331,-0.010574,-8.2954e-05
5.24,-0.0042322,-0.010576,-7.8375e-05,-0.0042331,-0.010576,-7.8393e-05
5.26,-0.0042322,-0.010578,-7.859e-05,-0.0042331,-0.010578,-7.8607e-05
5.28,-0.0042322,-0.010579,-7.8234e-05,-0.0042331,-0.010579,-7.8252e-05
5.3,-0.0042322,-0.010581,-7.8376e-05,-0.0042331,-0.010581,-7.8393e-05
5.32,-0.0042322,-0.010582,-7.8716e-05,-0.0042331,-0.010582,-7.8733e-05
5.34,-0.0042322,-0.010584,-7.8153e-05,-0.0042331,-0.010584,-7.817e-05
5.36,-0.0042322,-0.010585,-7.8605e-05,-0.0042331,-0.010585,-7.8622e-05
5.38,-0.0042322,-0.010587,-7.8519e-05,-0.0042331,-0.010587,-7.8537e-05
5.4,0.046617,-0.010589,-7.8477e-05,0.046616,-0.010589,-7.8495e-05
5.42,0.046617,-0.010575,0.00086125,0.046616,-0.010575,0.00086123
5.44,0.046617,-0.010557,0.00086579,0.046616,-0.010557,0.00086577
5.46,0.046617,-0.01054,0.00086551,0.046616,-0.01054,0.00086549
5.48,0.046617,-0.010523,0.00086599,0.046616,-0.010523,0.00086597
5.5,0.046617,-0.010506,0.00086563,0.046616,-0.010506,0.00086561
5.52,0.046617,-0.010488,0.00086557,0.046616,-0.010488,0.00086555
5.54,0.046617,-0.010471,0.00086603,0.046616,-0.010471,0.00086601
5.56,0.046617,-0.010454,0.00086537,0.046616,-0.010454,0.00086535
5.58,0.046617,-0.010436,0.0008659,0.046616,-0.010436,0.00086588
5.6,0.094806,-0.010419,0.00086564,0.094805,-0.010419,0.00086562
5.62,0.094806,-0.010387,0.0017694,0.094805,-0.010387,0.0017693
5.64,0.094806,-0.010351,0.0017739,0.094805,-0.010351,0.0017739
5.66,0.094806,-0.010316,0.0017756,0.094805,-0.010316,0.0017756
5.68,0.094806,-0.01028,0.0017736,0.094805,-0.01028,0.0017735
5.7,0.094806,-0.010245,0.0017742,0.094805,-0.010245,0.0017742
5.72,0.094806,-0.01021,0.0017727,0.094805,-0.010209,0.0017726
5.74,0.094806,-0.010174,0.001774,0.094805,-0.010174,0.0017739
5.76,0.094806,-0.010139,0.0017747,0.094805,-0.010139,0.0017747
5.78,0.094806,-0.010103,0.0017739,0.094805,-0.010103,0.0017739
5.8,0.13954,-0.010068,0.001774,0.13954,-0.010068,0.001774
5.82,0.13954,-0.010018,0.0026368,0.13954,-0.010018,0.0026367
5.84,0.13954,-0.0099653,0.0026424,0.13954,-0.0099653,0.0026424
5.86,0.13954,-0.0099125,0.0026441,0.13954,-0.0099125,0.0026441
5.88,0.13954,-0.0098596,0.0026417,0.13954,-0.0098596,0.0026416
5.9,0.13954,-0.0098068,0.0026427,0.13954,-0.0098067,0.0026427
5.92,0.13954,-0.0097539,0.0026405,0.13954,-0.0097539,0.0026405
5.94,0.13954,-0.0097011,0.0026425,0.13954,-0.0097011,0.0026424
5.96,0.13954,-0.0096482,0.0026425,0.13954,-0.0096482,0.0026425
5.98,0.13954,-0.0095954,0.0026428,0.13954,-0.0095954,0.0026428
6,0.18006,-0.0095425,0.0026422,0.18006,-0.0095425,0.0026422
6.02,0.18006,-0.0094766,0.0034558,0.18006,-0.0094766,0.0034558
6.04,0.18006,-0.0094074,0.0034623,0.18006,-0.0094074,0.0034622
6.06,0.18006,-0.0093382,0.0034615,0.18006,-0.0093381,0.0034615
6.08,0.18006,-0.0092689,0.0034621,0.18006,-0.0092689,0.0034621
6.1,0.18006,-0.0091997,0.0034624,0.18006,-0.0091997,0.0034624
6.12,0.18006,-0.0091304,0.0034604,0.18006,-0.0091304,0.0034604
6.14,0.18006,-0.0090612,0.0034629,0.18006,-0.0090612,0.0034628
6.16,0.18006,-0.008992,0.0034615,0.18006,-0.0089919,0.0034615
6.18,0.18006,-0.0089227,0.0034636,0.18006,-0.0089227,0.0034636
6.2,0.21565,-0.0088535,0.0034613,0.21565,-0.0088535,0.0034613
6.22,0.21565,-0.0087723,0.004211,0.21565,-0.0087723,0.0042109
6.24,0.21565,-0.008688,0.0042184,0.21565,-0.008688,0.0042184
6.26,0.21565,-0.0086036,0.0042197,0.21565,-0.0086036,0.0042197
6.28,0.21565,-0.0085192,0.0042183,0.21565,-0.0085192,0.0042182
6.3,0.21565,-0.0084349,0.0042183,0.21565,-0.0084348,0.0042183
6.32,0.21565,-0.0083505,0.0042207,0.21565,-0.0083505,0.0042206
6.34,0.21565,-0.0082661,0.0042193,0.21565,-0.0082661,0.0042193
6.36,0.21565,-0.0081817,0.0042185,0.21565,-0.0081817,0.0042184
6.38,0.21565,-0.0080974,0.0042214,0.21565,-0.0080974,0.0042213
6.4,0.24576,-0.008013,0.0042183,0.24575,-0.008013,0.0042182
6.42,0.24576,-0.0079181,0.0048857,0.24575,-0.0079181,0.0048857
6.44,0.24576,-0.0078203,0.0048944,0.24575,-0.0078203,0.0048943
6.46,0.24576,-0.0077224,0.0048961,0.24575,-0.0077224,0.004896
6.48,0.24576,-0.0076245,0.0048943,0.24575,-0.0076245,0.0048943
6.5,0.24576,-0.0075266,0.0048935,0.24575,-0.0075266,0.0048935
6.52,0.24576,-0.0074288,0.0048962,0.24575,-0.0074288,0.0048961
6.54,0.24576,-0.0073309,0.0048968,0.24575,-0.0073309,0.0048968
6.56,0.24576,-0.007233,0.0048926,0.24575,-0.007233,0.0048926
6.58,0.24576,-0.0071351,0.0048949,0.24575,-0.0071351,0.0048949
6.6,0.26987,-0.0070372,0.0048941,0.26987,-0.0070372,0.0048941
6.62,0.26987,-0.0069306,0.005456,0.26987,-0.0069306,0.005456
6.64,0.26987,-0.0068213,0.0054648,0.26987,-0.0068213,0.0054648
6.66,0.26987,-0.006712,0.0054664,0.26987,-0.006712,0.0054664
6.68,0.26987,-0.0066027,0.0054656,0.26987,-0.0066027,0.0054656
6.7,0.26987,-0.0064934,0.0054658,0.26987,-0.0064934,0.0054658
6.72,0.26987,-0.0063841,0.0054644,0.26987,-0.0063841,0.0054643
6.74,0.26987,-0.0062748,0.0054621,0.26987,-0.0062748,0.005462
6.76,0.26987,-0.0061655,0.0054638,0.26987,-0.0061655,0.0054638
6.78,0.26987,-0.0060562,0.005466,0.26987,-0.0060562,0.0054659
6.8,0.28762,-0.0059469,0.0054649,0.28762,-0.0059469,0.0054649
6.82,0.28762,-0.0058309,0.0058974,0.28762,-0.0058309,0.0058974
6.84,0.28762,-0.0057129,0.0059063,0.28762,-0.0057129,0.0059063
6.86,0.28762,-0.0055947,0.005906,0.28762,-0.0055947,0.005906
6.88,0.28762,-0.0054766,0.0059053,0.28762,-0.0054766,0.0059053
6.9,0.28762,-0.0053585,0.0059027,0.28762,-0.0053585,0.0059027
6.92,0.28762,-0.0052404,0.0059036,0.28762,-0.0052404,0.0059036
6.94,0.28762,-0.0051222,0.0059068,0.28762,-0.0051223,0.0059068
6.96,0.28762,-0.0050041,0.0059073,0.28762,-0.0050041,0.0059072
6.98,0.28762,-0.004886,0.0059088,0.28762,-0.004886,0.0059087
7,0.29878,-0.0047679,0.005905,0.29878,-0.0047679,0.005905
7.02,0.29878,-0.0046455,0.0061875,0.29878,-0.0046455,0.0061875
7.04,0.29878,-0.0045216,0.0061933,0.29878,-0.0045216,0.0061933
7.06,0.29878,-0.0043978,0.0061944,0.29878,-0.0043978,0.0061944
7.08,0.29878,-0.0042739,0.0061955,0.29878,-0.0042739,0.0061954
7.1,0.29878,-0.00415,0.0061957,0.29878,-0.00415,0.0061957
7.12,0.29878,-0.0040261,0.0061949,0.29878,-0.0040262,0.0061949
7.14,0.29878,-0.0039023,0.0061934,0.29878,-0.0039023,0.0061934
7.16,0.29878,-0.0037784,0.0061925,0.29878,-0.0037784,0.0061925
7.18,0.29878,-0.0036545,0.0061909,0.29878,-0.0036545,0.0061909
7.2,0.30322,-0.0035306,0.0061895,0.30322,-0.0035306,0.0061895
7.22,0.30322,-0.003405,0.0063077,0.30322,-0.0034051,0.0063077
7.24,0.30322,-0.0032788,0.0063106,0.30322,-0.0032789,0.0063106
7.26,0.30322,-0.0031526,0.0063103,0.30322,-0.0031526,0.0063103
7.28,0.30322,-0.0030264,0.0063101,0.30322,-0.0030264,0.00631
7.3,0.30322,-0.0029002,0.006309,0.30322,-0.0029002,0.006309
7.32,0.30322,-0.002774,0.0063067,0.30322,-0.002774,0.0063067
7.34,0.30322,-0.0026478,0.0063104,0.30322,-0.0026478,0.0063104
7.36,0.30322,-0.0025216,0.0063122,0.30322,-0.0025216,0.0063122
7.38,0.30322,-0.0023954,0.0063145,0.30322,-0.0023954,0.0063145
7.4,0.30148,-0.0022691,0.0063097,0.30148,-0.0022692,0.0063097
7.42,0.30148,-0.0021436,0.0062656,0.30148,-0.0021436,0.0062656
7.44,0.30148,-0.0020183,0.0062636,0.30148,-0.0020183,0.0062636
7.46,0.30148,-0.001893,0.0062621,0.30148,-0.001893,0.0062621
7.48,0.30148,-0.0017677,0.0062588,0.30148,-0.0017677,0.0062588
7.5,0.30148,-0.0016424,0.0062614,0.30148,-0.0016425,0.0062614
7.52,0.30148,-0.0015172,0.0062659,0.30148,-0.0015172,0.0062659
7.54,0.30148,-0.0013919,0.0062649,0.30148,-0.0013919,0.0062649
7.56,0.30148,-0.0012666,0.006264,0.30148,-0.0012666,0.006264
7.58,0.30148,-0.0011413,0.0062642,0.30148,-0.0011413,0.0062642
7.6,0.29424,-0.001016,0.0062668,0.29422,-0.001016,0.0062668
7.62,0.29424,-0.00089351,0.0060796,0.29422,-0.00089354,0.0060792
7.64,0.29424,-0.00077198,0.0060751,0.29422,-0.00077202,0.0060747
7.66,0.29424,-0.00065046,0.006074,0.29422,-0.00065051,0.0060736
7.68,0.29424,-0.00052894,0.0060713,0.29422,-0.00052899,0.0060709
7.7,0.29424,-0.00040742,0.0060705,0.29422,-0.00040748,0.0060701
7.72,0.29424,-0.00028594,0.0060762,0.29422,-0.00028601,0.0060758
7.74,0.29424,-0.00016443,0.0060761,0.29422,-0.00016451,0.0060757
7.76,0.29424,-4.2912e-05,0.0060741,0.29422,-4.2996e-05,0.0060737
7.78,0.29424,7.8608e-05,0.0060722,0.29422,7.8516e-05,0.0060718
7.8,0.28169,0.00020009,0.0060777,0.28168,0.00019999,0.0060773
7.82,0.28169,0.00031681,0.0057632,0.28168,0.0003167,0.0057629
7.84,0.28169,0.00043198,0.0057568,0.28168,0.00043186,0.0057564
7.86,0.28169,0.00054711,0.0057575,0.28168,0.00054699,0.0057571
7.88,0.28169,0.00066223,0.0057595,0.28168,0.0006621,0.0057591
7.9,0.28169,0.00077735,0.0057635,0.28168,0.00077721,0.0057631
7.92,0.28169,0.00089252,0.0057573,0.28168,0.00089237,0.0057569
7.94,0.28169,0.0010077,0.0057566,0.28168,0.0010075,0.0057562
7.96,0.28169,0.0011228,0.0057574,0.28168,0.0011226,0.0057571
7.98,0.28169,0.0012379,0.0057596,0.28168,0.0012377,0.0057592
8,0.26427,0.001353,0.0057612,0.26426,0.0013529,0.0057608
8.02,0.26427,0.0014617,0.0053368,0.26426,0.0014615,0.0053365
8.04,0.26427,0.0015683,0.0053303,0.26426,0.0015681,0.00533
8.06,0.26427,0.0016749,0.0053286,0.26426,0.0016747,0.0053283
8.08,0.26427,0.0017815,0.0053298,0.26426,0.0017813,0.0053295
8.1,0.26427,0.0018881,0.0053299,0.26426,0.0018879,0.0053295
8.12,0.26427,0.0019947,0.0053312,0.26426,0.0019945,0.0053308
8.14,0.26427,0.0021013,0.0053334,0.26426,0.0021011,0.0053331
8.16,0.26427,0.0022079,0.0053311,0.26426,0.0022077,0.0053308
8.18,0.26427,0.0023145,0.0053299,0.26426,0.0023143,0.0053296
8.2,0.24234,0.0024211,0.0053307,0.24233,0.0024209,0.0053304
8.22,0.24234,0.0025198,0.0048222,0.24233,0.0025195,0.0048219
8.24,0.24234,0.0026161,0.0048156,0.24233,0.0026159,0.0048153
8.26,0.24234,0.0027124,0.0048132,0.24233,0.0027122,0.0048129
8.28,0.24234,0.0028087,0.0048153,0.24233,0.0028085,0.004815
8.3,0.24234,0.0029051,0.0048161,0.24233,0.0029048,0.0048158
8.32,0.24234,0.0030014,0.0048133,0.24233,0.0030011,0.004813
8.34,0.24234,0.0030977,0.0048114,0.24233,0.0030974,0.0048111
8.36,0.24234,0.003194,0.0048172,0.24233,0.0031937,0.0048169
8.38,0.24234,0.0032903,0.0048151,0.24233,0.00329,0.0048148
8.4,0.21672,0.0033866,0.0048158,0.21671,0.0033863,0.0048155
8.42,0.21672,0.003474,0.0042478,0.21671,0.0034737,0.0042476
8.44,0.21672,0.0035588,0.0042417,0.21671,0.0035585,0.0042415
8.46,0.21672,0.0036437,0.0042418,0.21671,0.0036434,0.0042416
8.48,0.21672,0.0037285,0.004243,0.21671,0.0037282,0.0042428
8.5,0.21672,0.0038134,0.0042407,0.21671,0.0038131,0.0042404
8.52,0.21672,0.0038982,0.0042418,0.21671,0.0038979,0.0042416
8.54,0.21672,0.003983,0.004244,0.21671,0.0039827,0.0042438
8.56,0.21672,0.0040679,0.0042414,0.21671,0.0040676,0.0042412
8.58,0.21672,0.0041527,0.0042431,0.21671,0.0041524,0.0042429
8.6,0.18815,0.0042376,0.0042429,0.18815,0.0042372,0.0042427
8.62,0.18815,0.0043127,0.0036359,0.18815,0.0043124,0.0036357
8.64,0.18815,0.0043854,0.0036307,0.18815,0.004385,0.0036305
8.66,0.18815,0.004458,0.0036316,0.18815,0.0044576,0.0036314
8.68,0.18815,0.0045306,0.0036296,0.18815,0.0045303,0.0036294
8.7,0.18815,0.0046032,0.0036313,0.18815,0.0046029,0.0036312
8.72,0.18815,0.0046758,0.0036306,0.18815,0.0046755,0.0036305
8.74,0.18815,0.0047484,0.0036308,0.18815,0.0047481,0.0036306
8.76,0.18815,0.0048211,0.0036307,0.18815,0.0048207,0.0036306
8.78,0.18815,0.0048937,0.0036293,0.18815,0.0048933,0.0036292
8.8,0.15732,0.0049663,0.0036321,0.15731,0.0049659,0.003632
8.82,0.15732,0.0050288,0.003002,0.15731,0.0050284,0.0030019
8.84,0.15732,0.0050887,0.0029976,0.15731,0.0050884,0.0029975
8.86,0.15732,0.0051487,0.0029953,0.15731,0.0051483,0.0029952
8.88,0.15732,0.0052086,0.0029974,0.15731,0.0052083,0.0029973
8.9,0.15732,0.0052686,0.002997,0.15731,0.0052682,0.0029969
8.92,0.15732,0.0053285,0.0029964,0.15731,0.0053282,0.0029963
8.94,0.15732,0.0053885,0.0029976,0.15731,0.0053881,0.0029975
8.96,0.15732,0.0054484,0.0029975,0.15731,0.005448,0.0029974
8.98,0.15732,0.0055084,0.0029995,0.15731,0.005508,0.0029994
9,0.12477,0.0055683,0.0029975,0.12477,0.0055679,0.0029974
9.02,0.12477,0.0056179,0.0023561,0.12477,0.0056175,0.0023561
9.04,0.12477,0.0056649,0.002352,0.12477,0.0056646,0.0023519
9.06,0.12477,0.005712,0.0023522,0.12477,0.0057116,0.0023522
9.08,0.12477,0.005759,0.0023521,0.12477,0.0057586,0.0023521
9.1,0.12477,0.0058061,0.0023527,0.12477,0.0058057,0.0023526
9.12,0.12477,0.0058531,0.0023516,0.12477,0.0058527,0.0023516
9.14,0.12477,0.0059002,0.0023528,0.12477,0.0058998,0.0023527
9.16,0.12477,0.0059472,0.0023519,0.12477,0.0059468,0.0023519
9.18,0.12477,0.0059943,0.0023532,0.12477,0.0059939,0.0023532
9.2,0.091259,0.0060413,0.002353,0.091257,0.0060409,0.0023529
9.22,0.091259,0.0060779,0.0017097,0.091257,0.0060775,0.0017097
9.24,0.091259,0.006112,0.0017065,0.091257,0.0061116,0.0017065
9.26,0.091259,0.0061462,0.0017049,0.091257,0.0061458,0.0017049
9.28,0.091259,0.0061803,0.0017067,0.091257,0.0061799,0.0017067
9.3,0.091259,0.0062144,0.0017062,0.091257,0.006214,0.0017062
9.32,0.091259,0.0062485,0.0017076,0.091257,0.0062481,0.0017075
9.34,0.091259,0.0062827,0.0017064,0.091257,0.0062823,0.0017064
9.36,0.091259,0.0063168,0.0017059,0.091257,0.0063164,0.0017058
9.38,0.091259,0.0063509,0.0017064,0.091257,0.0063505,0.0017064
9.4,0.057327,0.006385,0.0017064,0.057327,0.0063846,0.0017064
9.42,0.057327,0.0064088,0.0010691,0.057327,0.0064084,0.0010691
9.44,0.057327,0.0064301,0.0010659,0.057327,0.0064297,0.0010659
9.46,0.057327,0.0064514,0.0010663,0.057327,0.006451,0.0010663
9.48,0.057327,0.0064727,0.0010658,0.057327,0.0064723,0.0010658
9.5,0.057327,0.006494,0.001066,0.057327,0.0064936,0.0010661
9.52,0.057327,0.0065154,0.0010658,0.057327,0.006515,0.0010658
9.54,0.057327,0.0065367,0.0010658,0.057327,0.0065363,0.0010658
9.56,0.057327,0.006558,0.0010662,0.057327,0.0065576,0.0010662
9.58,0.057327,0.0065793,0.0010653,0.057327,0.0065789,0.0010654
9.6,0.023629,0.0066006,0.0010662,0.023632,0.0066002,0.0010662
9.62,0.023629,0.0066117,0.00044087,0.023632,0.0066113,0.00044092
9.64,0.023629,0.0066205,0.00043813,0.023632,0.0066201,0.00043818
9.66,0.023629,0.0066293,0.00043709,0.023632,0.0066289,0.00043714
9.68,0.023629,0.006638,0.00043836,0.023632,0.0066376,0.00043841
9.7,0.023629,0.0066468,0.00043807,0.023632,0.0066464,0.00043812
9.72,0.023629,0.0066555,0.00043864,0.023632,0.0066551,0.00043868
9.74,0.023629,0.0066643,0.00043817,0.023632,0.0066639,0.00043821
9.76,0.023629,0.0066731,0.00043731,0.023632,0.0066727,0.00043736
9.78,0.023629,0.0066818,0.00043827,0.023632,0.0066814,0.00043832
9.8,-0.0092815,0.0066906,0.0004381,-0.0092771,0.0066902,0.00043814
9.82,-0.0092815,0.0066894,-0.00016927,-0.0092771,0.006689,-0.00016919
9.84,-0.0092815,0.006686,-0.00017189,-0.0092771,0.0066856,-0.00017181
9.86,-0.0092815,0.0066825,-0.00017295,-0.0092771,0.0066821,-0.00017287
9.88,-0.0092815,0.0066791,-0.00017167,-0.0092771,0.0066787,-0.00017159
9.9,-0.0092815,0.0066757,-0.00017194,-0.0092771,0.0066753,-0.00017186
9.92,-0.0092815,0.0066722,-0.00017144,-0.0092771,0.0066718,-0.00017136
9.94,-0.0092815,0.0066688,-0.00017187,-0.0092771,0.0066684,-0.00017179
9.96,-0.0092815,0.0066653,-0.00017271,-0.0092771,0.006665,-0.00017263
9.98,-0.0092815,0.0066619,-0.00017178,-0.0092771,0.0066615,-0.0001717
10,-0.040843,0.0066585,-0.00017192,-0.040837,0.0066581,-0.00017184
10.02,-0.040843,0.0066455,-0.00075542,-0.040837,0.0066451,-0.00075531
10.04,-0.040843,0.0066303,-0.00075801,-0.040837,0.0066299,-0.0007579
10.06,-0.040843,0.0066152,-0.00075899,-0.040837,0.0066148,-0.00075888
10.08,-0.040843,0.0066,-0.0007578,-0.040837,0.0065996,-0.00075769
10.1,-0.040843,0.0065848,-0.00075811,-0.040837,0.0065845,-0.000758
10.12,-0.040843,0.0065697,-0.00075731,-0.040837,0.0065693,-0.0007572
10.14,-0.040843,0.0065545,-0.00075798,-0.040837,0.0065541,-0.00075787
10.16,-0.040843,0.0065393,-0.0007588,-0.040837,0.006539,-0.00075868
10.18,-0.040843,0.0065242,-0.00075777,-0.040837,0.0065238,-0.00075766
10.2,-0.070541,0.006509,-0.00075806,-0.070533,0.0065087,-0.00075794
10.22,-0.070541,0.0064848,-0.0013114,-0.070533,0.0064845,-0.0013112
10.24,-0.070541,0.0064585,-0.0013142,-0.070533,0.0064582,-0.001314
10.26,-0.070541,0.0064323,-0.0013136,-0.070533,0.0064319,-0.0013135
10.28,-0.070541,0.006406,-0.0013142,-0.070533,0.0064056,-0.0013141
10.3,-0.070541,0.0063797,-0.0013141,-0.070533,0.0063794,-0.001314
10.32,-0.070541,0.0063534,-0.0013142,-0.070533,0.0063531,-0.001314
10.34,-0.070541,0.0063271,-0.0013143,-0.070533,0.0063268,-0.0013141
10.36,-0.070541,0.0063009,-0.0013138,-0.070533,0.0063005,-0.0013137
10.38,-0.070541,0.0062746,-0.0013148,-0.070533,0.0062742,-0.0013147
10.4,-0.09788,0.0062483,-0.0013137,-0.097872,0.006248,-0.0013136
10.42,-0.09788,0.0062136,-0.0018299,-0.097872,0.0062133,-0.0018298
10.44,-0.09788,0.006177,-0.0018326,-0.097872,0.0061766,-0.0018325
10.46,-0.09788,0.0061403,-0.0018347,-0.097872,0.00614,-0.0018346
10.48,-0.09788,0.0061036,-0.0018322,-0.097872,0.0061033,-0.001832
10.5,-0.09788,0.006067,-0.0018328,-0.097872,0.0060667,-0.0018327
10.52,-0.09788,0.0060303,-0.0018313,-0.097872,0.00603,-0.0018311
10.54,-0.09788,0.0059937,-0.0018327,-0.097872,0.0059934,-0.0018325
10.56,-0.09788,0.005957,-0.0018336,-0.097872,0.0059567,-0.0018335
10.58,-0.09788,0.0059204,-0.0018326,-0.097872,0.0059201,-0.0018324
10.6,-0.12247,0.0058837,-0.0018327,-0.12246,0.0058834,-0.0018325
10.62,-0.12247,0.0058394,-0.0023046,-0.12246,0.0058391,-0.0023044
10.64,-0.12247,0.0057933,-0.0023075,-0.12246,0.005793,-0.0023073
10.66,-0.12247,0.0057471,-0.0023071,-0.12246,0.0057468,-0.0023069
10.68,-0.12247,0.005701,-0.0023074,-0.12246,0.0057007,-0.0023072
10.7,-0.12247,0.0056548,-0.0023068,-0.12246,0.0056545,-0.0023066
10.72,-0.12247,0.0056087,-0.0023084,-0.12246,0.0056084,-0.0023082
10.74,-0.12247,0.0055625,-0.0023064,-0.12246,0.0055623,-0.0023062
10.76,-0.12247,0.0055164,-0.0023075,-0.12246,0.0055161,-0.0023073
10.78,-0.12247,0.0054702,-0.0023064,-0.12246,0.00547,-0.0023062
10.8,-0.14389,0.0054241,-0.0023066,-0.14388,0.0054238,-0.0023064
10.82,-0.14389,0.0053712,-0.0027257,-0.14388,0.0053709,-0.0027255
10.84,-0.14389,0.0053166,-0.0027284,-0.14388,0.0053164,-0.0027282
10.86,-0.14389,0.005262,-0.0027288,-0.14388,0.0052618,-0.0027286
10.88,-0.14389,0.0052075,-0.0027286,-0.14388,0.0052072,-0.0027284
10.9,-0.14389,0.0051529,-0.0027286,-0.14388,0.0051527,-0.0027284
10.92,-0.14389,0.0050983,-0.0027285,-0.14388,0.0050981,-0.0027283
10.94,-0.14389,0.0050438,-0.002729,-0.14388,0.0050435,-0.0027288
10.96,-0.14389,0.0049892,-0.0027282,-0.14388,0.004989,-0.002728
10.98,-0.14389,0.0049346,-0.0027289,-0.14388,0.0049344,-0.0027287
11,-0.16187,0.00488,-0.0027283,-0.16186,0.0048798,-0.0027281
11.02,-0.16187,0.0048197,-0.0030869,-0.16186,0.0048195,-0.0030867
11.04,-0.16187,0.0047579,-0.0030896,-0.16186,0.0047577,-0.0030893
11.06,-0.16187,0.0046961,-0.0030882,-0.16186,0.0046959,-0.003088
11.08,-0.16187,0.0046343,-0.0030898,-0.16186,0.0046342,-0.0030896
11.1,-0.16187,0.0045726,-0.0030886,-0.16186,0.0045724,-0.0030884
11.12,-0.16187,0.0045108,-0.0030902,-0.16186,0.0045106,-0.00309
11.14,-0.16187,0.004449,-0.0030889,-0.16186,0.0044488,-0.0030887
11.16,-0.16187,0.0043872,-0.0030899,-0.16186,0.004387,-0.0030897
11.18,-0.16187,0.0043254,-0.0030888,-0.16186,0.0043252,-0.0030885
11.2,-0.1761,0.0042636,-0.0030878,-0.17609,0.0042634,-0.0030876
11.22,-0.1761,0.0041972,-0.0033782,-0.17609,0.004197,-0.0033779
11.24,-0.1761,0.0041296,-0.0033806,-0.17609,0.0041294,-0.0033804
11.26,-0.1761,0.004062,-0.0033821,-0.17609,0.0040619,-0.0033818
11.28,-0.1761,0.0039944,-0.0033795,-0.17609,0.0039942,-0.0033793
11.3,-0.1761,0.0039268,-0.0033805,-0.17609,0.0039266,-0.0033803
11.32,-0.1761,0.0038592,-0.0033781,-0.17609,0.003859,-0.0033779
11.34,-0.1761,0.0037916,-0.0033804,-0.17609,0.0037914,-0.0033802
11.36,-0.1761,0.003724,-0.0033796,-0.17609,0.0037238,-0.0033794
11.38,-0.1761,0.0036564,-0.0033799,-0.17609,0.0036562,-0.0033797
11.4,-0.18653,0.0035888,-0.0033799,-0.18652,0.0035886,-0.0033797
11.42,-0.18653,0.0035177,-0.003595,-0.18652,0.0035176,-0.0035947
11.44,-0.18653,0.0034458,-0.0035966,-0.18652,0.0034457,-0.0035963
11.46,-0.18653,0.0033739,-0.0035975,-0.18652,0.0033738,-0.0035972
11.48,-0.18653,0.0033019,-0.0035968,-0.18652,0.0033018,-0.0035965
11.5,-0.18653,0.00323,-0.003596,-0.18652,0.0032299,-0.0035957
11.52,-0.18653,0.0031581,-0.0035975,-0.18652,0.003158,-0.0035973
11.54,-0.18653,0.0030861,-0.0035961,-0.18652,0.003086,-0.0035958
11.56,-0.18653,0.0030142,-0.0035981,-0.18652,0.0030141,-0.0035979
11.58,-0.18653,0.0029422,-0.0035952,-0.18652,0.0029422,-0.003595
11.6,-0.19301,0.0028703,-0.0035963,-0.193,0.0028702,-0.0035961
11.62,-0.19301,0.0027962,-0.0037315,-0.193,0.0027962,-0.0037313
11.64,-0.19301,0.0027216,-0.0037334,-0.193,0.0027215,-0.0037331
11.66,-0.19301,0.0026469,-0.0037336,-0.193,0.0026469,-0.0037333
11.68,-0.19301,0.0025723,-0.0037324,-0.193,0.0025722,-0.0037322
11.7,-0.19301,0.0024976,-0.0037329,-0.193,0.0024976,-0.0037327
11.72,-0.19301,0.0024229,-0.0037303,-0.193,0.0024229,-0.0037301
11.74,-0.19301,0.0023483,-0.0037331,-0.193,0.0023482,-0.0037328
11.76,-0.19301,0.0022736,-0.0037322,-0.193,0.0022736,-0.0037319
11.78,-0.19301,0.002199,-0.0037318,-0.193,0.0021989,-0.0037316
11.8,-0.19563,0.0021243,-0.0037327,-0.19562,0.0021243,-0.0037324
11.82,-0.19563,0.0020488,-0.0037878,-0.19562,0.0020488,-0.0037876
11.84,-0.19563,0.001973,-0.0037885,-0.19562,0.001973,-0.0037883
11.86,-0.19563,0.0018973,-0.003789,-0.19562,0.0018973,-0.0037887
11.88,-0.19563,0.0018215,-0.0037874,-0.19562,0.0018215,-0.0037871
11.9,-0.19563,0.0017457,-0.0037891,-0.19562,0.0017457,-0.0037889
11.92,-0.19563,0.00167,-0.0037895,-0.19562,0.00167,-0.0037892
11.94,-0.19563,0.0015942,-0.0037873,-0.19562,0.0015942,-0.0037871
11.96,-0.19563,0.0015184,-0.0037887,-0.19562,0.0015185,-0.0037885
11.98,-0.19563,0.0014427,-0.0037864,-0.19562,0.0014427,-0.0037862
12,-0.19456,0.0013669,-0.0037872,-0.19455,0.0013669,-0.003787
12.02,-0.19456,0.0012915,-0.0037653,-0.19455,0.0012915,-0.0037651
12.04,-0.19456,0.0012162,-0.0037661,-0.19455,0.0012162,-0.0037658
12.06,-0.19456,0.0011409,-0.0037694,-0.19455,0.0011409,-0.0037692
12.08,-0.19456,0.0010656,-0.0037656,-0.19455,0.0010656,-0.0037654
12.1,-0.19456,0.00099027,-0.0037653,-0.19455,0.00099032,-0.0037651
12.12,-0.19456,0.00091496,-0.0037655,-0.19455,0.00091501,-0.0037653
12.14,-0.19456,0.00083965,-0.0037659,-0.19455,0.00083971,-0.0037657
12.16,-0.19456,0.00076433,-0.0037633,-0.19455,0.00076439,-0.0037631
12.18,-0.19456,0.00068903,-0.0037654,-0.19455,0.00068909,-0.0037651
12.2,-0.19017,0.00061372,-0.0037657,-0.19016,0.00061379,-0.0037655
12.22,-0.19017,0.00053987,-0.0036741,-0.19016,0.00053995,-0.0036739
12.24,-0.19017,0.00046641,-0.0036727,-0.19016,0.00046649,-0.0036725
12.26,-0.19017,0.00039296,-0.0036744,-0.19016,0.00039304,-0.0036742
12.28,-0.19017,0.00031949,-0.0036729,-0.19016,0.00031958,-0.0036727
12.3,-0.19017,0.00024603,-0.0036735,-0.19016,0.00024612,-0.0036733
12.32,-0.19017,0.00017258,-0.0036756,-0.19016,0.00017268,-0.0036754
12.34,-0.19017,9.9112e-05,-0.003673,-0.19016,9.9211e-05,-0.0036728
12.36,-0.19017,2.5652e-05,-0.003673,-0.19016,2.5755e-05,-0.0036728
12.38,-0.19017,-4.7809e-05,-0.0036727,-0.19016,-4.7701e-05,-0.0036725
12.4,-0.18261,-0.00012126,-0.0036735,-0.18261,-0.00012115,-0.0036733
12.42,-0.18261,-0.00019222,-0.0035165,-0.18261,-0.00019211,-0.0035163
12.44,-0.18261,-0.00026253,-0.0035154,-0.18261,-0.00026241,-0.0035152
12.46,-0.18261,-0.00033283,-0.0035156,-0.18261,-0.0003327,-0.0035154
12.48,-0.18261,-0.00040313,-0.0035149,-0.18261,-0.000403,-0.0035147
12.5,-0.18261,-0.00047343,-0.0035158,-0.18261,-0.0004733,-0.0035156
12.52,-0.18261,-0.00054374,-0.0035131,-0.18261,-0.00054361,-0.0035129
12.54,-0.18261,-0.00061403,-0.0035164,-0.18261,-0.00061389,-0.0035162
12.56,-0.18261,-0.00068434,-0.0035143,-0.18261,-0.0006842,-0.0035142
12.58,-0.18261,-0.00075463,-0.0035162,-0.18261,-0.00075449,-0.003516
12.6,-0.17208,-0.00082493,-0.0035164,-0.17207,-0.00082478,-0.0035162
12.62,-0.17208,-0.00089178,-0.003299,-0.17207,-0.00089162,-0.0032988
12.64,-0.17208,-0.00095773,-0.003297,-0.17207,-0.00095758,-0.0032969
12.66,-0.17208,-0.0010237,-0.0032946,-0.17207,-0.0010235,-0.0032945
12.68,-0.17208,-0.0010896,-0.0032983,-0.17207,-0.0010895,-0.0032981
12.7,-0.17208,-0.0011556,-0.0032972,-0.17207,-0.0011554,-0.0032971
12.72,-0.17208,-0.0012215,-0.0032995,-0.17207,-0.0012213,-0.0032993
12.74,-0.17208,-0.0012875,-0.0032973,-0.17207,-0.0012873,-0.0032971
12.76,-0.17208,-0.0013534,-0.003298,-0.17207,-0.0013532,-0.0032979
12.78,-0.17208,-0.0014194,-0.0032979,-0.17207,-0.0014192,-0.0032977
12.8,-0.15872,-0.0014853,-0.0032978,-0.15871,-0.0014851,-0.0032976
12.82,-0.15872,-0.0015469,-0.0030274,-0.15871,-0.0015467,-0.0030273
12.84,-0.15872,-0.0016074,-0.0030252,-0.15871,-0.0016073,-0.0030251
12.86,-0.15872,-0.001668,-0.0030258,-0.15871,-0.0016678,-0.0030256
12.88,-0.15872,-0.0017285,-0.0030256,-0.15871,-0.0017283,-0.0030255
12.9,-0.15872,-0.001789,-0.003026,-0.15871,-0.0017888,-0.0030259
12.92,-0.15872,-0.0018495,-0.003027,-0.15871,-0.0018493,-0.0030269
12.94,-0.15872,-0.00191,-0.0030259,-0.15871,-0.0019098,-0.0030258
12.96,-0.15872,-0.0019705,-0.0030243,-0.15871,-0.0019703,-0.0030242
12.98,-0.15872,-0.002031,-0.0030255,-0.15871,-0.0020308,-0.0030254
13,-0.14292,-0.0020915,-0.0030257,-0.14292,-0.0020913,-0.0030256
13.02,-0.14292,-0.002147,-0.0027115,-0.14292,-0.0021468,-0.0027114
13.04,-0.14292,-0.0022012,-0.0027093,-0.14292,-0.002201,-0.0027092
13.06,-0.14292,-0.0022554,-0.0027107,-0.14292,-0.0022551,-0.0027106
13.08,-0.14292,-0.0023096,-0.0027091,-0.14292,-0.0023093,-0.002709
13.1,-0.14292,-0.0023637,-0.00271,-0.14292,-0.0023635,-0.0027099
13.12,-0.14292,-0.0024179,-0.0027074,-0.14292,-0.0024177,-0.0027073
13.14,-0.14292,-0.0024721,-0.0027105,-0.14292,-0.0024719,-0.0027104
13.16,-0.14292,-0.0025263,-0.0027093,-0.14292,-0.0025261,-0.0027092
13.18,-0.14292,-0.0025805,-0.0027104,-0.14292,-0.0025803,-0.0027103
13.2,-0.12512,-0.0026347,-0.00271,-0.12512,-0.0026345,-0.0027099
13.22,-0.12512,-0.0026832,-0.0023612,-0.12512,-0.002683,-0.0023611
13.24,-0.12512,-0.0027304,-0.0023591,-0.12512,-0.0027302,-0.0023591
13.26,-0.12512,-0.0027776,-0.002359,-0.12512,-0.0027774,-0.0023589
13.28,-0.12512,-0.0028248,-0.0023592,-0.12512,-0.0028245,-0.0023591
13.3,-0.12512,-0.002872,-0.0023585,-0.12512,-0.0028717,-0.0023584
13.32,-0.12512,-0.0029191,-0.0023593,-0.12512,-0.0029189,-0.0023593
13.34,-0.12512,-0.0029663,-0.0023585,-0.12512,-0.0029661,-0.0023585
13.36,-0.12512,-0.0030135,-0.0023597,-0.12512,-0.0030132,-0.0023597
13.38,-0.12512,-0.0030607,-0.0023578,-0.12512,-0.0030604,-0.0023578
13.4,-0.10572,-0.0031078,-0.0023598,-0.10572,-0.0031076,-0.0023597
13.42,-0.10572,-0.003149,-0.0019854,-0.10572,-0.0031487,-0.0019853
13.44,-0.10572,-0.0031886,-0.0019833,-0.10572,-0.0031884,-0.0019833
13.46,-0.10572,-0.0032283,-0.0019828,-0.10572,-0.003228,-0.0019827
13.48,-0.10572,-0.003268,-0.0019837,-0.10572,-0.0032677,-0.0019837
13.5,-0.10572,-0.0033076,-0.0019824,-0.10572,-0.0033074,-0.0019824
13.52,-0.10572,-0.0033473,-0.0019839,-0.10572,-0.003347,-0.0019838
13.54,-0.10572,-0.0033869,-0.0019828,-0.10572,-0.0033867,-0.0019827
13.56,-0.10572,-0.0034266,-0.0019835,-0.10572,-0.0034264,-0.0019835
13.58,-0.10572,-0.0034663,-0.001983,-0.10572,-0.003466,-0.001983
13.6,-0.085105,-0.0035059,-0.0019834,-0.085104,-0.0035057,-0.0019833
13.62,-0.085105,-0.0035392,-0.0015915,-0.085104,-0.003539,-0.0015914
13.64,-0.085105,-0.003571,-0.0015892,-0.085104,-0.0035708,-0.0015892
13.66,-0.085105,-0.0036028,-0.0015893,-0.085104,-0.0036025,-0.0015892
13.68,-0.085105,-0.0036346,-0.0015894,-0.085104,-0.0036343,-0.0015893
13.7,-0.085105,-0.0036664,-0.0015897,-0.085104,-0.0036661,-0.0015897
13.72,-0.085105,-0.0036982,-0.0015893,-0.085104,-0.0036979,-0.0015892
13.74,-0.085105,-0.00373,-0.0015893,-0.085104,-0.0037297,-0.0015893
13.76,-0.085105,-0.0037617,-0.0015888,-0.085104,-0.0037615,-0.0015888
13.78,-0.085105,-0.0037935,-0.0015894,-0.085104,-0.0037933,-0.0015894
13.8,-0.063714,-0.0038253,-0.0015896,-0.063714,-0.0038251,-0.0015895
13.82,-0.063714,-0.0038505,-0.0011876,-0.063714,-0.0038503,-0.0011876
13.84,-0.063714,-0.0038743,-0.0011858,-0.063714,-0.003874,-0.0011858
13.86,-0.063714,-0.003898,-0.0011856,-0.063714,-0.0038977,-0.0011856
13.88,-0.063714,-0.0039217,-0.0011859,-0.063714,-0.0039214,-0.0011859
13.9,-0.063714,-0.0039454,-0.0011852,-0.063714,-0.0039451,-0.0011852
13.92,-0.063714,-0.0039691,-0.0011861,-0.063714,-0.0039689,-0.0011861
13.94,-0.063714,-0.0039928,-0.0011856,-0.063714,-0.0039926,-0.0011856
13.96,-0.063714,-0.0040165,-0.0011856,-0.063714,-0.0040163,-0.0011856
13.98,-0.063714,-0.0040403,-0.001186,-0.063714,-0.00404,-0.001186
14,-0.041959,-0.004064,-0.0011858,-0.04196,-0.0040637,-0.0011858
14.02,-0.041959,-0.0040811,-0.00078087,-0.04196,-0.0040808,-0.00078089
14.04,-0.041959,-0.0040966,-0.00077884,-0.04196,-0.0040964,-0.00077886
14.06,-0.041959,-0.0041122,-0.00077852,-0.04196,-0.004112,-0.00077854
14.08,-0.041959,-0.0041278,-0.0007789,-0.04196,-0.0041275,-0.00077892
14.1,-0.041959,-0.0041434,-0.00077908,-0.04196,-0.0041431,-0.0007791
14.12,-0.041959,-0.004159,-0.00077881,-0.04196,-0.0041587,-0.00077883
14.14,-0.041959,-0.0041745,-0.00077881,-0.04196,-0.0041743,-0.00077884
14.16,-0.041959,-0.0041901,-0.00077867,-0.04196,-0.0041899,-0.00077869
14.18,-0.041959,-0.0042057,-0.00077884,-0.04196,-0.0042054,-0.00077887
14.2,-0.020252,-0.0042213,-0.00077909,-0.020254,-0.004221,-0.00077911
14.22,-0.020252,-0.0042303,-0.00037728,-0.020254,-0.00423,-0.00037732
14.24,-0.020252,-0.0042378,-0.00037529,-0.020254,-0.0042375,-0.00037533
14.26,-0.020252,-0.0042453,-0.0003755,-0.020254,-0.004245,-0.00037555
14.28,-0.020252,-0.0042528,-0.0003753,-0.020254,-0.0042525,-0.00037535
14.3,-0.020252,-0.0042603,-0.00037547,-0.020254,-0.0042601,-0.00037552
14.32,-0.020252,-0.0042678,-0.00037431,-0.020254,-0.0042676,-0.00037436
14.34,-0.020252,-0.0042753,-0.00037553,-0.020254,-0.0042751,-0.00037558
14.36,-0.020252,-0.0042828,-0.0003755,-0.020254,-0.0042826,-0.00037554
14.38,-0.020252,-0.0042903,-0.00037427,-0.020254,-0.0042901,-0.00037432
14.4,0.0010079,-0.0042978,-0.00037604,0.0010044,-0.0042976,-0.00037609
14.42,0.0010079,-0.0042989,1.6823e-05,0.0010044,-0.0042987,1.6758e-05
14.44,0.0010079,-0.0042986,1.8758e-05,0.0010044,-0.0042983,1.8693e-05
14.46,0.0010079,-0.0042982,1.8636e-05,0.0010044,-0.0042979,1.8571e-05
14.48,0.0010079,-0.0042978,1.8732e-05,0.0010044,-0.0042976,1.8667e-05
14.5,0.0010079,-0.0042974,1.8564e-05,0.0010044,-0.0042972,1.8499e-05
14.52,0.0010079,-0.0042971,1.8795e-05,0.0010044,-0.0042968,1.873e-05
14.54,0.0010079,-0.0042967,1.8843e-05,0.0010044,-0.0042965,1.8778e-05
14.56,0.0010079,-0.0042963,1.8354e-05,0.0010044,-0.0042961,1.829e-05
14.58,0.0010079,-0.0042959,1.8742e-05,0.0010044,-0.0042957,1.8677e-05
14.6,0.021512,-0.0042956,1.8589e-05,0.021507,-0.0042953,1.8524e-05
14.62,0.021512,-0.004289,0.00039694,0.021507,-0.0042888,0.00039686
14.64,0.021512,-0.004281,0.00039882,0.021507,-0.0042808,0.00039874
14.66,0.021512,-0.0042731,0.00039895,0.021507,-0.0042728,0.00039887
14.68,0.021512,-0.0042651,0.00039877,0.021507,-0.0042649,0.00039869
14.7,0.021512,-0.0042571,0.00039858,0.021507,-0.0042569,0.0003985
14.72,0.021512,-0.0042491,0.00039888,0.021507,-0.0042489,0.0003988
14.74,0.021512,-0.0042412,0.00039888,0.021507,-0.0042409,0.0003988
14.76,0.021512,-0.0042332,0.00039868,0.021507,-0.004233,0.0003986
14.78,0.021512,-0.0042252,0.00039882,0.021507,-0.004225,0.00039874
14.8,0.040886,-0.0042172,0.00039862,0.040881,-0.004217,0.00039853
14.82,0.040886,-0.0042034,0.00075714,0.040881,-0.0042032,0.00075704
14.84,0.040886,-0.0041882,0.00075892,0.040881,-0.004188,0.00075882
14.86,0.040886,-0.004173,0.0007595,0.040881,-0.0041728,0.0007594
14.88,0.040886,-0.0041579,0.00075883,0.040881,-0.0041577,0.00075873
14.9,0.040886,-0.0041427,0.00075872,0.040881,-0.0041425,0.00075862
14.92,0.040886,-0.0041275,0.00075889,0.040881,-0.0041273,0.00075879
14.94,0.040886,-0.0041123,0.00075893,0.040881,-0.0041121,0.00075883
14.96,0.040886,-0.0040971,0.00075926,0.040881,-0.0040969,0.00075916
14.98,0.040886,-0.004082,0.0007589,0.040881,-0.0040818,0.0007588
15,0.058822,-0.0040668,0.00075873,0.058816,-0.0040666,0.00075863
15.02,0.058822,-0.0040462,0.0010923,0.058816,-0.004046,0.0010922
15.04,0.058822,-0.0040243,0.0010939,0.058816,-0.0040241,0.0010938
15.06,0.058822,-0.0040024,0.0010952,0.058816,-0.0040022,0.0010951
15.08,0.058822,-0.0039805,0.0010936,0.058816,-0.0039803,0.0010935
15.1,0.058822,-0.0039587,0.0010939,0.058816,-0.0039585,0.0010938
15.12,0.058822,-0.0039368,0.0010934,0.058816,-0.0039366,0.0010933
15.14,0.058822,-0.0039149,0.0010938,0.058816,-0.0039147,0.0010937
15.16,0.058822,-0.003893,0.0010948,0.058816,-0.0038928,0.0010947
15.18,0.058822,-0.0038711,0.0010937,0.058816,-0.003871,0.0010936
15.2,0.075049,-0.0038493,0.0010939,0.075042,-0.0038491,0.0010938
15.22,0.075049,-0.0038224,0.0013976,0.075042,-0.0038222,0.0013975
15.24,0.075049,-0.0037944,0.0013992,0.075042,-0.0037943,0.001399
15.26,0.075049,-0.0037665,0.0013984,0.075042,-0.0037663,0.0013982
15.28,0.075049,-0.0037385,0.0013991,0.075042,-0.0037383,0.001399
15.3,0.075049,-0.0037105,0.0013994,0.075042,-0.0037103,0.0013993
15.32,0.075049,-0.0036825,0.0013996,0.075042,-0.0036824,0.0013995
15.34,0.075049,-0.0036545,0.0013992,0.075042,-0.0036544,0.001399
15.36,0.075049,-0.0036266,0.001399,0.075042,-0.0036264,0.0013988
15.38,0.075049,-0.0035986,0.0014003,0.075042,-0.0035984,0.0014002
15.4,0.089258,-0.0035706,0.0013979,0.089251,-0.0035704,0.0013977
15.42,0.089258,-0.0035382,0.0016668,0.089251,-0.0035381,0.0016667
15.44,0.089258,-0.0035049,0.0016683,0.089251,-0.0035047,0.0016681
15.46,0.089258,-0.0034715,0.0016705,0.089251,-0.0034714,0.0016703
15.48,0.089258,-0.0034381,0.0016678,0.089251,-0.003438,0.0016677
15.5,0.089258,-0.0034048,0.0016682,0.089251,-0.0034046,0.0016681
15.52,0.089258,-0.0033714,0.0016673,0.089251,-0.0033713,0.0016672
15.54,0.089258,-0.003338,0.0016681,0.089251,-0.0033379,0.001668
15.56,0.089258,-0.0033047,0.0016695,0.089251,-0.0033046,0.0016694
15.58,0.089258,-0.0032713,0.0016678,0.089251,-0.0032712,0.0016677
15.6,0.10137,-0.003238,0.0016683,0.10137,-0.0032378,0.0016681
15.62,0.10137,-0.0032008,0.0018983,0.10137,-0.0032007,0.0018982
15.64,0.10137,-0.0031628,0.0018995,0.10137,-0.0031627,0.0018994
15.66,0.10137,-0.0031249,0.0018993,0.10137,-0.0031247,0.0018991
15.68,0.10137,-0.0030869,0.0018994,0.10137,-0.0030868,0.0018993
15.7,0.10137,-0.0030489,0.0019005,0.10137,-0.0030488,0.0019004
15.72,0.10137,-0.0030109,0.0018993,0.10137,-0.0030108,0.0018991
15.74,0.10137,-0.0029729,0.0018999,0.10137,-0.0029728,0.0018997
15.76,0.10137,-0.0029349,0.0018995,0.10137,-0.0029348,0.0018994
15.78,0.10137,-0.0028969,0.001901,0.10137,-0.0028968,0.0019009
15.8,0.11109,-0.0028589,0.0018979,0.11108,-0.0028588,0.0018977
15.82,0.11109,-0.0028179,0.0020856,0.11108,-0.0028178,0.0020854
15.84,0.11109,-0.0027762,0.0020868,0.11108,-0.0027761,0.0020866
15.86,0.11109,-0.0027344,0.0020854,0.11108,-0.0027343,0.0020852
15.88,0.11109,-0.0026927,0.0020866,0.11108,-0.0026926,0.0020865
15.9,0.11109,-0.002651,0.0020867,0.11108,-0.0026509,0.0020865
15.92,0.11109,-0.0026092,0.0020868,0.11108,-0.0026092,0.0020867
15.94,0.11109,-0.0025675,0.0020868,0.11108,-0.0025674,0.0020867
15.96,0.11109,-0.0025258,0.0020869,0.11108,-0.0025257,0.0020868
15.98,0.11109,-0.002484,0.0020866,0.11108,-0.002484,0.0020865
16,0.11848,-0.0024423,0.0020863,0.11847,-0.0024422,0.0020862
16.02,0.11848,-0.0023983,0.0022289,0.11847,-0.0023982,0.0022287
16.04,0.11848,-0.0023537,0.00223,0.11847,-0.0023536,0.0022299
16.06,0.11848,-0.0023091,0.0022311,0.11847,-0.002309,0.0022309
16.08,0.11848,-0.0022645,0.0022295,0.11847,-0.0022644,0.0022293
16.1,0.11848,-0.0022199,0.0022293,0.11847,-0.0022199,0.0022292
16.12,0.11848,-0.0021753,0.0022292,0.11847,-0.0021753,0.002229
16.14,0.11848,-0.0021307,0.0022294,0.11847,-0.0021307,0.0022293
16.16,0.11848,-0.0020861,0.0022313,0.11847,-0.0020861,0.0022311
16.18,0.11848,-0.0020415,0.0022289,0.11847,-0.0020415,0.0022288
16.2,0.12343,-0.0019969,0.0022296,0.12343,-0.0019969,0.0022294
16.22,0.12343,-0.0019508,0.0023255,0.12343,-0.0019508,0.0023253
16.24,0.12343,-0.0019043,0.0023258,0.12343,-0.0019042,0.0023257
16.26,0.12343,-0.0018578,0.002326,0.12343,-0.0018577,0.0023259
16.28,0.12343,-0.0018112,0.0023257,0.12343,-0.0018112,0.0023255
16.3,0.12343,-0.0017647,0.0023276,0.12343,-0.0017647,0.0023274
16.32,0.12343,-0.0017182,0.0023252,0.12343,-0.0017182,0.002325
16.34,0.12343,-0.0016717,0.0023262,0.12343,-0.0016717,0.0023261
16.36,0.12343,-0.0016251,0.0023261,0.12343,-0.0016251,0.002326
16.38,0.12343,-0.0015786,0.0023282,0.12343,-0.0015786,0.0023281
16.4,0.12594,-0.0015321,0.0023245,0.12591,-0.0015321,0.0023244
16.42,0.12594,-0.0014848,0.0023745,0.12591,-0.0014848,0.0023739
16.44,0.12594,-0.0014373,0.0023753,0.12591,-0.0014373,0.0023747
16.46,0.12594,-0.0013898,0.0023732,0.12591,-0.0013898,0.0023726
16.48,0.12594,-0.0013423,0.0023749,0.12591,-0.0013423,0.0023744
16.5,0.12594,-0.0012948,0.0023755,0.12591,-0.0012949,0.0023749
16.52,0.12594,-0.0012473,0.0023752,0.12591,-0.0012474,0.0023747
16.54,0.12594,-0.0011998,0.0023752,0.12591,-0.0011999,0.0023747
16.56,0.12594,-0.0011523,0.0023759,0.12591,-0.0011524,0.0023753
16.58,0.12594,-0.0011048,0.0023748,0.12591,-0.0011049,0.0023743
16.6,0.1262,-0.0010573,0.0023748,0.12617,-0.0010574,0.0023743
16.62,0.1262,-0.0010097,0.0023801,0.12617,-0.0010098,0.0023796
16.64,0.1262,-0.00096213,0.0023814,0.12617,-0.00096226,0.0023808
16.66,0.1262,-0.00091452,0.0023795,0.12617,-0.00091466,0.002379
16.68,0.1262,-0.00086692,0.00238,0.12617,-0.00086707,0.0023794
16.7,0.1262,-0.00081932,0.002378,0.12617,-0.00081948,0.0023775
16.72,0.1262,-0.00077172,0.0023798,0.12617,-0.0007719,0.0023793
16.74,0.1262,-0.00072413,0.0023811,0.12617,-0.00072431,0.0023806
16.76,0.1262,-0.00067652,0.0023799,0.12617,-0.00067672,0.0023793
16.78,0.1262,-0.00062893,0.0023804,0.12617,-0.00062913,0.0023799
16.8,0.12436,-0.00058132,0.0023797,0.12425,-0.00058154,0.0023792
16.82,0.12436,-0.0005343,0.0023445,0.12425,-0.00053456,0.0023424
16.84,0.12436,-0.00048742,0.0023435,0.12425,-0.00048771,0.0023415
16.86,0.12436,-0.00044054,0.0023448,0.12425,-0.00044088,0.0023427
16.88,0.12436,-0.00039365,0.0023431,0.12425,-0.00039403,0.002341
16.9,0.12436,-0.00034678,0.0023451,0.12425,-0.0003472,0.0023429
16.92,0.12436,-0.00029989,0.0023437,0.12425,-0.00030035,0.0023417
16.94,0.12436,-0.00025301,0.0023442,0.12425,-0.00025351,0.0023421
16.96,0.12436,-0.00020613,0.0023436,0.12425,-0.00020667,0.0023416
16.98,0.12436,-0.00015925,0.0023441,0.12425,-0.00015983,0.0023419
17,0.12045,-0.00011237,0.0023443,0.12031,-0.000113,0.0023422
17.02,0.12045,-6.6716e-05,0.0022684,0.12031,-6.7393e-05,0.0022657
17.04,0.12045,-2.1357e-05,0.0022681,0.12031,-2.2088e-05,0.0022655
17.06,0.12045,2.4e-05,0.0022682,0.12031,2.3217e-05,0.0022655
17.08,0.12045,6.9358e-05,0.0022682,0.12031,6.8521e-05,0.0022655
17.1,0.12045,0.00011472,0.0022663,0.12031,0.00011383,0.0022636
17.12,0.12045,0.00016007,0.0022684,0.12031,0.00015913,0.0022658
17.14,0.12045,0.00020543,0.0022678,0.12031,0.00020444,0.0022651
17.16,0.12045,0.00025079,0.0022677,0.12031,0.00024974,0.0022651
17.18,0.12045,0.00029616,0.0022654,0.12031,0.00029505,0.0022628
17.2,0.11466,0.0003415,0.0022694,0.11451,0.00034034,0.0022668
17.22,0.11466,0.00038505,0.0021561,0.11451,0.00038384,0.0021532
17.24,0.11466,0.00042816,0.0021551,0.11451,0.00042689,0.0021522
17.26,0.11466,0.00047127,0.0021554,0.11451,0.00046994,0.0021525
17.28,0.11466,0.00051438,0.0021553,0.11451,0.000513,0.0021524
17.3,0.11466,0.00055749,0.0021556,0.11451,0.00055605,0.0021527
17.32,0.11466,0.0006006,0.0021551,0.11451,0.0005991,0.0021522
17.34,0.11466,0.00064371,0.0021562,0.11451,0.00064215,0.0021533
17.36,0.11466,0.00068683,0.0021546,0.11451,0.00068521,0.0021517
17.38,0.11466,0.00072993,0.0021564,0.11451,0.00072825,0.0021534
17.4,0.10697,0.00077304,0.0021556,0.10683,0.00077131,0.0021527
17.42,0.10697,0.00081375,0.0020079,0.10683,0.00081197,0.0020053
17.44,0.10697,0.0008539,0.0020068,0.10683,0.00085206,0.0020042
17.46,0.10697,0.00089404,0.0020078,0.10683,0.00089214,0.0020052
17.48,0.10697,0.00093418,0.0020071,0.10683,0.00093224,0.0020044
17.5,0.10697,0.00097433,0.0020071,0.10683,0.00097233,0.0020045
17.52,0.10697,0.0010145,0.0020069,0.10683,0.0010124,0.0020043
17.54,0.10697,0.0010546,0.0020069,0.10683,0.0010525,0.0020043
17.56,0.10697,0.0010948,0.0020064,0.10683,0.0010926,0.0020038
17.58,0.10697,0.0011349,0.0020072,0.10683,0.0011327,0.0020045
17.6,0.097684,0.001175,0.0020073,0.097533,0.0011728,0.0020047
17.62,0.097684,0.0012123,0.00183,0.097533,0.00121,0.0018271
17.64,0.097684,0.0012489,0.0018289,0.097533,0.0012465,0.0018261
17.66,0.097684,0.0012855,0.0018302,0.097533,0.001283,0.0018273
17.68,0.097684,0.001322,0.001829,0.097533,0.0013195,0.0018262
17.7,0.097684,0.0013586,0.0018284,0.097533,0.0013561,0.0018255
17.72,0.097684,0.0013952,0.0018275,0.097533,0.0013926,0.0018247
17.74,0.097684,0.0014318,0.0018291,0.097533,0.0014291,0.0018262
17.76,0.097684,0.0014684,0.0018292,0.097533,0.0014656,0.0018263
17.78,0.097684,0.0015049,0.001827,0.097533,0.0015022,0.0018241
17.8,0.086976,0.0015415,0.0018298,0.086845,0.0015387,0.0018269
17.82,0.086976,0.0015748,0.0016261,0.086845,0.0015719,0.0016236
17.84,0.086976,0.0016073,0.001625,0.086845,0.0016044,0.0016225
17.86,0.086976,0.0016398,0.001625,0.086845,0.0016368,0.0016226
17.88,0.086976,0.0016723,0.0016252,0.086845,0.0016693,0.0016227
17.9,0.086976,0.0017048,0.001624,0.086845,0.0017017,0.0016215
17.92,0.086976,0.0017373,0.0016258,0.086845,0.0017341,0.0016233
17.94,0.086976,0.0017698,0.0016248,0.086845,0.0017666,0.0016223
17.96,0.086976,0.0018023,0.0016247,0.086845,0.001799,0.0016222
17.98,0.086976,0.0018348,0.0016244,0.086845,0.0018315,0.0016219
18,0.075064,0.0018673,0.0016253,0.074955,0.0018639,0.0016228
18.02,0.075064,0.0018961,0.0014006,0.074955,0.0018927,0.0013985
18.04,0.075064,0.0019241,0.0013995,0.074955,0.0019207,0.0013974
18.06,0.075064,0.0019521,0.001399,0.074955,0.0019486,0.0013969
18.08,0.075064,0.0019801,0.0013998,0.074955,0.0019766,0.0013978
18.1,0.075064,0.0020081,0.0013989,0.074955,0.0020045,0.0013968
18.12,0.075064,0.0020361,0.0013994,0.074955,0.0020325,0.0013974
18.14,0.075064,0.002064,0.0013996,0.074955,0.0020604,0.0013976
18.16,0.075064,0.002092,0.0013988,0.074955,0.0020884,0.0013967
18.18,0.075064,0.00212,0.0014,0.074955,0.0021163,0.0013979
18.2,0.062209,0.002148,0.0013994,0.062123,0.0021443,0.0013974
18.22,0.062209,0.0021721,0.0011587,0.062123,0.0021683,0.0011571
18.24,0.062209,0.0021952,0.0011574,0.062123,0.0021914,0.0011558
18.26,0.062209,0.0022184,0.0011562,0.062123,0.0022145,0.0011546
18.28,0.062209,0.0022415,0.0011577,0.062123,0.0022376,0.001156
18.3,0.062209,0.0022647,0.0011576,0.062123,0.0022607,0.001156
18.32,0.062209,0.0022878,0.0011577,0.062123,0.0022839,0.0011561
18.34,0.062209,0.002311,0.0011575,0.062123,0.002307,0.0011559
18.36,0.062209,0.0023341,0.0011567,0.062123,0.0023301,0.0011551
18.38,0.062209,0.0023573,0.0011576,0.062123,0.0023532,0.001156
18.4,0.048697,0.0023804,0.0011575,0.048634,0.0023763,0.0011559
18.42,0.048697,0.0023994,0.00090572,0.048634,0.0023953,0.00090453
18.44,0.048697,0.0024175,0.00090448,0.048634,0.0024134,0.00090329
18.46,0.048697,0.0024356,0.00090507,0.048634,0.0024315,0.00090388
18.48,0.048697,0.0024537,0.00090453,0.048634,0.0024495,0.00090334
18.5,0.048697,0.0024718,0.00090436,0.048634,0.0024676,0.00090318
18.52,0.048697,0.0024899,0.00090397,0.048634,0.0024857,0.00090277
18.54,0.048697,0.002508,0.00090456,0.048634,0.0025038,0.00090337
18.56,0.048697,0.0025261,0.00090459,0.048634,0.0025218,0.00090341
18.58,0.048697,0.0025442,0.00090359,0.048634,0.0025399,0.0009024
18.6,0.0348,0.0025623,0.00090472,0.03476,0.002558,0.00090354
18.62,0.0348,0.0025761,0.00064675,0.03476,0.0025718,0.000646
18.64,0.0348,0.0025891,0.0006456,0.03476,0.0025847,0.00064486
18.66,0.0348,0.002602,0.00064585,0.03476,0.0025976,0.00064512
18.68,0.0348,0.0026149,0.00064571,0.03476,0.0026105,0.00064496
18.7,0.0348,0.0026278,0.0006451,0.03476,0.0026234,0.00064435
18.72,0.0348,0.0026407,0.00064616,0.03476,0.0026363,0.00064541
18.74,0.0348,0.0026536,0.00064556,0.03476,0.0026492,0.00064481
18.76,0.0348,0.0026665,0.00064532,0.03476,0.0026621,0.00064458
18.78,0.0348,0.0026794,0.00064572,0.03476,0.002675,0.00064496
18.8,0.020779,0.0026923,0.00064575,0.020763,0.0026879,0.00064501
18.82,0.020779,0.002701,0.0003863,0.020763,0.0026965,0.00038599
18.84,0.020779,0.0027087,0.00038517,0.020763,0.0027042,0.00038486
18.86,0.020779,0.0027164,0.00038536,0.020763,0.0027119,0.00038506
18.88,0.020779,0.0027241,0.0003853,0.020763,0.0027196,0.00038499
18.9,0.020779,0.0027318,0.00038463,0.020763,0.0027273,0.00038432
18.92,0.020779,0.0027395,0.00038579,0.020763,0.002735,0.00038548
18.94,0.020779,0.0027472,0.00038515,0.020763,0.0027427,0.00038484
18.96,0.020779,0.0027549,0.00038482,0.020763,0.0027504,0.00038451
18.98,0.020779,0.0027626,0.00038548,0.020763,0.0027581,0.00038516
19,0.006891,0.0027703,0.00038528,0.0068972,0.0027658,0.00038497
19.02,0.006891,0.0027739,0.00012879,0.0068972,0.0027693,0.0001289
19.04,0.006891,0.0027764,0.00012768,0.0068972,0.0027719,0.00012779
19.06,0.006891,0.002779,0.00012792,0.0068972,0.0027744,0.00012804
19.08,0.006891,0.0027815,0.00012781,0.0068972,0.002777,0.00012792
19.1,0.006891,0.0027841,0.00012713,0.0068972,0.0027796,0.00012725
19.12,0.006891,0.0027866,0.00012831,0.0068972,0.0027821,0.00012842
19.14,0.006891,0.0027892,0.00012767,0.0068972,0.0027847,0.00012778
19.16,0.006891,0.0027917,0.00012733,0.0068972,0.0027872,0.00012745
19.18,0.006891,0.0027943,0.00012799,0.0068972,0.0027898,0.00012809
19.2,-0.0066168,0.0027968,0.0001278,-0.0065887,0.0027923,0.00012792
19.22,-0.0066168,0.0027953,-0.00012152,-0.0065887,0.0027908,-0.000121
19.24,-0.0066168,0.0027929,-0.00012262,-0.0065887,0.0027884,-0.0001221
19.26,-0.0066168,0.0027904,-0.00012222,-0.0065887,0.0027859,-0.0001217
19.28,-0.0066168,0.002788,-0.00012251,-0.0065887,0.0027835,-0.00012199
19.3,-0.0066168,0.0027855,-0.00012313,-0.0065887,0.0027811,-0.00012261
19.32,-0.0066168,0.0027831,-0.00012208,-0.0065887,0.0027786,-0.00012157
19.34,-0.0066168,0.0027806,-0.00012264,-0.0065887,0.0027762,-0.00012212
19.36,-0.0066168,0.0027782,-0.0001229,-0.0065887,0.0027737,-0.00012237
19.38,-0.0066168,0.0027757,-0.00012253,-0.0065887,0.0027713,-0.00012202
19.4,-0.019512,0.0027732,-0.00012242,-0.019463,0.0027688,-0.0001219
19.42,-0.019512,0.0027669,-0.00036061,-0.019463,0.0027625,-0.00035971
19.44,-0.019512,0.0027597,-0.00036171,-0.019463,0.0027553,-0.0003608
19.46,-0.019512,0.0027524,-0.00036111,-0.019463,0.0027481,-0.0003602
19.48,-0.019512,0.0027452,-0.00036162,-0.019463,0.0027409,-0.00036072
19.5,-0.019512,0.002738,-0.00036209,-0.019463,0.0027337,-0.00036118
19.52,-0.019512,0.0027307,-0.00036159,-0.019463,0.0027264,-0.0003607
19.54,-0.019512,0.0027235,-0.00036171,-0.019463,0.0027192,-0.0003608
19.56,-0.019512,0.0027163,-0.00036184,-0.019463,0.002712,-0.00036093
19.58,-0.019512,0.002709,-0.00036209,-0.019463,0.0027048,-0.0003612
19.6,-0.031577,0.0027018,-0.00036134,-0.031509,0.0026976,-0.00036043
19.62,-0.031577,0.0026909,-0.00058468,-0.031509,0.0026867,-0.00058342
19.64,-0.031577,0.0026792,-0.00058577,-0.031509,0.002675,-0.00058451
19.66,-0.031577,0.0026675,-0.00058519,-0.031509,0.0026633,-0.00058393
19.68,-0.031577,0.0026558,-0.0005857,-0.031509,0.0026517,-0.00058444
19.7,-0.031577,0.0026441,-0.00058592,-0.031509,0.00264,-0.00058465
19.72,-0.031577,0.0026324,-0.00058561,-0.031509,0.0026283,-0.00058435
19.74,-0.031577,0.0026206,-0.00058585,-0.031509,0.0026166,-0.00058459
19.76,-0.031577,0.0026089,-0.00058504,-0.031509,0.0026049,-0.00058378
19.78,-0.031577,0.0025972,-0.00058596,-0.031509,0.0025932,-0.0005847
19.8,-0.042643,0.0025855,-0.00058561,-0.042558,0.0025815,-0.00058435
19.82,-0.042643,0.0025704,-0.00079067,-0.042558,0.0025665,-0.00078909
19.84,-0.042643,0.0025546,-0.00079175,-0.042558,0.0025507,-0.00079017
19.86,-0.042643,0.0025388,-0.00079168,-0.042558,0.0025349,-0.00079011
19.88,-0.042643,0.0025229,-0.00079165,-0.042558,0.0025191,-0.00079007
19.9,-0.042643,0.0025071,-0.00079159,-0.042558,0.0025033,-0.00079001
19.92,-0.042643,0.0024913,-0.00079174,-0.042558,0.0024875,-0.00079016
19.94,-0.042643,0.0024754,-0.00079178,-0.042558,0.0024717,-0.0007902
19.96,-0.042643,0.0024596,-0.00079146,-0.042558,0.0024559,-0.00078988
19.98,-0.042643,0.0024438,-0.00079169,-0.042558,0.0024401,-0.00079011
20,-0.052527,0.0024279,-0.0007915,-0.052427,0.0024243,-0.00078992
20.02,-0.052527,0.0024091,-0.0009752,-0.052427,0.0024055,-0.00097334
20.04,-0.052527,0.0023896,-0.00097618,-0.052427,0.002386,-0.00097432
20.06,-0.052527,0.0023701,-0.00097716,-0.052427,0.0023665,-0.00097531
20.08,-0.052527,0.0023505,-0.000976,-0.052427,0.002347,-0.00097414
20.1,-0.052527,0.002331,-0.00097598,-0.052427,0.0023275,-0.00097412
20.12,-0.052527,0.0023115,-0.00097605,-0.052427,0.0023081,-0.00097419
20.14,-0.052527,0.002292,-0.00097614,-0.052427,0.0022886,-0.00097427
20.16,-0.052527,0.0022725,-0.00097665,-0.052427,0.0022691,-0.0009748
20.18,-0.052527,0.0022529,-0.00097608,-0.052427,0.0022496,-0.00097421
20.2,-0.061097,0.0022334,-0.00097602,-0.060985,0.0022301,-0.00097416
20.22,-0.061097,0.0022113,-0.0011358,-0.060985,0.002208,-0.0011337
20.24,-0.061097,0.0021885,-0.0011365,-0.060985,0.0021853,-0.0011344
20.26,-0.061097,0.0021658,-0.0011367,-0.060985,0.0021627,-0.0011346
20.28,-0.061097,0.0021431,-0.0011364,-0.060985,0.00214,-0.0011343
20.3,-0.061097,0.0021204,-0.0011373,-0.060985,0.0021173,-0.0011352
20.32,-0.061097,0.0020976,-0.0011359,-0.060985,0.0020946,-0.0011338
20.34,-0.061097,0.0020749,-0.0011365,-0.060985,0.0020719,-0.0011344
20.36,-0.061097,0.0020522,-0.0011371,-0.060985,0.0020492,-0.001135
20.38,-0.061097,0.0020294,-0.0011361,-0.060985,0.0020265,-0.001134
20.4,-0.068247,0.0020067,-0.0011365,-0.068125,0.0020038,-0.0011344
20.42,-0.068247,0.0019818,-0.0012702,-0.068125,0.001979,-0.0012679
20.44,-0.068247,0.0019564,-0.0012709,-0.068125,0.0019536,-0.0012686
20.46,-0.068247,0.0019309,-0.0012704,-0.068125,0.0019282,-0.0012681
20.48,-0.068247,0.0019055,-0.0012707,-0.068125,0.0019028,-0.0012685
20.5,-0.068247,0.0018801,-0.0012717,-0.068125,0.0018775,-0.0012694
20.52,-0.068247,0.0018547,-0.0012704,-0.068125,0.0018521,-0.0012681
20.54,-0.068247,0.0018293,-0.001271,-0.068125,0.0018267,-0.0012687
20.56,-0.068247,0.0018039,-0.0012712,-0.068125,0.0018013,-0.0012689
20.58,-0.068247,0.0017784,-0.0012715,-0.068125,0.001776,-0.0012692
20.6,-0.073892,0.001753,-0.0012705,-0.073764,0.0017506,-0.0012682
20.62,-0.073892,0.0017259,-0.0013768,-0.073764,0.0017235,-0.0013743
20.64,-0.073892,0.0016983,-0.0013774,-0.073764,0.001696,-0.001375
20.66,-0.073892,0.0016708,-0.0013763,-0.073764,0.0016685,-0.0013739
20.68,-0.073892,0.0016432,-0.0013772,-0.073764,0.001641,-0.0013748
20.7,-0.073892,0.0016157,-0.0013778,-0.073764,0.0016135,-0.0013754
20.72,-0.073892,0.0015881,-0.0013772,-0.073764,0.001586,-0.0013748
20.74,-0.073892,0.0015606,-0.0013775,-0.073764,0.0015585,-0.0013751
20.76,-0.073892,0.001533,-0.0013766,-0.073764,0.001531,-0.0013741
20.78,-0.073892,0.0015055,-0.0013773,-0.073764,0.0015035,-0.0013749
20.8,-0.078035,0.001478,-0.0013771,-0.077902,0.001476,-0.0013747
20.82,-0.078035,0.0014491,-0.0014552,-0.077902,0.0014473,-0.0014526
20.84,-0.078035,0.00142,-0.0014558,-0.077902,0.0014182,-0.0014533
20.86,-0.078035,0.0013909,-0.0014553,-0.077902,0.0013892,-0.0014528
20.88,-0.078035,0.0013618,-0.001456,-0.077902,0.0013601,-0.0014535
20.9,-0.078035,0.0013327,-0.0014548,-0.077902,0.001331,-0.0014523
20.92,-0.078035,0.0013036,-0.0014557,-0.077902,0.001302,-0.0014532
20.94,-0.078035,0.0012745,-0.0014555,-0.077902,0.0012729,-0.001453
20.96,-0.078035,0.0012454,-0.0014555,-0.077902,0.0012439,-0.001453
20.98,-0.078035,0.0012163,-0.0014557,-0.077902,0.0012148,-0.0014532
21,-0.080649,0.0011872,-0.0014551,-0.080514,0.0011857,-0.0014526
21.02,-0.080649,0.0011572,-0.0015047,-0.080514,0.0011559,-0.0015021
21.04,-0.080649,0.0011271,-0.0015048,-0.080514,0.0011258,-0.0015022
21.06,-0.080649,0.0010971,-0.001505,-0.080514,0.0010958,-0.0015025
21.08,-0.080649,0.001067,-0.0015049,-0.080514,0.0010657,-0.0015024
21.1,-0.080649,0.0010369,-0.0015058,-0.080514,0.0010357,-0.0015033
21.12,-0.080649,0.0010067,-0.0015032,-0.080514,0.0010056,-0.0015006
21.14,-0.080649,0.00097665,-0.0015047,-0.080514,0.00097559,-0.0015022
21.16,-0.080649,0.00094656,-0.0015055,-0.080514,0.00094554,-0.001503
21.18,-0.080649,0.00091645,-0.0015042,-0.080514,0.00091549,-0.0015016
21.2,-0.08178,0.00088636,-0.0015046,-0.081646,0.00088545,-0.001502
21.22,-0.08178,0.00085591,-0.0015261,-0.081646,0.00085505,-0.0015236
21.24,-0.08178,0.00082539,-0.0015267,-0.081646,0.00082458,-0.0015241
21.26,-0.08178,0.00079486,-0.001526,-0.081646,0.0007941,-0.0015235
21.28,-0.08178,0.00076433,-0.0015267,-0.081646,0.00076362,-0.0015241
21.3,-0.08178,0.0007338,-0.0015263,-0.081646,0.00073315,-0.0015237
21.32,-0.08178,0.00070328,-0.001526,-0.081646,0.00070267,-0.0015235
21.34,-0.08178,0.00067275,-0.0015269,-0.081646,0.00067219,-0.0015243
21.36,-0.08178,0.00064222,-0.0015256,-0.081646,0.00064171,-0.0015231
21.38,-0.08178,0.0006117,-0.0015266,-0.081646,0.00061124,-0.0015241
21.4,-0.081528,0.00058117,-0.0015262,-0.081359,0.00058076,-0.0015236
21.42,-0.081528,0.00055072,-0.0015215,-0.081359,0.00055038,-0.0015183
21.44,-0.081528,0.00052029,-0.0015219,-0.081359,0.00052001,-0.0015189
21.46,-0.081528,0.00048986,-0.0015215,-0.081359,0.00048964,-0.0015182
21.48,-0.081528,0.00045943,-0.0015219,-0.081359,0.00045927,-0.0015187
21.5,-0.081528,0.00042899,-0.0015202,-0.081359,0.0004289,-0.0015173
21.52,-0.081528,0.00039856,-0.0015221,-0.081359,0.00039854,-0.0015186
21.54,-0.081528,0.00036813,-0.0015218,-0.081359,0.00036817,-0.0015186
21.56,-0.081528,0.00033769,-0.0015207,-0.081359,0.0003378,-0.0015174
21.58,-0.081528,0.00030727,-0.0015219,-0.081359,0.00030744,-0.0015192
21.6,-0.079935,0.00027683,-0.0015217,-0.079722,0.00027707,-0.0015184
21.62,-0.079935,0.00024689,-0.0014917,-0.079722,0.0002472,-0.0014876
21.64,-0.079935,0.00021706,-0.0014915,-0.079722,0.00021745,-0.0014875
21.66,-0.079935,0.00018724,-0.0014931,-0.079722,0.00018771,-0.0014889
21.68,-0.079935,0.00015741,-0.0014916,-0.079722,0.00015796,-0.0014875
21.7,-0.079935,0.00012757,-0.0014903,-0.079722,0.00012821,-0.0014862
21.72,-0.079935,9.775e-05,-0.0014919,-0.079722,9.8463e-05,-0.0014878
21.74,-0.079935,6.7919e-05,-0.0014913,-0.079722,6.8713e-05,-0.0014873
21.76,-0.079935,3.8095e-05,-0.0014925,-0.079722,3.897e-05,-0.0014885
21.78,-0.079935,8.2627e-06,-0.0014916,-0.079722,9.2182e-06,-0.0014876
21.8,-0.077,-2.1566e-05,-0.0014915,-0.076799,-2.053e-05,-0.0014875
21.82,-0.077,-5.0494e-05,-0.0014362,-0.076799,-4.9381e-05,-0.0014324
21.84,-0.077,-7.9213e-05,-0.0014359,-0.076799,-7.8024e-05,-0.0014321
21.86,-0.077,-0.00010793,-0.0014357,-0.076799,-0.00010667,-0.0014319
21.88,-0.077,-0.00013665,-0.0014359,-0.076799,-0.00013531,-0.0014321
21.9,-0.077,-0.00016537,-0.0014355,-0.076799,-0.00016395,-0.0014317
21.92,-0.077,-0.00019409,-0.0014366,-0.076799,-0.00019259,-0.0014328
21.94,-0.077,-0.00022281,-0.0014362,-0.076799,-0.00022124,-0.0014324
21.96,-0.077,-0.00025153,-0.0014354,-0.076799,-0.00024988,-0.0014316
21.98,-0.077,-0.00028024,-0.0014372,-0.076799,-0.00027852,-0.0014334
22,-0.072866,-0.00030896,-0.0014361,-0.072681,-0.00030716,-0.0014323
22.02,-0.072866,-0.00033641,-0.0013583,-0.072681,-0.00033455,-0.0013548
22.04,-0.072866,-0.00036357,-0.0013576,-0.072681,-0.00036164,-0.0013541
22.06,-0.072866,-0.00039073,-0.0013577,-0.072681,-0.00038872,-0.0013542
22.08,-0.072866,-0.00041789,-0.0013579,-0.072681,-0.00041581,-0.0013544
22.1,-0.072866,-0.00044505,-0.0013577,-0.072681,-0.0004429,-0.0013542
22.12,-0.072866,-0.00047221,-0.0013578,-0.072681,-0.00046999,-0.0013543
22.14,-0.072866,-0.00049936,-0.0013577,-0.072681,-0.00049708,-0.0013542
22.16,-0.072866,-0.00052652,-0.001358,-0.072681,-0.00052416,-0.0013545
22.18,-0.072866,-0.00055368,-0.0013578,-0.072681,-0.00055125,-0.0013543
22.2,-0.067639,-0.00058084,-0.0013583,-0.067472,-0.00057834,-0.0013548
22.22,-0.067639,-0.0006064,-0.0012599,-0.067472,-0.00060383,-0.0012568
22.24,-0.067639,-0.00063159,-0.0012593,-0.067472,-0.00062896,-0.0012562
22.26,-0.067639,-0.00065677,-0.0012604,-0.067472,-0.00065409,-0.0012573
22.28,-0.067639,-0.00068197,-0.0012595,-0.067472,-0.00067922,-0.0012564
22.3,-0.067639,-0.00070716,-0.0012589,-0.067472,-0.00070435,-0.0012557
22.32,-0.067639,-0.00073235,-0.0012596,-0.067472,-0.00072947,-0.0012565
22.34,-0.067639,-0.00075754,-0.0012593,-0.067472,-0.0007546,-0.0012561
22.36,-0.067639,-0.00078272,-0.0012603,-0.067472,-0.00077972,-0.0012571
22.38,-0.067639,-0.00080791,-0.0012595,-0.067472,-0.00080485,-0.0012563
22.4,-0.061409,-0.0008331,-0.0012596,-0.061263,-0.00082997,-0.0012564
22.42,-0.061409,-0.00085639,-0.0011431,-0.061263,-0.0008532,-0.0011403
22.44,-0.061409,-0.00087924,-0.0011425,-0.061263,-0.000876,-0.0011397
22.46,-0.061409,-0.00090209,-0.001143,-0.061263,-0.00089879,-0.0011402
22.48,-0.061409,-0.00092494,-0.0011426,-0.061263,-0.00092159,-0.0011399
22.5,-0.061409,-0.00094779,-0.0011417,-0.061263,-0.00094439,-0.001139
22.52,-0.061409,-0.00097064,-0.001143,-0.061263,-0.00096718,-0.0011402
22.54,-0.061409,-0.00099349,-0.0011424,-0.061263,-0.00098997,-0.0011397
22.56,-0.061409,-0.0010163,-0.0011421,-0.061263,-0.0010128,-0.0011394
22.58,-0.061409,-0.0010392,-0.001142,-0.061263,-0.0010356,-0.0011393
22.6,-0.054341,-0.001062,-0.0011429,-0.054217,-0.0010584,-0.0011401
22.62,-0.054341,-0.0010827,-0.0010108,-0.054217,-0.001079,-0.0010084
22.64,-0.054341,-0.0011029,-0.0010101,-0.054217,-0.0010992,-0.0010078
22.66,-0.054341,-0.0011231,-0.0010099,-0.054217,-0.0011193,-0.0010076
22.68,-0.054341,-0.0011433,-0.0010103,-0.054217,-0.0011395,-0.001008
22.7,-0.054341,-0.0011635,-0.0010095,-0.054217,-0.0011596,-0.0010072
22.72,-0.054341,-0.0011837,-0.0010106,-0.054217,-0.0011798,-0.0010083
22.74,-0.054341,-0.0012039,-0.0010102,-0.054217,-0.0011999,-0.0010079
22.76,-0.054341,-0.0012241,-0.0010096,-0.054217,-0.0012201,-0.0010073
22.78,-0.054341,-0.0012443,-0.0010107,-0.054217,-0.0012402,-0.0010084
22.8,-0.046549,-0.0012645,-0.0010101,-0.04645,-0.0012604,-0.0010078
22.82,-0.046549,-0.0012824,-0.00086523,-0.04645,-0.0012782,-0.00086338
22.84,-0.046549,-0.0012997,-0.00086454,-0.04645,-0.0012954,-0.00086269
22.86,-0.046549,-0.001317,-0.00086422,-0.04645,-0.0013127,-0.00086237
22.88,-0.046549,-0.0013342,-0.00086466,-0.04645,-0.0013299,-0.00086281
22.9,-0.046549,-0.0013515,-0.00086419,-0.04645,-0.0013472,-0.00086233
22.92,-0.046549,-0.0013688,-0.00086446,-0.04645,-0.0013645,-0.00086261
22.94,-0.046549,-0.0013861,-0.00086473,-0.04645,-0.0013817,-0.00086288
22.96,-0.046549,-0.0014034,-0.00086403,-0.04645,-0.001399,-0.00086218
22.98,-0.046549,-0.0014207,-0.00086485,-0.04645,-0.0014162,-0.00086301
23,-0.038208,-0.001438,-0.00086455,-0.038134,-0.0014335,-0.0008627
23.02,-0.038208,-0.0014527,-0.0007098,-0.038134,-0.0014482,-0.00070842
23.04,-0.038208,-0.0014669,-0.0007091,-0.038134,-0.0014623,-0.00070773
23.06,-0.038208,-0.0014811,-0.00070886,-0.038134,-0.0014765,-0.00070749
23.08,-0.038208,-0.0014953,-0.00070924,-0.038134,-0.0014907,-0.00070787
23.1,-0.038208,-0.0015095,-0.00070853,-0.038134,-0.0015048,-0.00070715
23.12,-0.038208,-0.0015236,-0.00070935,-0.038134,-0.001519,-0.000708
23.14,-0.038208,-0.0015378,-0.0007092,-0.038134,-0.0015331,-0.00070782
23.16,-0.038208,-0.001552,-0.00070856,-0.038134,-0.0015473,-0.00070719
23.18,-0.038208,-0.0015662,-0.00070969,-0.038134,-0.0015614,-0.00070832
23.2,-0.029485,-0.0015804,-0.00070909,-0.029437,-0.0015756,-0.00070772
23.22,-0.029485,-0.0015919,-0.00054761,-0.029437,-0.0015871,-0.00054672
23.24,-0.029485,-0.0016028,-0.00054687,-0.029437,-0.001598,-0.00054598
23.26,-0.029485,-0.0016138,-0.00054654,-0.029437,-0.0016089,-0.00054566
23.28,-0.029485,-0.0016247,-0.000547,-0.029437,-0.0016198,-0.00054611
23.3,-0.029485,-0.0016356,-0.0005465,-0.029437,-0.0016308,-0.0005456
23.32,-0.029485,-0.0016466,-0.00054677,-0.029437,-0.0016417,-0.0005459
23.34,-0.029485,-0.0016575,-0.00054706,-0.029437,-0.0016526,-0.00054616
23.36,-0.029485,-0.0016685,-0.00054637,-0.029437,-0.0016635,-0.00054548
23.38,-0.029485,-0.0016794,-0.00054712,-0.029437,-0.0016744,-0.00054626
23.4,-0.020557,-0.0016903,-0.00054688,-0.020527,-0.0016853,-0.00054599
23.42,-0.020557,-0.0016986,-0.00038187,-0.020527,-0.0016936,-0.00038132
23.44,-0.020557,-0.0017062,-0.0003811,-0.020527,-0.0017012,-0.00038054
23.46,-0.020557,-0.0017138,-0.00038078,-0.020527,-0.0017088,-0.00038023
23.48,-0.020557,-0.0017214,-0.00038121,-0.020527,-0.0017164,-0.00038066
23.5,-0.020557,-0.001729,-0.00038087,-0.020527,-0.001724,-0.00038031
23.52,-0.020557,-0.0017367,-0.0003809,-0.020527,-0.0017316,-0.00038035
23.54,-0.020557,-0.0017443,-0.00038132,-0.020527,-0.0017392,-0.00038076
23.56,-0.020557,-0.0017519,-0.00038068,-0.020527,-0.0017468,-0.00038012
23.58,-0.020557,-0.0017595,-0.00038116,-0.020527,-0.0017545,-0.00038062
23.6,-0.011577,-0.0017671,-0.00038117,-0.011573,-0.0017621,-0.00038061
23.62,-0.011577,-0.001772,-0.00021536,-0.011573,-0.001767,-0.00021528
23.64,-0.011577,-0.0017763,-0.00021457,-0.011573,-0.0017713,-0.0002145
23.66,-0.011577,-0.0017806,-0.00021427,-0.011573,-0.0017755,-0.00021419
23.68,-0.011577,-0.0017849,-0.00021468,-0.011573,-0.0017798,-0.00021461
23.7,-0.011577,-0.0017892,-0.0002144,-0.011573,-0.0017841,-0.00021431
23.72,-0.011577,-0.0017935,-0.00021436,-0.011573,-0.0017884,-0.00021429
23.74,-0.011577,-0.0017978,-0.0002148,-0.011573,-0.0017927,-0.00021472
23.76,-0.011577,-0.0018021,-0.00021419,-0.011573,-0.001797,-0.00021411
23.78,-0.011577,-0.0018064,-0.00021458,-0.011573,-0.0018013,-0.00021452
23.8,-0.0027154,-0.0018107,-0.00021467,-0.0027359,-0.0018056,-0.00021459
23.82,-0.0027154,-0.0018123,-5.1131e-05,-0.0027359,-0.0018072,-5.1509e-05
23.84,-0.0027154,-0.0018133,-5.0372e-05,-0.0027359,-0.0018082,-5.0755e-05
23.86,-0.0027154,-0.0018143,-5.0052e-05,-0.0027359,-0.0018092,-5.0432e-05
23.88,-0.0027154,-0.0018153,-5.0476e-05,-0.0027359,-0.0018102,-5.0858e-05
23.9,-0.0027154,-0.0018163,-5.0132e-05,-0.0027359,-0.0018112,-5.0498e-05
23.92,-0.0027154,-0.0018173,-5.0184e-05,-0.0027359,-0.0018123,-5.0575e-05
23.94,-0.0027154,-0.0018183,-5.0578e-05,-0.0027359,-0.0018133,-5.0957e-05
23.96,-0.0027154,-0.0018193,-4.9956e-05,-0.0027359,-0.0018143,-5.033e-05
23.98,-0.0027154,-0.0018203,-5.0437e-05,-0.0027359,-0.0018153,-5.0836e-05
24,0.0058749,-0.0018213,-5.0441e-05,0.005831,-0.0018163,-5.0817e-05
24.02,0.0058749,-0.0018197,0.00010806,0.005831,-0.0018147,0.00010724
24.04,0.0058749,-0.0018176,0.00010876,0.005831,-0.0018126,0.00010795
24.06,0.0058749,-0.0018154,0.00010908,0.005831,-0.0018104,0.00010826
24.08,0.0058749,-0.0018132,0.00010866,0.005831,-0.0018083,0.00010785
24.1,0.0058749,-0.001811,0.00010917,0.005831,-0.0018061,0.00010837
24.12,0.0058749,-0.0018089,0.00010882,0.005831,-0.0018039,0.00010798
24.14,0.0058749,-0.0018067,0.0001086,0.005831,-0.0018018,0.00010779
24.16,0.0058749,-0.0018045,0.00010926,0.005831,-0.0017996,0.00010845
24.18,0.0058749,-0.0018023,0.00010847,0.005831,-0.0017975,0.00010764
24.2,0.01405,-0.0018002,0.00010875,0.013985,-0.0017953,0.00010794
24.22,0.01405,-0.0017955,0.00025963,0.013985,-0.0017907,0.00025841
24.24,0.01405,-0.0017903,0.00026029,0.013985,-0.0017855,0.00025907
24.26,0.01405,-0.0017851,0.00026047,0.013985,-0.0017803,0.00025924
24.28,0.01405,-0.0017799,0.00026017,0.013985,-0.0017751,0.00025895
24.3,0.01405,-0.0017747,0.00026089,0.013985,-0.0017699,0.00025968
24.32,0.01405,-0.0017695,0.00025993,0.013985,-0.0017648,0.00025869
24.34,0.01405,-0.0017643,0.00026019,0.013985,-0.0017596,0.00025897
24.36,0.01405,-0.0017591,0.00026082,0.013985,-0.0017544,0.0002596
24.38,0.01405,-0.0017538,0.00025963,0.013985,-0.0017492,0.0002584
24.4,0.021679,-0.0017486,0.00026028,0.021593,-0.001744,0.00025906
24.42,0.021679,-0.0017411,0.00040113,0.021593,-0.0017365,0.00039954
24.44,0.021679,-0.0017331,0.00040178,0.021593,-0.0017285,0.00040019
24.46,0.021679,-0.0017251,0.0004021,0.021593,-0.0017205,0.00040051
24.48,0.021679,-0.001717,0.00040171,0.021593,-0.0017125,0.00040012
24.5,0.021679,-0.001709,0.00040208,0.021593,-0.0017045,0.0004005
24.52,0.021679,-0.0017009,0.00040191,0.021593,-0.0016965,0.00040031
24.54,0.021679,-0.0016929,0.0004016,0.021593,-0.0016885,0.00040001
24.56,0.021679,-0.0016849,0.00040222,0.021593,-0.0016805,0.00040063
24.58,0.021679,-0.0016768,0.00040158,0.021593,-0.0016725,0.00039998
24.6,0.028642,-0.0016688,0.00040174,0.028539,-0.0016645,0.00040015
24.62,0.028642,-0.0016587,0.00053047,0.028539,-0.0016544,0.00052855
24.64,0.028642,-0.001648,0.00053104,0.028539,-0.0016438,0.00052912
24.66,0.028642,-0.0016374,0.00053131,0.028539,-0.0016332,0.00052939
24.68,0.028642,-0.0016268,0.00053097,0.028539,-0.0016226,0.00052905
24.7,0.028642,-0.0016162,0.00053156,0.028539,-0.0016121,0.00052965
24.72,0.028642,-0.0016055,0.00053087,0.028539,-0.0016015,0.00052894
24.74,0.028642,-0.0015949,0.00053092,0.028539,-0.0015909,0.000529
24.76,0.028642,-0.0015843,0.00053156,0.028539,-0.0015803,0.00052964
24.78,0.028642,-0.0015737,0.00053045,0.028539,-0.0015697,0.00052852
24.8,0.034845,-0.0015631,0.00053105,0.034727,-0.0015591,0.00052913
24.82,0.034845,-0.0015505,0.00064584,0.034727,-0.0015467,0.00064364
24.84,0.034845,-0.0015376,0.00064636,0.034727,-0.0015338,0.00064415
24.86,0.034845,-0.0015247,0.00064642,0.034727,-0.0015209,0.00064422
24.88,0.034845,-0.0015118,0.00064627,0.034727,-0.001508,0.00064407
24.9,0.034845,-0.0014988,0.00064705,0.034727,-0.0014951,0.00064485
24.92,0.034845,-0.0014859,0.00064564,0.034727,-0.0014822,0.00064343
24.94,0.034845,-0.001473,0.0006463,0.034727,-0.0014694,0.0006441
24.96,0.034845,-0.0014601,0.00064687,0.034727,-0.0014565,0.00064467
24.98,0.034845,-0.0014471,0.00064572,0.034727,-0.0014436,0.00064352
25,0.040205,-0.0014342,0.00064632,0.040075,-0.0014307,0.00064411
25.02,0.040205,-0.0014196,0.00074571,0.040075,-0.0014162,0.00074327
25.04,0.040205,-0.0014047,0.00074618,0.040075,-0.0014013,0.00074375
25.06,0.040205,-0.0013898,0.00074582,0.040075,-0.0013865,0.00074338
25.08,0.040205,-0.0013749,0.00074608,0.040075,-0.0013716,0.00074364
25.1,0.040205,-0.0013599,0.00074692,0.040075,-0.0013567,0.00074449
25.12,0.040205,-0.001345,0.00074543,0.040075,-0.0013418,0.000743
25.14,0.040205,-0.0013301,0.00074618,0.040075,-0.001327,0.00074374
25.16,0.040205,-0.0013152,0.00074658,0.040075,-0.0013121,0.00074414
25.18,0.040205,-0.0013002,0.00074609,0.040075,-0.0012972,0.00074367
25.2,0.044659,-0.0012853,0.00074596,0.044519,-0.0012823,0.00074352
25.22,0.044659,-0.001269,0.00082882,0.044519,-0.0012661,0.00082621
25.24,0.044659,-0.0012525,0.00082928,0.044519,-0.0012496,0.00082666
25.26,0.044659,-0.0012359,0.0008284,0.044519,-0.001233,0.00082578
25.28,0.044659,-0.0012193,0.00082914,0.044519,-0.0012165,0.00082653
25.3,0.044659,-0.0012027,0.00082988,0.044519,-0.0012,0.00082727
25.32,0.044659,-0.0011861,0.00082894,0.044519,-0.0011834,0.00082633
25.34,0.044659,-0.0011695,0.0008293,0.044519,-0.0011669,0.00082669
25.36,0.044659,-0.001153,0.00082856,0.044519,-0.0011504,0.00082594
25.38,0.044659,-0.0011364,0.00082911,0.044519,-0.0011338,0.00082649
25.4,0.048197,-0.0011198,0.00082918,0.04804,-0.0011173,0.00082656
25.42,0.048197,-0.0011021,0.00089494,0.04804,-0.0010997,0.00089201
25.44,0.048197,-0.0010842,0.0008954,0.04804,-0.0010819,0.00089247
25.46,0.048197,-0.0010663,0.00089465,0.04804,-0.001064,0.00089173
25.48,0.048197,-0.0010484,0.0008952,0.04804,-0.0010462,0.00089227
25.5,0.048197,-0.0010305,0.00089569,0.04804,-0.0010283,0.00089275
25.52,0.048197,-0.0010126,0.00089515,0.04804,-0.0010105,0.00089222
25.54,0.048197,-0.0009947,0.00089539,0.04804,-0.00099264,0.00089246
25.56,0.048197,-0.00097679,0.00089457,0.04804,-0.00097479,0.00089164
25.58,0.048197,-0.00095889,0.00089521,0.04804,-0.00095695,0.00089228
25.6,0.050776,-0.00094099,0.00089516,0.050605,-0.0009391,0.00089222
25.62,0.050776,-0.0009223,0.00094321,0.050605,-0.00092047,0.00094002
25.64,0.050776,-0.00090343,0.00094365,0.050605,-0.00090167,0.00094046
25.66,0.050776,-0.00088456,0.00094325,0.050605,-0.00088287,0.00094006
25.68,0.050776,-0.0008657,0.00094376,0.050605,-0.00086406,0.00094056
25.7,0.050776,-0.00084683,0.00094289,0.050605,-0.00084526,0.00093969
25.72,0.050776,-0.00082796,0.00094353,0.050605,-0.00082645,0.00094034
25.74,0.050776,-0.00080909,0.00094357,0.050605,-0.00080765,0.00094037
25.76,0.050776,-0.00079022,0.00094311,0.050605,-0.00078884,0.00093992
25.78,0.050776,-0.00077136,0.00094368,0.050605,-0.00077004,0.00094049
25.8,0.052422,-0.00075249,0.00094323,0.052209,-0.00075124,0.00094003
25.82,0.052422,-0.00073312,0.00097404,0.052209,-0.00073195,0.00097007
25.84,0.052422,-0.00071364,0.00097415,0.052209,-0.00071254,0.00097015
25.86,0.052422,-0.00069415,0.00097432,0.052209,-0.00069314,0.00097033
25.88,0.052422,-0.00067467,0.00097427,0.052209,-0.00067374,0.00097028
25.9,0.052422,-0.00065519,0.00097435,0.052209,-0.00065433,0.00097042
25.92,0.052422,-0.0006357,0.00097366,0.052209,-0.00063493,0.00096957
25.94,0.052422,-0.00061622,0.00097404,0.052209,-0.00061552,0.00097006
25.96,0.052422,-0.00059674,0.00097441,0.052209,-0.00059612,0.00097044
25.98,0.052422,-0.00057725,0.00097305,0.052209,-0.00057671,0.00096903
26,0.053082,-0.00055777,0.00097403,0.052874,-0.00055731,0.00097004
26.02,0.053082,-0.00053809,0.00098634,0.052874,-0.00053771,0.00098247
26.04,0.053082,-0.00051836,0.00098675,0.052874,-0.00051806,0.00098286
26.06,0.053082,-0.00049863,0.00098633,0.052874,-0.0004984,0.00098245
26.08,0.053082,-0.0004789,0.00098654,0.052874,-0.00047875,0.00098266
26.1,0.053082,-0.00045917,0.00098661,0.052874,-0.0004591,0.00098274
26.12,0.053082,-0.00043944,0.00098617,0.052874,-0.00043944,0.00098229
26.14,0.053082,-0.00041971,0.0009867,0.052874,-0.00041979,0.00098283
26.16,0.053082,-0.00039998,0.00098627,0.052874,-0.00040014,0.0009824
26.18,0.053082,-0.00038025,0.00098647,0.052874,-0.00038049,0.00098257
26.2,0.052828,-0.00036052,0.00098643,0.052629,-0.00036084,0.00098255
26.22,0.052828,-0.00034087,0.0009817,0.052629,-0.00034126,0.00097798
26.24,0.052828,-0.00032123,0.000982,0.052629,-0.0003217,0.00097833
26.26,0.052828,-0.00030159,0.00098163,0.052629,-0.00030214,0.00097792
26.28,0.052828,-0.00028196,0.00098166,0.052629,-0.00028258,0.00097795
26.3,0.052828,-0.00026233,0.000982,0.052629,-0.00026302,0.00097824
26.32,0.052828,-0.00024269,0.00098152,0.052629,-0.00024345,0.00097782
26.34,0.052828,-0.00022306,0.00098194,0.052629,-0.00022389,0.00097822
26.36,0.052828,-0.00020342,0.00098159,0.052629,-0.00020433,0.00097781
26.38,0.052828,-0.00018378,0.0009816,0.052629,-0.00018477,0.00097793
26.4,0.051736,-0.00016415,0.00098197,0.051523,-0.00016521,0.00097824
26.42,0.051736,-0.00014485,0.00096148,0.051523,-0.00014599,0.0009575
26.44,0.051736,-0.00012562,0.00096142,0.051523,-0.00012684,0.00095745
26.46,0.051736,-0.0001064,0.00096218,0.051523,-0.00010769,0.00095816
26.48,0.051736,-8.7167e-05,0.0009614,0.051523,-8.8545e-05,0.00095742
26.5,0.051736,-6.7937e-05,0.00096059,0.051523,-6.9395e-05,0.00095662
26.52,0.051736,-4.8713e-05,0.00096154,0.051523,-5.0251e-05,0.00095755
26.54,0.051736,-2.9486e-05,0.00096143,0.051523,-3.1103e-05,0.00095746
26.56,0.051736,-1.026e-05,0.00096164,0.051523,-1.1957e-05,0.00095764
26.58,0.051736,8.9675e-06,0.00096144,0.051523,7.1913e-06,0.00095745
26.6,0.049779,2.8195e-05,0.00096137,0.049582,2.6339e-05,0.0009574
26.62,0.049779,4.6826e-05,0.00092492,0.049582,4.4896e-05,0.00092124
26.64,0.049779,6.5323e-05,0.00092475,0.049582,6.3319e-05,0.00092107
26.66,0.049779,8.3819e-05,0.00092461,0.049582,8.1741e-05,0.00092093
26.68,0.049779,0.00010231,0.00092465,0.049582,0.00010016,0.00092098
26.7,0.049779,0.00012081,0.00092471,0.049582,0.00011858,0.00092102
26.72,0.049779,0.0001393,0.00092498,0.049582,0.00013701,0.00092132
26.74,0.049779,0.0001578,0.00092488,0.049582,0.00015543,0.0009212
26.76,0.049779,0.0001763,0.00092458,0.049582,0.00017385,0.00092089
26.78,0.049779,0.00019479,0.00092562,0.049582,0.00019227,0.00092197
26.8,0.047059,0.00021329,0.00092492,0.04688,0.00021069,0.00092124
26.82,0.047059,0.00023096,0.00087418,0.04688,0.0002283,0.00087085
26.84,0.047059,0.00024844,0.00087372,0.04688,0.00024571,0.0008704
26.86,0.047059,0.00026591,0.00087421,0.04688,0.00026312,0.00087088
26.88,0.047059,0.0002834,0.00087356,0.04688,0.00028054,0.00087024
26.9,0.047059,0.00030087,0.00087439,0.04688,0.00029795,0.00087107
26.92,0.047059,0.00031835,0.00087397,0.04688,0.00031536,0.00087064
26.94,0.047059,0.00033584,0.00087369,0.04688,0.00033278,0.00087037
26.96,0.047059,0.00035331,0.0008744,0.04688,0.00035019,0.00087107
26.98,0.047059,0.00037079,0.00087377,0.04688,0.0003676,0.00087043
27,0.043637,0.00038827,0.00087412,0.04348,0.00038501,0.00087079
27.02,0.043637,0.00040471,0.00081044,0.04348,0.00040139,0.00080751
27.04,0.043637,0.00042092,0.00080998,0.04348,0.00041754,0.00080706
27.06,0.043637,0.00043712,0.00081076,0.04348,0.00043368,0.00080782
27.08,0.043637,0.00045332,0.00081019,0.04348,0.00044983,0.00080726
27.1,0.043637,0.00046953,0.00080967,0.04348,0.00046598,0.00080675
27.12,0.043637,0.00048573,0.00081026,0.04348,0.00048212,0.00080733
27.14,0.043637,0.00050193,0.00081,0.04348,0.00049826,0.00080707
27.16,0.043637,0.00051813,0.00081085,0.04348,0.0005144,0.00080792
27.18,0.043637,0.00053434,0.00081018,0.04348,0.00053055,0.00080726
27.2,0.039589,0.00055054,0.00081022,0.039455,0.0005467,0.0008073
27.22,0.039589,0.00056552,0.00073508,0.039455,0.00056162,0.00073259
27.24,0.039589,0.00058021,0.00073463,0.039455,0.00057627,0.00073214
27.26,0.039589,0.0005949,0.00073559,0.039455,0.00059091,0.0007331
27.28,0.039589,0.0006096,0.00073479,0.039455,0.00060556,0.0007323
27.3,0.039589,0.0006243,0.0007341,0.039455,0.0006202,0.00073162
27.32,0.039589,0.00063899,0.00073497,0.039455,0.00063484,0.00073248
27.34,0.039589,0.00065369,0.00073463,0.039455,0.00064949,0.00073214
27.36,0.039589,0.00066838,0.00073546,0.039455,0.00066413,0.00073298
27.38,0.039589,0.00068307,0.00073483,0.039455,0.00067878,0.00073234
27.4,0.035005,0.00069777,0.00073478,0.034896,0.00069342,0.00073229
27.42,0.035005,0.00071107,0.00064982,0.034896,0.00070669,0.0006478
27.44,0.035005,0.00072406,0.00064937,0.034896,0.00071964,0.00064735
27.46,0.035005,0.00073705,0.00065018,0.034896,0.00073258,0.00064817
27.48,0.035005,0.00075004,0.0006495,0.034896,0.00074553,0.00064748
27.5,0.035005,0.00076303,0.0006487,0.034896,0.00075848,0.00064668
27.52,0.035005,0.00077601,0.00064971,0.034896,0.00077143,0.00064769
27.54,0.035005,0.000789,0.00064937,0.034896,0.00078438,0.00064735
27.56,0.035005,0.00080199,0.00064993,0.034896,0.00079732,0.00064792
27.58,0.035005,0.00081498,0.00064954,0.034896,0.00081027,0.00064752
27.6,0.029979,0.00082797,0.00064945,0.029896,0.00082322,0.00064743
27.62,0.029979,0.00083943,0.00055643,0.029896,0.00083465,0.00055489
27.64,0.029979,0.00085055,0.00055597,0.029896,0.00084574,0.00055444
27.66,0.029979,0.00086167,0.00055651,0.029896,0.00085683,0.00055499
27.68,0.029979,0.00087279,0.00055609,0.029896,0.00086792,0.00055456
27.7,0.029979,0.00088391,0.00055524,0.029896,0.00087901,0.00055371
27.72,0.029979,0.00089503,0.00055625,0.029896,0.00089009,0.00055472
27.74,0.029979,0.00090615,0.00055599,0.029896,0.00090118,0.00055446
27.76,0.029979,0.00091727,0.00055626,0.029896,0.00091227,0.00055474
27.78,0.029979,0.00092839,0.00055611,0.029896,0.00092336,0.00055457
27.8,0.024611,0.00093951,0.000556,0.024556,0.00093445,0.00055447
27.82,0.024611,0.000949,0.00045678,0.024556,0.00094392,0.00045574
27.84,0.024611,0.00095813,0.00045632,0.024556,0.00095303,0.00045528
27.86,0.024611,0.00096725,0.00045663,0.024556,0.00096213,0.00045561
27.88,0.024611,0.00097638,0.00045642,0.024556,0.00097124,0.00045538
27.9,0.024611,0.00098551,0.00045557,0.024556,0.00098035,0.00045453
27.92,0.024611,0.00099463,0.00045721,0.024556,0.00098944,0.00045617
27.94,0.024611,0.0010038,0.00045635,0.024556,0.00099855,0.00045531
27.96,0.024611,0.0010129,0.00045589,0.024556,0.0010077,0.00045485
27.98,0.024611,0.001022,0.00045667,0.024556,0.0010168,0.00045562
28,0.019022,0.0010311,0.00045649,0.018987,0.0010259,0.00045546
28.02,0.019022,0.0010386,0.00035308,0.018987,0.0010333,0.00035244
28.04,0.019022,0.0010456,0.00035261,0.018987,0.0010403,0.00035197
28.06,0.019022,0.0010527,0.00035279,0.018987,0.0010474,0.00035216
28.08,0.019022,0.0010597,0.00035271,0.018987,0.0010544,0.00035207
28.1,0.019022,0.0010668,0.00035187,0.018987,0.0010614,0.00035123
28.12,0.019022,0.0010738,0.00035355,0.018987,0.0010685,0.00035292
28.14,0.019022,0.0010809,0.00035266,0.018987,0.0010755,0.00035202
28.16,0.019022,0.0010879,0.00035214,0.018987,0.0010826,0.00035151
28.18,0.019022,0.001095,0.00035316,0.018987,0.0010896,0.00035251
28.2,0.013291,0.001102,0.00035273,0.013284,0.0010966,0.00035209
28.22,0.013291,0.0011073,0.00024684,0.013284,0.0011019,0.00024669
28.24,0.013291,0.0011123,0.00024636,0.013284,0.0011069,0.00024622
28.26,0.013291,0.0011172,0.00024646,0.013284,0.0011118,0.00024633
28.28,0.013291,0.0011221,0.00024645,0.013284,0.0011167,0.00024631
28.3,0.013291,0.0011271,0.00024563,0.013284,0.0011216,0.00024549
28.32,0.013291,0.001132,0.00024729,0.013284,0.0011266,0.00024715
28.34,0.013291,0.0011369,0.00024642,0.013284,0.0011315,0.00024627
28.36,0.013291,0.0011418,0.00024588,0.013284,0.0011364,0.00024574
28.38,0.013291,0.0011468,0.00024701,0.013284,0.0011413,0.00024686
28.4,0.0075319,0.0011517,0.00024645,0.0075505,0.0011463,0.00024631
28.42,0.0075319,0.0011549,0.00014009,0.0075505,0.0011494,0.00014044
28.44,0.0075319,0.0011577,0.00013962,0.0075505,0.0011522,0.00013996
28.46,0.0075319,0.0011605,0.0001397,0.0075505,0.001155,0.00014006
28.48,0.0075319,0.0011632,0.0001397,0.0075505,0.0011578,0.00014005
28.5,0.0075319,0.001166,0.00013889,0.0075505,0.0011606,0.00013923
28.52,0.0075319,0.0011688,0.00014054,0.0075505,0.0011634,0.00014089
28.54,0.0075319,0.0011716,0.00013968,0.0075505,0.0011662,0.00014002
28.56,0.0075319,0.0011744,0.00013913,0.0075505,0.001169,0.00013948
28.58,0.0075319,0.0011772,0.0001403,0.0075505,0.0011718,0.00014064
28.6,0.0018461,0.00118,0.0001397,0.0018896,0.0011746,0.00014005
28.62,0.0018461,0.0011811,3.4735e-05,0.0018896,0.0011757,3.5538e-05
28.64,0.0018461,0.0011817,3.4267e-05,0.0018896,0.0011764,3.5071e-05
28.66,0.0018461,0.0011824,3.4384e-05,0.0018896,0.0011771,3.52e-05
28.68,0.0018461,0.0011831,3.4352e-05,0.0018896,0.0011778,3.5157e-05
28.7,0.0018461,0.0011838,3.3531e-05,0.0018896,0.0011785,3.4332e-05
28.72,0.0018461,0.0011845,3.5208e-05,0.0018896,0.0011792,3.6018e-05
28.74,0.0018461,0.0011852,3.4323e-05,0.0018896,0.0011799,3.5126e-05
28.76,0.0018461,0.0011859,3.3786e-05,0.0018896,0.0011806,3.4592e-05
28.78,0.0018461,0.0011865,3.4928e-05,0.0018896,0.0011813,3.5721e-05
28.8,-0.0036682,0.0011872,3.4357e-05,-0.0036016,0.001182,3.5165e-05
28.82,-0.0036682,0.0011862,-6.7451e-05,-0.0036016,0.0011811,-6.6219e-05
28.84,-0.0036682,0.0011849,-6.7911e-05,-0.0036016,0.0011797,-6.6678e-05
28.86,-0.0036682,0.0011835,-6.7703e-05,-0.0036016,0.0011784,-6.6458e-05
28.88,-0.0036682,0.0011822,-6.7819e-05,-0.0036016,0.0011771,-6.6585e-05
28.9,-0.0036682,0.0011808,-6.866e-05,-0.0036016,0.0011757,-6.7428e-05
28.92,-0.0036682,0.0011794,-6.6946e-05,-0.0036016,0.0011744,-6.5713e-05
28.94,-0.0036682,0.0011781,-6.7861e-05,-0.0036016,0.0011731,-6.6629e-05
28.96,-0.0036682,0.0011767,-6.8373e-05,-0.0036016,0.0011717,-6.7137e-05
28.98,-0.0036682,0.0011754,-6.7335e-05,-0.0036016,0.0011704,-6.6115e-05
29,-0.0089201,0.001174,-6.7788e-05,-0.0088324,0.0011691,-6.6551e-05
29.02,-0.0089201,0.0011711,-0.0001648,-0.0088324,0.0011661,-0.00016317
29.04,-0.0089201,0.0011678,-0.00016525,-0.0088324,0.0011629,-0.00016362
29.06,-0.0089201,0.0011644,-0.00016488,-0.0088324,0.0011596,-0.00016325
29.08,-0.0089201,0.0011611,-0.00016514,-0.0088324,0.0011563,-0.00016352
29.1,-0.0089201,0.0011578,-0.000166,-0.0088324,0.0011531,-0.00016438
29.12,-0.0089201,0.0011545,-0.00016433,-0.0088324,0.0011498,-0.00016271
29.14,-0.0089201,0.0011512,-0.00016521,-0.0088324,0.0011465,-0.00016358
29.16,-0.0089201,0.0011479,-0.00016567,-0.0088324,0.0011432,-0.00016404
29.18,-0.0089201,0.0011446,-0.00016485,-0.0088324,0.00114,-0.00016323
29.2,-0.013826,0.0011413,-0.00016506,-0.01372,0.0011367,-0.00016343
29.22,-0.013826,0.0011365,-0.00025577,-0.01372,0.0011319,-0.0002538
29.24,-0.013826,0.0011314,-0.00025622,-0.01372,0.0011268,-0.00025424
29.26,-0.013826,0.0011263,-0.00025562,-0.01372,0.0011218,-0.00025364
29.28,-0.013826,0.0011212,-0.0002561,-0.01372,0.0011167,-0.00025412
29.3,-0.013826,0.001116,-0.00025696,-0.01372,0.0011116,-0.00025498
29.32,-0.013826,0.0011109,-0.00025594,-0.01372,0.0011065,-0.00025396
29.34,-0.013826,0.0011058,-0.00025618,-0.01372,0.0011014,-0.00025421
29.36,-0.013826,0.0011007,-0.00025594,-0.01372,0.0010963,-0.00025396
29.38,-0.013826,0.0010955,-0.00025609,-0.01372,0.0010913,-0.00025411
29.4,-0.018331,0.0010904,-0.00025618,-0.018204,0.0010862,-0.00025421
29.42,-0.018331,0.0010839,-0.00033936,-0.018204,0.0010797,-0.00033699
29.44,-0.018331,0.0010771,-0.0003398,-0.018204,0.001073,-0.00033743
29.46,-0.018331,0.0010703,-0.00033895,-0.018204,0.0010662,-0.00033657
29.48,-0.018331,0.0010635,-0.00033966,-0.018204,0.0010595,-0.00033729
29.5,-0.018331,0.0010567,-0.00034048,-0.018204,0.0010527,-0.00033811
29.52,-0.018331,0.0010499,-0.00033945,-0.018204,0.001046,-0.00033708
29.54,-0.018331,0.0010431,-0.00033978,-0.018204,0.0010392,-0.00033741
29.56,-0.018331,0.0010364,-0.00033928,-0.018204,0.0010325,-0.0003369
29.58,-0.018331,0.0010296,-0.00033962,-0.018204,0.0010257,-0.00033725
29.6,-0.022353,0.0010228,-0.00033972,-0.022213,0.001019,-0.00033735
29.62,-0.022353,0.0010148,-0.00041403,-0.022213,0.001011,-0.00041142
29.64,-0.022353,0.0010065,-0.00041447,-0.022213,0.0010028,-0.00041186
29.66,-0.022353,0.00099818,-0.00041349,-0.022213,0.00099457,-0.00041088
29.68,-0.022353,0.00098989,-0.0004143,-0.022213,0.00098634,-0.00041169
29.7,-0.022353,0.00098161,-0.00041503,-0.022213,0.0009781,-0.00041242
29.72,-0.022353,0.00097332,-0.0004141,-0.022213,0.00096987,-0.0004115
29.74,-0.022353,0.00096503,-0.00041445,-0.022213,0.00096163,-0.00041184
29.76,-0.022353,0.00095674,-0.00041367,-0.022213,0.00095339,-0.00041106
29.78,-0.022353,0.00094845,-0.00041425,-0.022213,0.00094516,-0.00041164
29.8,-0.025853,0.00094017,-0.00041433,-0.025695,0.00093693,-0.00041172
29.82,-0.025853,0.00093082,-0.00047906,-0.025695,0.00092764,-0.00047613
29.84,-0.025853,0.00092124,-0.00047951,-0.025695,0.00091811,-0.00047658
29.86,-0.025853,0.00091165,-0.00047866,-0.025695,0.00090858,-0.00047574
29.88,-0.025853,0.00090206,-0.0004793,-0.025695,0.00089905,-0.00047637
29.9,-0.025853,0.00089248,-0.00047989,-0.025695,0.00088953,-0.00047695
29.92,-0.025853,0.00088289,-0.00047918,-0.025695,0.00088,-0.00047625
29.94,-0.025853,0.0008733,-0.00047947,-0.025695,0.00087047,-0.00047654
29.96,-0.025853,0.00086371,-0.00047858,-0.025695,0.00086094,-0.00047565
29.98,-0.025853,0.00085413,-0.00047927,-0.025695,0.00085141,-0.00047634
30,-0.028777,0.00084454,-0.00047928,-0.028613,0.00084188,-0.00047635
30.02,-0.028777,0.00083407,-0.00053343,-0.028613,0.00083147,-0.00053038
30.04,-0.028777,0.0008234,-0.00053389,-0.028613,0.00082086,-0.00053083
30.06,-0.028777,0.00081272,-0.00053337,-0.028613,0.00081025,-0.00053031
30.08,-0.028777,0.00080205,-0.00053408,-0.028613,0.00079964,-0.00053103
30.1,-0.028777,0.00079138,-0.00053337,-0.028613,0.00078903,-0.00053031
30.12,-0.028777,0.00078071,-0.00053354,-0.028613,0.00077841,-0.00053048
30.14,-0.028777,0.00077003,-0.00053404,-0.028613,0.0007678,-0.00053098
30.16,-0.028777,0.00075936,-0.00053315,-0.028613,0.00075719,-0.00053009
30.18,-0.028777,0.00074869,-0.00053373,-0.028613,0.00074658,-0.00053068
30.2,-0.031104,0.00073801,-0.00053354,-0.030936,0.00073597,-0.00053048
30.22,-0.031104,0.00072664,-0.00057672,-0.030936,0.00072465,-0.0005736
30.24,-0.031104,0.0007151,-0.00057715,-0.030936,0.00071318,-0.00057402
30.26,-0.031104,0.00070356,-0.00057679,-0.030936,0.0007017,-0.00057367
30.28,-0.031104,0.00069203,-0.0005772,-0.030936,0.00069023,-0.00057408
30.3,-0.031104,0.00068048,-0.00057633,-0.030936,0.00067875,-0.00057321
30.32,-0.031104,0.00066895,-0.00057706,-0.030936,0.00066728,-0.00057394
30.34,-0.031104,0.00065741,-0.00057705,-0.030936,0.0006558,-0.00057392
30.36,-0.031104,0.00064587,-0.00057656,-0.030936,0.00064433,-0.00057343
30.38,-0.031104,0.00063434,-0.00057721,-0.030936,0.00063285,-0.00057409
30.4,-0.032818,0.0006228,-0.00057673,-0.03265,0.00062138,-0.00057361
30.42,-0.032818,0.00061074,-0.00060864,-0.03265,0.00060938,-0.0006055
30.44,-0.032818,0.00059857,-0.00060882,-0.03265,0.00059727,-0.00060568
30.46,-0.032818,0.00058639,-0.0006089,-0.03265,0.00058516,-0.00060577
30.48,-0.032818,0.00057422,-0.00060891,-0.03265,0.00057305,-0.00060577
30.5,-0.032818,0.00056204,-0.00060868,-0.03265,0.00056093,-0.00060555
30.52,-0.032818,0.00054987,-0.00060866,-0.03265,0.00054882,-0.00060552
30.54,-0.032818,0.00053769,-0.00060871,-0.03265,0.00053671,-0.00060557
30.56,-0.032818,0.00052552,-0.00060882,-0.03265,0.0005246,-0.00060569
30.58,-0.032818,0.00051334,-0.00060814,-0.03265,0.00051248,-0.00060501
30.6,-0.033916,0.00050117,-0.00060857,-0.03375,0.00050037,-0.00060543
30.62,-0.033916,0.00048866,-0.00062905,-0.03375,0.00048793,-0.00062596
30.64,-0.033916,0.00047608,-0.00062903,-0.03375,0.00047541,-0.00062594
30.66,-0.033916,0.00046349,-0.00062872,-0.03375,0.00046288,-0.00062564
30.68,-0.033916,0.00045091,-0.00062916,-0.03375,0.00045036,-0.00062606
30.7,-0.033916,0.00043833,-0.00062978,-0.03375,0.00043784,-0.00062669
30.72,-0.033916,0.00042574,-0.00062908,-0.03375,0.00042532,-0.00062599
30.74,-0.033916,0.00041316,-0.00062899,-0.03375,0.0004128,-0.0006259
30.76,-0.033916,0.00040058,-0.00062916,-0.03375,0.00040028,-0.00062608
30.78,-0.033916,0.00038799,-0.00062918,-0.03375,0.00038776,-0.00062609
30.8,-0.034412,0.00037541,-0.00062912,-0.034251,0.00037523,-0.00062603
30.82,-0.034412,0.00036268,-0.00063828,-0.034251,0.00036256,-0.00063528
30.84,-0.034412,0.00034991,-0.0006389,-0.034251,0.00034986,-0.00063589
30.86,-0.034412,0.00033714,-0.00063809,-0.034251,0.00033714,-0.0006351
30.88,-0.034412,0.00032437,-0.00063847,-0.034251,0.00032444,-0.00063547
30.9,-0.034412,0.00031161,-0.0006381,-0.034251,0.00031173,-0.00063513
30.92,-0.034412,0.00029884,-0.00063825,-0.034251,0.00029902,-0.00063524
30.94,-0.034412,0.00028607,-0.00063851,-0.034251,0.00028632,-0.00063552
30.96,-0.034412,0.0002733,-0.00063805,-0.034251,0.00027361,-0.00063506
30.98,-0.034412,0.00026054,-0.00063884,-0.034251,0.0002609,-0.00063582
31,-0.034311,0.00024777,-0.0006383,-0.034158,0.00024819,-0.00063531
31.02,-0.034311,0.00023503,-0.00063644,-0.034158,0.00023551,-0.00063359
31.04,-0.034311,0.0002223,-0.00063601,-0.034158,0.00022284,-0.00063299
31.06,-0.034311,0.00020957,-0.00063655,-0.034158,0.00021017,-0.00063373
31.08,-0.034311,0.00019684,-0.00063666,-0.034158,0.00019749,-0.0006338
31.1,-0.034311,0.00018411,-0.00063653,-0.034158,0.00018482,-0.00063374
31.12,-0.034311,0.00017138,-0.00063643,-0.034158,0.00017215,-0.00063359
31.14,-0.034311,0.00015865,-0.00063622,-0.034158,0.00015947,-0.00063326
31.16,-0.034311,0.00014592,-0.00063649,-0.034158,0.0001468,-0.00063365
31.18,-0.034311,0.00013319,-0.00063667,-0.034158,0.00013413,-0.00063383
31.2,-0.033655,0.00012046,-0.00063668,-0.03351,0.00012145,-0.00063385
31.22,-0.033655,0.00010793,-0.00062445,-0.03351,0.00010898,-0.00062175
31.24,-0.033655,9.5441e-05,-0.00062409,-0.03351,9.6545e-05,-0.00062138
31.26,-0.033655,8.2956e-05,-0.0006244,-0.03351,8.4114e-05,-0.00062171
31.28,-0.033655,7.047e-05,-0.00062435,-0.03351,7.1681e-05,-0.00062165
31.3,-0.033655,5.7983e-05,-0.00062404,-0.03351,5.9248e-05,-0.00062135
31.32,-0.033655,4.5499e-05,-0.00062463,-0.03351,4.6818e-05,-0.00062194
31.34,-0.033655,3.3012e-05,-0.00062418,-0.03351,3.4385e-05,-0.00062148
31.36,-0.033655,2.0526e-05,-0.00062427,-0.03351,2.1953e-05,-0.00062158
31.38,-0.033655,8.041e-06,-0.00062457,-0.03351,9.522e-06,-0.00062186
31.4,-0.03249,-4.4458e-06,-0.00062435,-0.032315,-2.9108e-06,-0.00062165
31.42,-0.03249,-1.6579e-05,-0.00060275,-0.032315,-1.4981e-05,-0.0005995
31.44,-0.03249,-2.8632e-05,-0.00060279,-0.032315,-2.6969e-05,-0.00059954
31.46,-0.03249,-4.0684e-05,-0.00060288,-0.032315,-3.8957e-05,-0.00059958
31.48,-0.03249,-5.2738e-05,-0.00060262,-0.032315,-5.0946e-05,-0.00059937
31.5,-0.03249,-6.4793e-05,-0.00060211,-0.032315,-6.2935e-05,-0.00059889
31.52,-0.03249,-7.6843e-05,-0.00060268,-0.032315,-7.4921e-05,-0.00059943
31.54,-0.03249,-8.8896e-05,-0.00060283,-0.032315,-8.6909e-05,-0.00059959
31.56,-0.03249,-0.00010095,-0.00060256,-0.032315,-9.8898e-05,-0.0005993
31.58,-0.03249,-0.000113,-0.00060258,-0.032315,-0.00011089,-0.00059933
31.6,-0.030779,-0.00012505,-0.00060269,-0.030621,-0.00012287,-0.00059945
31.62,-0.030779,-0.00013659,-0.00057096,-0.030621,-0.00013435,-0.00056802
31.64,-0.030779,-0.00014801,-0.00057079,-0.030621,-0.00014571,-0.00056785
31.66,-0.030779,-0.00015942,-0.0005707,-0.030621,-0.00015707,-0.00056775
31.68,-0.030779,-0.00017084,-0.00057069,-0.030621,-0.00016842,-0.00056775
31.7,-0.030779,-0.00018226,-0.00057091,-0.030621,-0.00017978,-0.00056796
31.72,-0.030779,-0.00019367,-0.00057096,-0.030621,-0.00019114,-0.00056804
31.74,-0.030779,-0.00020509,-0.00057089,-0.030621,-0.0002025,-0.00056795
31.76,-0.030779,-0.00021651,-0.00057078,-0.030621,-0.00021386,-0.00056783
31.78,-0.030779,-0.00022792,-0.00057146,-0.030621,-0.00022521,-0.00056856
31.8,-0.028619,-0.00023934,-0.00057103,-0.028478,-0.00023657,-0.00056809
31.82,-0.028619,-0.00025011,-0.00053084,-0.028478,-0.00024728,-0.00052823
31.84,-0.028619,-0.00026072,-0.00053043,-0.028478,-0.00025784,-0.00052782
31.86,-0.028619,-0.00027133,-0.00053077,-0.028478,-0.0002684,-0.00052815
31.88,-0.028619,-0.00028195,-0.00053039,-0.028478,-0.00027897,-0.00052779
31.9,-0.028619,-0.00029256,-0.00053125,-0.028478,-0.00028953,-0.00052864
31.92,-0.028619,-0.00030318,-0.0005305,-0.028478,-0.00030009,-0.00052789
31.94,-0.028619,-0.00031379,-0.00053055,-0.028478,-0.00031065,-0.00052795
31.96,-0.028619,-0.0003244,-0.00053101,-0.028478,-0.00032121,-0.00052839
31.98,-0.028619,-0.00033502,-0.00053035,-0.028478,-0.00033178,-0.00052775
32,-0.026049,-0.00034563,-0.00053084,-0.025929,-0.00034234,-0.00052824
32.02,-0.026049,-0.00035547,-0.00048316,-0.025929,-0.00035213,-0.00048093
32.04,-0.026049,-0.00036513,-0.0004827,-0.025929,-0.00036175,-0.00048047
32.06,-0.026049,-0.00037479,-0.0004832,-0.025929,-0.00037136,-0.00048096
32.08,-0.026049,-0.00038445,-0.00048259,-0.025929,-0.00038098,-0.00048036
32.1,-0.026049,-0.0003941,-0.0004834,-0.025929,-0.00039059,-0.00048119
32.12,-0.026049,-0.00040377,-0.00048298,-0.025929,-0.0004002,-0.00048075
32.14,-0.026049,-0.00041343,-0.00048268,-0.025929,-0.00040982,-0.00048046
32.16,-0.026049,-0.00042308,-0.00048345,-0.025929,-0.00041943,-0.00048121
32.18,-0.026049,-0.00043274,-0.00048276,-0.025929,-0.00042905,-0.00048052
32.2,-0.023128,-0.0004424,-0.00048309,-0.023029,-0.00043866,-0.00048086
32.22,-0.023128,-0.00045118,-0.00042896,-0.023029,-0.0004474,-0.00042713
32.24,-0.023128,-0.00045976,-0.0004285,-0.023029,-0.00045594,-0.00042667
32.26,-0.023128,-0.00046833,-0.00042904,-0.023029,-0.00046448,-0.0004272
32.28,-0.023128,-0.00047691,-0.0004283,-0.023029,-0.00047302,-0.00042647
32.3,-0.023128,-0.00048548,-0.00042896,-0.023029,-0.00048155,-0.00042714
32.32,-0.023128,-0.00049405,-0.00042889,-0.023029,-0.00049009,-0.00042705
32.34,-0.023128,-0.00050263,-0.00042832,-0.023029,-0.00049863,-0.0004265
32.36,-0.023128,-0.0005112,-0.00042924,-0.023029,-0.00050717,-0.00042741
32.38,-0.023128,-0.00051978,-0.0004287,-0.023029,-0.00051571,-0.00042686
32.4,-0.019916,-0.00052835,-0.00042884,-0.01984,-0.00052424,-0.00042701
32.42,-0.019916,-0.00053596,-0.0003694,-0.01984,-0.00053182,-0.00036798
32.44,-0.019916,-0.00054334,-0.00036895,-0.01984,-0.00053917,-0.00036753
32.46,-0.019916,-0.00055072,-0.00036965,-0.01984,-0.00054653,-0.00036822
32.48,-0.019916,-0.00055811,-0.00036918,-0.01984,-0.00055388,-0.00036776
32.5,-0.019916,-0.00056549,-0.00036864,-0.01984,-0.00056124,-0.00036723
32.52,-0.019916,-0.00057287,-0.00036927,-0.01984,-0.00056859,-0.00036785
32.54,-0.019916,-0.00058026,-0.000369,-0.01984,-0.00057595,-0.00036758
32.56,-0.019916,-0.00058764,-0.00036989,-0.01984,-0.0005833,-0.00036847
32.58,-0.019916,-0.00059502,-0.0003692,-0.01984,-0.00059066,-0.00036778
32.6,-0.016481,-0.0006024,-0.0003692,-0.016423,-0.00059801,-0.00036779
32.62,-0.016481,-0.00060875,-0.0003057,-0.016423,-0.00060433,-0.00030463
32.64,-0.016481,-0.00061486,-0.00030526,-0.016423,-0.00061042,-0.00030419
32.66,-0.016481,-0.00062096,-0.00030612,-0.016423,-0.00061651,-0.00030504
32.68,-0.016481,-0.00062707,-0.00030547,-0.016423,-0.0006226,-0.0003044
32.7,-0.016481,-0.00063319,-0.00030486,-0.016423,-0.00062868,-0.0003038
32.72,-0.016481,-0.00063929,-0.0003056,-0.016423,-0.00063477,-0.00030453
32.74,-0.016481,-0.0006454,-0.0003053,-0.016423,-0.00064086,-0.00030423
32.76,-0.016481,-0.00065151,-0.0003062,-0.016423,-0.00064694,-0.00030513
32.78,-0.016481,-0.00065762,-0.00030551,-0.016423,-0.00065303,-0.00030444
32.8,-0.012881,-0.00066373,-0.00030548,-0.012846,-0.00065912,-0.00030441
32.82,-0.012881,-0.00066875,-0.00023898,-0.012846,-0.00066412,-0.00023834
32.84,-0.012881,-0.00067352,-0.00023854,-0.012846,-0.00066889,-0.0002379
32.86,-0.012881,-0.00067829,-0.00023947,-0.012846,-0.00067364,-0.00023883
32.88,-0.012881,-0.00068307,-0.00023874,-0.012846,-0.00067841,-0.0002381
32.9,-0.012881,-0.00068784,-0.00023808,-0.012846,-0.00068317,-0.00023745
32.92,-0.012881,-0.00069262,-0.0002389,-0.012846,-0.00068793,-0.00023826
32.94,-0.012881,-0.00069739,-0.00023857,-0.012846,-0.00069269,-0.00023794
32.96,-0.012881,-0.00070216,-0.00023945,-0.012846,-0.00069745,-0.00023882
32.98,-0.012881,-0.00070694,-0.00023878,-0.012846,-0.00070221,-0.00023814
33,-0.0091875,-0.00071171,-0.00023873,-0.0091763,-0.00070697,-0.0002381
33.02,-0.0091875,-0.00071537,-0.00017054,-0.0091763,-0.00071063,-0.00017033
33.04,-0.0091875,-0.00071877,-0.0001701,-0.0091763,-0.00071403,-0.00016989
33.06,-0.0091875,-0.00072218,-0.00017107,-0.0091763,-0.00071743,-0.00017085
33.08,-0.0091875,-0.00072558,-0.00017029,-0.0091763,-0.00072083,-0.00017008
33.1,-0.0091875,-0.00072899,-0.00016961,-0.0091763,-0.00072423,-0.0001694
33.12,-0.0091875,-0.00073239,-0.00017046,-0.0091763,-0.00072763,-0.00017025
33.14,-0.0091875,-0.0007358,-0.00017013,-0.0091763,-0.00073103,-0.00016992
33.16,-0.0091875,-0.0007392,-0.00017098,-0.0091763,-0.00073443,-0.00017078
33.18,-0.0091875,-0.00074261,-0.00017034,-0.0091763,-0.00073783,-0.00017013
33.2,-0.0054676,-0.00074601,-0.00017028,-0.0054789,-0.00074123,-0.00017007
33.22,-0.0054676,-0.00074829,-0.00010161,-0.0054789,-0.00074352,-0.00010181
33.24,-0.0054676,-0.00075032,-0.00010117,-0.0054789,-0.00074555,-0.00010137
33.26,-0.0054676,-0.00075234,-0.00010214,-0.0054789,-0.00074757,-0.00010235
33.28,-0.0054676,-0.00075437,-0.00010136,-0.0054789,-0.00074961,-0.00010157
33.3,-0.0054676,-0.0007564,-0.00010067,-0.0054789,-0.00075164,-0.00010088
33.32,-0.0054676,-0.00075842,-0.00010154,-0.0054789,-0.00075367,-0.00010174
33.34,-0.0054676,-0.00076045,-0.00010121,-0.0054789,-0.0007557,-0.00010141
33.36,-0.0054676,-0.00076247,-0.00010204,-0.0054789,-0.00075773,-0.00010226
33.38,-0.0054676,-0.0007645,-0.00010141,-0.0054789,-0.00075976,-0.00010162
33.4,-0.0017855,-0.00076653,-0.00010135,-0.0018183,-0.00076179,-0.00010156
33.42,-0.0017855,-0.00076744,-3.3379e-05,-0.0018183,-0.00076271,-3.3985e-05
33.44,-0.0017855,-0.0007681,-3.2939e-05,-0.0018183,-0.00076339,-3.3545e-05
33.46,-0.0017855,-0.00076876,-3.3907e-05,-0.0018183,-0.00076406,-3.4507e-05
33.48,-0.0017855,-0.00076943,-3.3134e-05,-0.0018183,-0.00076473,-3.3741e-05
33.5,-0.0017855,-0.00077009,-3.245e-05,-0.0018183,-0.00076541,-3.3063e-05
33.52,-0.0017855,-0.00077075,-3.3309e-05,-0.0018183,-0.00076608,-3.3914e-05
33.54,-0.0017855,-0.00077141,-3.2979e-05,-0.0018183,-0.00076676,-3.3586e-05
33.56,-0.0017855,-0.00077207,-3.3828e-05,-0.0018183,-0.00076743,-3.444e-05
33.58,-0.0017855,-0.00077273,-3.3185e-05,-0.0018183,-0.0007681,-3.3792e-05
33.6,0.001797,-0.0007734,-3.3123e-05,0.0017439,-0.00076878,-3.3732e-05
33.62,0.001797,-0.00077298,3.3006e-05,0.0017439,-0.00076837,3.2025e-05
33.64,0.001797,-0.00077231,3.3448e-05,0.0017439,-0.00076773,3.2468e-05
33.66,0.001797,-0.00077164,3.2513e-05,0.0017439,-0.00076708,3.1541e-05
33.68,0.001797,-0.00077098,3.3245e-05,0.0017439,-0.00076644,3.2263e-05
33.7,0.001797,-0.00077032,3.3902e-05,0.0017439,-0.00076579,3.2915e-05
33.72,0.001797,-0.00076965,3.3084e-05,0.0017439,-0.00076514,3.2105e-05
33.74,0.001797,-0.00076898,3.3405e-05,0.0017439,-0.0007645,3.2424e-05
33.76,0.001797,-0.00076831,3.2531e-05,0.0017439,-0.00076385,3.1546e-05
33.78,0.001797,-0.00076765,3.3197e-05,0.0017439,-0.00076321,3.2216e-05
33.8,0.0052219,-0.00076698,3.3249e-05,0.0051503,-0.00076256,3.2265e-05
33.82,0.0052219,-0.00076528,9.6481e-05,0.0051503,-0.00076088,9.5156e-05
33.84,0.0052219,-0.00076335,9.6927e-05,0.0051503,-0.00075898,9.5603e-05
33.86,0.0052219,-0.00076141,9.6071e-05,0.0051503,-0.00075707,9.4757e-05
33.88,0.0052219,-0.00075948,9.671e-05,0.0051503,-0.00075516,9.5384e-05
33.9,0.0052219,-0.00075755,9.7321e-05,0.0051503,-0.00075325,9.599e-05
33.92,0.0052219,-0.00075561,9.6575e-05,0.0051503,-0.00075134,9.5252e-05
33.94,0.0052219,-0.00075367,9.6878e-05,0.0051503,-0.00074944,9.5553e-05
33.96,0.0052219,-0.00075174,9.5981e-05,0.0051503,-0.00074752,9.4654e-05
33.98,0.0052219,-0.0007498,9.6669e-05,0.0051503,-0.00074562,9.5344e-05
34,0.0084364,-0.00074787,9.6703e-05,0.0083481,-0.00074371,9.5376e-05
34.02,0.0084364,-0.00074496,0.00015607,0.0083481,-0.00074083,0.00015443
34.04,0.0084364,-0.00074184,0.00015652,0.0083481,-0.00073774,0.00015489
34.06,0.0084364,-0.00073871,0.00015582,0.0083481,-0.00073465,0.0001542
34.08,0.0084364,-0.00073558,0.00015628,0.0083481,-0.00073155,0.00015465
34.1,0.0084364,-0.00073246,0.00015683,0.0083481,-0.00072846,0.00015519
34.12,0.0084364,-0.00072933,0.00015619,0.0083481,-0.00072537,0.00015456
34.14,0.0084364,-0.00072621,0.00015646,0.0083481,-0.00072227,0.00015483
34.16,0.0084364,-0.00072308,0.00015556,0.0083481,-0.00071918,0.00015393
34.18,0.0084364,-0.00071995,0.00015626,0.0083481,-0.00071609,0.00015462
34.2,0.011393,-0.00071683,0.00015626,0.01129,-0.00071299,0.00015463
34.22,0.011393,-0.00071281,0.00021089,0.01129,-0.00070901,0.00020899
34.24,0.011393,-0.00070859,0.00021135,0.01129,-0.00070483,0.00020945
34.26,0.011393,-0.00070436,0.00021081,0.01129,-0.00070064,0.00020891
34.28,0.011393,-0.00070014,0.00021155,0.01129,-0.00069646,0.00020964
34.3,0.011393,-0.00069592,0.0002109,0.01129,-0.00069227,0.00020899
34.32,0.011393,-0.0006917,0.00021095,0.01129,-0.00068809,0.00020905
34.34,0.011393,-0.00068748,0.00021154,0.01129,-0.00068391,0.00020963
34.36,0.011393,-0.00068325,0.00021063,0.01129,-0.00067972,0.00020872
34.38,0.011393,-0.00067903,0.00021113,0.01129,-0.00067554,0.00020923
34.4,0.014049,-0.00067481,0.00021102,0.013934,-0.00067135,0.00020911
34.42,0.014049,-0.00066978,0.00026016,0.013934,-0.00066637,0.00025803
34.44,0.014049,-0.00066458,0.00026062,0.013934,-0.00066121,0.00025849
34.46,0.014049,-0.00065937,0.00026011,0.013934,-0.00065604,0.00025798
34.48,0.014049,-0.00065416,0.00026074,0.013934,-0.00065088,0.00025861
34.5,0.014049,-0.00064895,0.00025996,0.013934,-0.00064571,0.00025782
34.52,0.014049,-0.00064375,0.00026031,0.013934,-0.00064055,0.00025818
34.54,0.014049,-0.00063854,0.00026067,0.013934,-0.00063539,0.00025853
34.56,0.014049,-0.00063333,0.00025986,0.013934,-0.00063022,0.00025773
34.58,0.014049,-0.00062813,0.00026052,0.013934,-0.00062506,0.0002584
34.6,0.016373,-0.00062292,0.00026025,0.016248,-0.00061989,0.00025811
34.62,0.016373,-0.00061701,0.00030328,0.016248,-0.00061403,0.00030096
34.64,0.016373,-0.00061094,0.00030371,0.016248,-0.00060801,0.00030139
34.66,0.016373,-0.00060487,0.00030331,0.016248,-0.00060198,0.00030101
34.68,0.016373,-0.00059881,0.00030376,0.016248,-0.00059596,0.00030144
34.7,0.016373,-0.00059274,0.00030287,0.016248,-0.00058994,0.00030055
34.72,0.016373,-0.00058667,0.00030357,0.016248,-0.00058392,0.00030126
34.74,0.016373,-0.0005806,0.00030363,0.016248,-0.0005779,0.00030131
34.76,0.016373,-0.00057453,0.00030304,0.016248,-0.00057187,0.00030073
34.78,0.016373,-0.00056846,0.00030377,0.016248,-0.00056585,0.00030146
34.8,0.018336,-0.00056239,0.0003033,0.018204,-0.00055983,0.00030099
34.82,0.018336,-0.00055573,0.00033971,0.018204,-0.00055321,0.00033726
34.84,0.018336,-0.00054894,0.00034003,0.018204,-0.00054647,0.00033758
34.86,0.018336,-0.00054214,0.00033991,0.018204,-0.00053972,0.00033746
34.88,0.018336,-0.00053534,0.00034007,0.018204,-0.00053297,0.00033762
34.9,0.018336,-0.00052854,0.00033944,0.018204,-0.00052622,0.00033699
34.92,0.018336,-0.00052175,0.00034007,0.018204,-0.00051948,0.00033761
34.94,0.018336,-0.00051495,0.0003399,0.018204,-0.00051273,0.00033744
34.96,0.018336,-0.00050815,0.00033969,0.018204,-0.00050598,0.00033724
34.98,0.018336,-0.00050136,0.00033997,0.018204,-0.00049923,0.00033751
35,0.019907,-0.00049456,0.00033945,0.01977,-0.00049248,0.000337
35.02,0.019907,-0.00048729,0.00036887,0.01977,-0.00048526,0.00036634
35.04,0.019907,-0.00047991,0.00036899,0.01977,-0.00047794,0.00036645
35.06,0.019907,-0.00047253,0.00036912,0.01977,-0.00047061,0.00036658
35.08,0.019907,-0.00046515,0.00036912,0.01977,-0.00046328,0.00036658
35.1,0.019907,-0.00045777,0.00036898,0.01977,-0.00045595,0.00036645
35.12,0.019907,-0.00045039,0.00036871,0.01977,-0.00044862,0.00036616
35.14,0.019907,-0.00044301,0.00036892,0.01977,-0.00044129,0.00036639
35.16,0.019907,-0.00043563,0.00036905,0.01977,-0.00043396,0.00036651
35.18,0.019907,-0.00042825,0.00036821,0.01977,-0.00042663,0.00036567
35.2,0.021123,-0.00042087,0.00036879,0.020959,-0.0004193,0.00036626
35.22,0.021123,-0.00041313,0.00039143,0.020959,-0.00041162,0.00038839
35.24,0.021123,-0.0004053,0.00039139,0.020959,-0.00040385,0.00038834
35.26,0.021123,-0.00039747,0.00039139,0.020959,-0.00039608,0.0003883
35.28,0.021123,-0.00038964,0.00039158,0.020959,-0.00038831,0.00038852
35.3,0.021123,-0.00038181,0.00039199,0.020959,-0.00038054,0.00038898
35.32,0.021123,-0.00037397,0.00039153,0.020959,-0.00037277,0.00038847
35.34,0.021123,-0.00036614,0.00039135,0.020959,-0.000365,0.00038831
35.36,0.021123,-0.00035831,0.00039166,0.020959,-0.00035723,0.0003886
35.38,0.021123,-0.00035048,0.00039164,0.020959,-0.00034946,0.00038858
35.4,0.021922,-0.00034265,0.00039147,0.02176,-0.00034169,0.00038843
35.42,0.021922,-0.00033458,0.00040624,0.02176,-0.00033368,0.00040322
35.44,0.021922,-0.00032645,0.00040641,0.02176,-0.00032561,0.00040339
35.46,0.021922,-0.00031832,0.00040646,0.02176,-0.00031754,0.00040344
35.48,0.021922,-0.0003102,0.00040617,0.02176,-0.00030947,0.00040315
35.5,0.021922,-0.00030207,0.00040664,0.02176,-0.00030141,0.00040362
35.52,0.021922,-0.00029394,0.00040625,0.02176,-0.00029334,0.00040324
35.54,0.021922,-0.00028581,0.00040642,0.02176,-0.00028527,0.00040341
35.56,0.021922,-0.00027769,0.00040655,0.02176,-0.00027721,0.00040353
35.58,0.021922,-0.00026956,0.00040609,0.02176,-0.00026914,0.00040307
35.6,0.022327,-0.00026143,0.00040632,0.022168,-0.00026107,0.00040331
35.62,0.022327,-0.00025318,0.00041381,0.022168,-0.00025288,0.00041087
35.64,0.022327,-0.00024491,0.00041447,0.022168,-0.00024467,0.00041153
35.66,0.022327,-0.00023663,0.00041361,0.022168,-0.00023644,0.00041067
35.68,0.022327,-0.00022835,0.00041398,0.022168,-0.00022823,0.00041104
35.7,0.022327,-0.00022007,0.00041323,0.022168,-0.00022001,0.00041031
35.72,0.022327,-0.0002118,0.00041401,0.022168,-0.00021179,0.00041106
35.74,0.022327,-0.00020352,0.00041398,0.022168,-0.00020357,0.00041104
35.76,0.022327,-0.00019524,0.0004135,0.022168,-0.00019535,0.00041056
35.78,0.022327,-0.00018696,0.00041462,0.022168,-0.00018714,0.00041167
35.8,0.022395,-0.00017868,0.00041376,0.022188,-0.00017891,0.00041082
35.82,0.022395,-0.00017039,0.00041519,0.022188,-0.00017069,0.00041122
35.84,0.022395,-0.00016209,0.0004161,0.022188,-0.00016247,0.00041227
35.86,0.022395,-0.00015378,0.00041501,0.022188,-0.00015424,0.00041098
35.88,0.022395,-0.00014548,0.00041501,0.022188,-0.00014601,0.0004113
35.9,0.022395,-0.00013717,0.00041495,0.022188,-0.00013778,0.00041065
35.92,0.022395,-0.00012887,0.00041517,0.022188,-0.00012956,0.00041118
35.94,0.022395,-0.00012057,0.00041566,0.022188,-0.00012134,0.00041205
35.96,0.022395,-0.00011227,0.00041511,0.022188,-0.00011311,0.00041104
35.98,0.022395,-0.00010396,0.00041496,0.022188,-0.00010488,0.00041125
36,0.022962,-9.566e-05,0.00041493,0.02182,-9.6654e-05,0.0004109
36.02,0.022962,-8.7186e-05,0.00042553,0.02182,-8.8541e-05,0.00040451
36.04,0.022962,-7.8675e-05,0.00042604,0.02182,-8.0449e-05,0.00040397
36.06,0.022962,-7.0159e-05,0.00042546,0.02182,-7.2362e-05,0.00040465
36.08,0.022962,-6.1647e-05,0.00042568,0.02182,-6.4271e-05,0.00040436
36.1,0.022962,-5.3134e-05,0.00042578,0.02182,-5.6185e-05,0.00040522
36.12,0.022962,-4.4619e-05,0.00042531,0.02182,-4.8093e-05,0.00040455
36.14,0.022962,-3.6107e-05,0.00042578,0.02182,-4.0001e-05,0.00040388
36.16,0.022962,-2.7593e-05,0.00042558,0.02182,-3.1915e-05,0.00040478
36.18,0.022962,-1.908e-05,0.00042563,0.02182,-2.3824e-05,0.0004044
36.2,0.022209,-1.0567e-05,0.00042561,0.021162,-1.5737e-05,0.00040527
36.22,0.022209,-2.2815e-06,0.00041183,0.021162,-7.8441e-06,0.00039241
36.24,0.022209,5.9532e-06,0.00041161,0.021162,2.4702e-09,0.00039212
36.26,0.022209,1.4187e-05,0.00041166,0.021162,7.8472e-06,0.00039231
36.28,0.022209,2.242e-05,0.00041186,0.021162,1.5692e-05,0.00039239
36.3,0.022209,3.0656e-05,0.0004114,0.021162,2.3539e-05,0.00039197
36.32,0.022209,3.8888e-05,0.00041187,0.021162,3.1383e-05,0.00039253
36.34,0.022209,4.7123e-05,0.00041163,0.021162,3.9229e-05,0.0003922
36.36,0.022209,5.5357e-05,0.00041152,0.021162,4.7075e-05,0.00039213
36.38,0.022209,6.3589e-05,0.00041203,0.021162,5.4919e-05,0.00039262
36.4,0.021078,7.1824e-05,0.00041174,0.020134,6.2765e-05,0.00039232
36.42,0.021078,7.9716e-05,0.00039081,0.020134,7.03e-05,0.00037331
36.44,0.021078,8.753e-05,0.00039086,0.020134,7.7764e-05,0.00037333
36.46,0.021078,9.5344e-05,0.00039097,0.020134,8.5226e-05,0.00037371
36.48,0.021078,0.00010316,0.00039068,0.020134,9.2692e-05,0.0003732
36.5,0.021078,0.00011097,0.0003902,0.020134,0.00010016,0.00037259
36.52,0.021078,0.00011879,0.00039074,0.020134,0.00010762,0.00037327
36.54,0.021078,0.0001266,0.0003909,0.020134,0.00011508,0.00037338
36.56,0.021078,0.00013442,0.00039062,0.020134,0.00012255,0.00037318
36.58,0.021078,0.00014223,0.00039063,0.020134,0.00013001,0.00037316
36.6,0.019659,0.00015004,0.00039077,0.018805,0.00013748,0.00037324
36.62,0.019659,0.00015743,0.00036448,0.018805,0.00014454,0.00034863
36.64,0.019659,0.00016472,0.00036445,0.018805,0.00015151,0.00034865
36.66,0.019659,0.000172,0.00036428,0.018805,0.00015848,0.00034849
36.68,0.019659,0.00017929,0.00036427,0.018805,0.00016545,0.00034845
36.7,0.019659,0.00018658,0.00036423,0.018805,0.00017242,0.00034827
36.72,0.019659,0.00019387,0.00036433,0.018805,0.00017939,0.00034851
36.74,0.019659,0.00020115,0.00036447,0.018805,0.00018636,0.00034867
36.76,0.019659,0.00020844,0.00036425,0.018805,0.00019333,0.00034839
36.78,0.019659,0.00021573,0.00036421,0.018805,0.0002003,0.00034839
36.8,0.017963,0.00022302,0.00036451,0.017209,0.00020727,0.00034864
36.82,0.017963,0.00022979,0.00033303,0.017209,0.00021376,0.00031904
36.84,0.017963,0.00023645,0.00033281,0.017209,0.00022014,0.00031889
36.86,0.017963,0.00024311,0.00033279,0.017209,0.00022652,0.0003188
36.88,0.017963,0.00024977,0.00033274,0.017209,0.0002329,0.00031878
36.9,0.017963,0.00025643,0.00033314,0.017209,0.00023928,0.00031904
36.92,0.017963,0.00026309,0.00033286,0.017209,0.00024566,0.00031906
36.94,0.017963,0.00026974,0.00033292,0.017209,0.00025204,0.00031897
36.96,0.017963,0.0002764,0.00033297,0.017209,0.00025841,0.00031892
36.98,0.017963,0.00028306,0.0003332,0.017209,0.00026479,0.0003195
37,0.016032,0.00028972,0.00033318,0.015386,0.00027117,0.00031915
37.02,0.016032,0.00029579,0.00029723,0.015386,0.000277,0.00028525
37.04,0.016032,0.00030174,0.00029689,0.015386,0.0002827,0.00028495
37.06,0.016032,0.00030768,0.00029706,0.015386,0.00028841,0.00028504
37.08,0.016032,0.00031362,0.00029686,0.015386,0.00029411,0.00028491
37.1,0.016032,0.00031956,0.00029755,0.015386,0.00029981,0.00028549
37.12,0.016032,0.00032551,0.00029687,0.015386,0.00030551,0.00028494
37.14,0.016032,0.00033145,0.00029703,0.015386,0.00031122,0.00028509
37.16,0.016032,0.00033739,0.0002973,0.015386,0.00031692,0.00028526
37.18,0.016032,0.00034333,0.00029689,0.015386,0.00032262,0.00028509
37.2,0.013898,0.00034927,0.00029728,0.013375,0.00032832,0.00028549
37.22,0.013898,0.00035457,0.00025768,0.013375,0.00033342,0.00024798
37.24,0.013898,0.00035972,0.00025727,0.013375,0.00033838,0.00024761
37.26,0.013898,0.00036487,0.00025759,0.013375,0.00034333,0.00024784
37.28,0.013898,0.00037002,0.00025725,0.013375,0.00034829,0.00024759
37.3,0.013898,0.00037517,0.0002581,0.013375,0.00035325,0.00024836
37.32,0.013898,0.00038033,0.00025734,0.013375,0.00035821,0.00024761
37.34,0.013898,0.00038548,0.00025739,0.013375,0.00036316,0.00024775
37.36,0.013898,0.00039063,0.00025787,0.013375,0.00036812,0.0002481
37.38,0.013898,0.00039578,0.00025718,0.013375,0.00037308,0.00024755
37.4,0.011598,0.00040093,0.00025768,0.0112,0.00037803,0.00024801
37.42,0.011598,0.00040538,0.00021507,0.0112,0.00038233,0.00020766
37.44,0.011598,0.00040968,0.00021463,0.0112,0.00038649,0.00020725
37.46,0.011598,0.00041398,0.00021505,0.0112,0.00039063,0.0002076
37.48,0.011598,0.00041828,0.00021458,0.0112,0.00039479,0.00020722
37.5,0.011598,0.00042258,0.00021547,0.0112,0.00039893,0.00020809
37.52,0.011598,0.00042688,0.0002148,0.0112,0.00040309,0.00020734
37.54,0.011598,0.00043118,0.00021471,0.0112,0.00040724,0.00020736
37.56,0.011598,0.00043547,0.00021533,0.0112,0.00041139,0.00020788
37.58,0.011598,0.00043977,0.00021458,0.0112,0.00041554,0.00020716
37.6,0.0091828,0.00044407,0.00021504,0.00891,0.00041969,0.00020766
37.62,0.0091828,0.00044764,0.00017031,0.00891,0.00042315,0.00016524
37.64,0.0091828,0.00045104,0.00016986,0.00891,0.00042645,0.00016481
37.66,0.0091828,0.00045444,0.00017032,0.00891,0.00042975,0.00016522
37.68,0.0091828,0.00045785,0.00016979,0.00891,0.00043305,0.00016476
37.7,0.0091828,0.00046125,0.00017066,0.00891,0.00043635,0.00016565
37.72,0.0091828,0.00046465,0.00017009,0.00891,0.00043966,0.00016497
37.74,0.0091828,0.00046806,0.0001699,0.00891,0.00044296,0.00016489
37.76,0.0091828,0.00047146,0.0001706,0.00891,0.00044626,0.0001655
37.78,0.0091828,0.00047486,0.00016986,0.00891,0.00044956,0.00016475
37.8,0.0066965,0.00047827,0.00017026,0.0065497,0.00045286,0.00016521
37.82,0.0066965,0.00048092,0.00012424,0.0065497,0.00045545,0.00012151
37.84,0.0066965,0.0004834,0.00012379,0.0065497,0.00045788,0.00012107
37.86,0.0066965,0.00048588,0.00012427,0.0065497,0.00046031,0.00012151
37.88,0.0066965,0.00048836,0.00012371,0.0065497,0.00046274,0.00012101
37.9,0.0066965,0.00049084,0.00012455,0.0065497,0.00046516,0.00012189
37.92,0.0066965,0.00049333,0.00012406,0.0065497,0.00046759,0.00012127
37.94,0.0066965,0.00049581,0.0001238,0.0065497,0.00047002,0.00012112
37.96,0.0066965,0.00049829,0.00012454,0.0065497,0.00047244,0.00012179
37.98,0.0066965,0.00050077,0.00012383,0.0065497,0.00047487,0.00012104
38,0.004184,0.00050325,0.00012418,0.0041613,0.0004773,0.00012147
38.02,0.004184,0.00050497,7.7691e-05,0.0041613,0.000479,7.7258e-05
38.04,0.004184,0.00050653,7.724e-05,0.0041613,0.00048055,7.6815e-05
38.06,0.004184,0.00050807,7.7726e-05,0.0041613,0.00048209,7.7262e-05
38.08,0.004184,0.00050963,7.7149e-05,0.0041613,0.00048363,7.6751e-05
38.1,0.004184,0.00051117,7.7979e-05,0.0041613,0.00048517,7.763e-05
38.12,0.004184,0.00051273,7.7515e-05,0.0041613,0.00048671,7.7027e-05
38.14,0.004184,0.00051428,7.7238e-05,0.0041613,0.00048826,7.686e-05
38.16,0.004184,0.00051582,7.7996e-05,0.0041613,0.00048979,7.7545e-05
38.18,0.004184,0.00051738,7.7289e-05,0.0041613,0.00049134,7.6799e-05
38.2,0.0016889,0.00051893,7.7624e-05,0.0017864,0.00049288,7.7212e-05
38.22,0.0016889,0.00051972,3.1461e-05,0.0017864,0.0004937,3.3255e-05
38.24,0.0016889,0.00052035,3.1011e-05,0.0017864,0.00049437,3.2814e-05
38.26,0.0016889,0.00052098,3.1491e-05,0.0017864,0.00049503,3.3254e-05
38.28,0.0016889,0.0005216,3.0925e-05,0.0017864,0.00049569,3.2753e-05
38.3,0.0016889,0.00052223,3.1765e-05,0.0017864,0.00049635,3.3635e-05
38.32,0.0016889,0.00052285,3.1277e-05,0.0017864,0.00049702,3.3016e-05
38.34,0.0016889,0.00052348,3.1018e-05,0.0017864,0.00049768,3.2864e-05
38.36,0.0016889,0.0005241,3.1764e-05,0.0017864,0.00049834,3.3538e-05
38.38,0.0016889,0.00052473,3.105e-05,0.0017864,0.000499,3.2789e-05
38.4,-0.00074691,0.00052536,3.1398e-05,-0.00053517,0.00049966,3.3211e-05
38.42,-0.00074691,0.00052525,-1.3675e-05,-0.00053517,0.00049962,-9.7632e-06
38.44,-0.00074691,0.00052497,-1.4121e-05,-0.00053517,0.00049943,-1.0198e-05
38.46,-0.00074691,0.00052469,-1.3661e-05,-0.00053517,0.00049923,-9.783e-06
38.48,-0.00074691,0.00052442,-1.4194e-05,-0.00053517,0.00049903,-1.0249e-05
38.5,-0.00074691,0.00052414,-1.3327e-05,-0.00053517,0.00049883,-9.3584e-06
38.52,-0.00074691,0.00052386,-1.3887e-05,-0.00053517,0.00049863,-1.0029e-05
38.54,-0.00074691,0.00052359,-1.4091e-05,-0.00053517,0.00049844,-1.0129e-05
38.56,-0.00074691,0.00052331,-1.3381e-05,-0.00053517,0.00049823,-9.4958e-06
38.58,-0.00074691,0.00052303,-1.4116e-05,-0.00053517,0.00049804,-1.025e-05
38.6,-0.0030843,0.00052276,-1.3728e-05,-0.0027659,0.00049784,-9.7974e-06
38.62,-0.0030843,0.00052177,-5.699e-05,-0.0027659,0.00049697,-5.1101e-05
38.64,-0.0030843,0.00052063,-5.7427e-05,-0.0027659,0.00049594,-5.1522e-05
38.66,-0.0030843,0.00051949,-5.7007e-05,-0.0027659,0.00049492,-5.1156e-05
38.68,-0.0030843,0.00051835,-5.748e-05,-0.0027659,0.00049389,-5.1558e-05
38.7,-0.0030843,0.0005172,-5.659e-05,-0.0027659,0.00049287,-5.0676e-05
38.72,-0.0030843,0.00051606,-5.7252e-05,-0.0027659,0.00049184,-5.1412e-05
38.74,-0.0030843,0.00051492,-5.7361e-05,-0.0027659,0.00049082,-5.1425e-05
38.76,-0.0030843,0.00051377,-5.6721e-05,-0.0027659,0.00048979,-5.0869e-05
38.78,-0.0030843,0.00051263,-5.7474e-05,-0.0027659,0.00048877,-5.161e-05
38.8,-0.0052869,0.00051149,-5.7027e-05,-0.004871,0.00048774,-5.1117e-05
38.82,-0.0052869,0.00050968,-9.7814e-05,-0.004871,0.00048608,-9.0116e-05
38.84,-0.0052869,0.00050772,-9.8228e-05,-0.004871,0.00048428,-9.0505e-05
38.86,-0.0052869,0.00050576,-9.7884e-05,-0.004871,0.00048247,-9.0229e-05
38.88,-0.0052869,0.0005038,-9.8261e-05,-0.004871,0.00048067,-9.053e-05
38.9,-0.0052869,0.00050184,-9.7389e-05,-0.004871,0.00047886,-8.971e-05
38.92,-0.0052869,0.00049989,-9.8141e-05,-0.004871,0.00047706,-9.0476e-05
38.94,-0.0052869,0.00049793,-9.8123e-05,-0.004871,0.00047525,-9.0381e-05
38.96,-0.0052869,0.00049597,-9.7598e-05,-0.004871,0.00047345,-8.995e-05
38.98,-0.0052869,0.00049401,-9.8324e-05,-0.004871,0.00047164,-9.06e-05
39,-0.0073221,0.00049205,-9.7824e-05,-0.006819,0.00046984,-9.0103e-05
39.02,-0.0073221,0.00048947,-0.00013554,-0.006819,0.00046744,-0.00012622
39.04,-0.0073221,0.00048676,-0.0001359,-0.006819,0.00046492,-0.00012655
39.06,-0.0073221,0.00048405,-0.00013569,-0.006819,0.00046239,-0.00012641
39.08,-0.0073221,0.00048134,-0.00013593,-0.006819,0.00045987,-0.00012658
39.1,-0.0073221,0.00047862,-0.00013517,-0.006819,0.00045734,-0.00012591
39.12,-0.0073221,0.00047591,-0.00013591,-0.006819,0.00045481,-0.00012658
39.14,-0.0073221,0.0004732,-0.00013577,-0.006819,0.00045228,-0.00012642
39.16,-0.0073221,0.00047048,-0.00013542,-0.006819,0.00044976,-0.00012616
39.18,-0.0073221,0.00046777,-0.00013596,-0.006819,0.00044723,-0.00012654
39.2,-0.0091606,0.00046505,-0.0001355,-0.0085818,0.0004447,-0.00012616
39.22,-0.0091606,0.00046179,-0.00016962,-0.0085818,0.00044164,-0.0001589
39.24,-0.0091606,0.00045839,-0.0001699,-0.0085818,0.00043846,-0.00015914
39.26,-0.0091606,0.000455,-0.00016984,-0.0085818,0.00043528,-0.00015914
39.28,-0.0091606,0.0004516,-0.00016995,-0.0085818,0.0004321,-0.0001592
39.3,-0.0091606,0.00044821,-0.00016941,-0.0085818,0.00042892,-0.00015875
39.32,-0.0091606,0.00044481,-0.00016992,-0.0085818,0.00042574,-0.00015912
39.34,-0.0091606,0.00044142,-0.00016978,-0.0085818,0.00042256,-0.00015903
39.36,-0.0091606,0.00043802,-0.00016962,-0.0085818,0.00041938,-0.00015894
39.38,-0.0091606,0.00043463,-0.00016974,-0.0085818,0.0004162,-0.00015886
39.4,-0.010771,0.00043123,-0.0001694,-0.010132,0.00041302,-0.00015872
39.42,-0.010771,0.00042735,-0.00019948,-0.010132,0.00040937,-0.00018764
39.44,-0.010771,0.00042336,-0.00019963,-0.010132,0.00040562,-0.00018775
39.46,-0.010771,0.00041937,-0.00019973,-0.010132,0.00040187,-0.00018789
39.48,-0.010771,0.00041538,-0.00019974,-0.010132,0.00039811,-0.00018789
39.5,-0.010771,0.00041139,-0.00019949,-0.010132,0.00039435,-0.00018773
39.52,-0.010771,0.00040739,-0.00019946,-0.010132,0.0003906,-0.00018781
39.54,-0.010771,0.0004034,-0.00019955,-0.010132,0.00038685,-0.00018774
39.56,-0.010771,0.00039941,-0.0001996,-0.010132,0.00038309,-0.00018882
39.58,-0.010771,0.00039542,-0.00019903,-0.010132,0.00037933,-0.00018758
39.6,-0.012169,0.00039143,-0.00019937,-0.011464,0.00037558,-0.00018756
39.62,-0.012169,0.00038701,-0.00022539,-0.011464,0.00037142,-0.00021232
39.64,-0.012169,0.0003825,-0.0002254,-0.011464,0.00036717,-0.0002123
39.66,-0.012169,0.000378,-0.00022557,-0.011464,0.00036293,-0.00021244
39.68,-0.012169,0.00037349,-0.00022559,-0.011464,0.00035868,-0.0002125
39.7,-0.012169,0.00036898,-0.00022569,-0.011464,0.00035443,-0.0002127
39.72,-0.012169,0.00036447,-0.00022553,-0.011464,0.00035018,-0.00021245
39.74,-0.012169,0.00035996,-0.00022538,-0.011464,0.00034593,-0.00021228
39.76,-0.012169,0.00035545,-0.00022563,-0.011464,0.00034169,-0.00021257
39.78,-0.012169,0.00035094,-0.00022565,-0.011464,0.00033744,-0.00021257
39.8,-0.013299,0.00034643,-0.00022537,-0.01256,0.00033319,-0.00021232
39.82,-0.013299,0.00034157,-0.00024634,-0.01256,0.00032861,-0.00023263
39.84,-0.013299,0.00033665,-0.0002463,-0.01256,0.00032395,-0.0002326
39.86,-0.013299,0.00033172,-0.00024615,-0.01256,0.0003193,-0.00023236
39.88,-0.013299,0.00032679,-0.00024646,-0.01256,0.00031464,-0.00023275
39.9,-0.013299,0.00032186,-0.00024696,-0.01256,0.00030999,-0.00023329
39.92,-0.013299,0.00031693,-0.00024641,-0.01256,0.00030533,-0.00023269
39.94,-0.013299,0.000312,-0.00024626,-0.01256,0.00030068,-0.00023255
39.96,-0.013299,0.00030707,-0.00024653,-0.01256,0.00029603,-0.00023281
39.98,-0.013299,0.00030214,-0.00024652,-0.01256,0.00029137,-0.0002328


==> data/hicks/error_mpc.dat <==
   1.1243691e-04   7.8296581e-05   1.7964427e-04   4.1030182e-04   5.9305445e-04   2.3188233e-04   2.5885827e-04   2.8485339e-04   2.8653391e-04   2.7005419e-04   2.4336419e-04   2.1242343e-04   1.8110844e-04   1.5169045e-04   1.2532660e-04   8.2661129e-04   6.6786295e-04   5.3003062e-04   4.1947444e-04   3.3165264e-04   2.6256962e-04   2.0887618e-04   1.6780203e-04   8.8690997e-04   7.7579412e-04   6.6919868e-04   6.0083868e-04   5.5794657e-04   5.3147622e-04   5.1534967e-04   5.0557625e-04   4.9964673e-04   4.9602609e-04   4.9379018e-04   4.9238731e-04   4.9148906e-04   4.9089965e-04   4.9050188e-04   0.0000000e+00   0.0000000e+00


==> data/hicks/error_tvmpc.dat <==
   2.0482608e-04   1.0361736e-04   7.5929838e-04   5.0028112e-04   6.2249715e-04   7.7458090e-04   8.4175439e-04   8.3971318e-04   7.9456157e-04   7.2611519e-04   6.4756286e-04   5.6720302e-04   4.8998893e-04   4.1865103e-04   3.5447818e-04   2.9785252e-04   2.4860956e-04   2.0627575e-04   1.7022185e-04   1.3975919e-04   1.1419839e-04   9.2883356e-05   7.5209627e-05   6.0632706e-05   4.8670244e-05   3.8900506e-05   3.0958682e-05   2.4532068e-05   1.9354761e-05   1.5202274e-05   1.1886334e-05   9.2500042e-06   7.1632243e-06   5.5187955e-06   4.2288258e-06   3.2216162e-06   2.4389633e-06   1.8338439e-06   1.3684452e-06   0.0000000e+00


==> data/hicks/example.dat <==
0,-0.64931,0.48379,3.7793,-0.64931,0.48379,3.7793
3,-0.64931,0.49433,3.7174,-0.64931,0.49433,3.7174
6,-0.64931,0.51676,3.6691,-0.64931,0.51676,3.6691
9,-0.64931,0.5348,3.6365,-0.64931,0.5348,3.6365
12,-0.64931,0.54734,3.6152,-0.64931,0.54734,3.6152
15,-0.64931,0.55573,3.6014,-0.64931,0.55573,3.6014
18,-0.64931,0.56126,3.5924,-0.64931,0.56126,3.5924
21,-0.64931,0.56488,3.5866,-0.64931,0.56488,3.5866
24,-0.64931,0.56725,3.5828,-0.64931,0.56725,3.5828
27,-0.64931,0.56879,3.5803,-0.64931,0.56879,3.5803
30,-0.35621,0.5698,3.5787,-0.35598,0.5698,3.5787
33,-0.35621,0.57021,3.5369,-0.35598,0.57023,3.5369
36,-0.35621,0.58515,3.5036,-0.35598,0.58517,3.5035
39,-0.35621,0.59828,3.4815,-0.35598,0.59832,3.4814
42,-0.35621,0.6074,3.4677,-0.35598,0.60744,3.4676
45,-0.35621,0.61325,3.4593,-0.35598,0.6133,3.4591
48,-0.35621,0.61688,3.4542,-0.35598,0.61693,3.4541
51,-0.35621,0.61909,3.4511,-0.35598,0.61915,3.451
54,-0.35621,0.62043,3.4493,-0.35598,0.62048,3.4492
57,-0.35621,0.62123,3.4482,-0.35598,0.62129,3.4481
60,-0.064354,0.62171,3.4475,-0.064042,0.62177,3.4474
63,-0.064354,0.61476,3.4207,-0.064042,0.61482,3.4206
66,-0.064354,0.62276,3.3989,-0.064042,0.62281,3.3988
69,-0.064354,0.63121,3.3847,-0.064042,0.63126,3.3845
72,-0.064354,0.63727,3.3761,-0.064042,0.63731,3.376
75,-0.064354,0.64107,3.3713,-0.064042,0.64112,3.3712
78,-0.064354,0.64332,3.3685,-0.064042,0.64336,3.3684
81,-0.064354,0.6446,3.367,-0.064042,0.64464,3.3669
84,-0.064354,0.64531,3.3662,-0.064042,0.64535,3.3661
87,-0.064354,0.6457,3.3658,-0.064042,0.64574,3.3657
90,0.19083,0.64591,3.3655,0.19108,0.64595,3.3654
93,0.19083,0.63465,3.3496,0.19108,0.63468,3.3495
96,0.19083,0.63751,3.3357,0.19108,0.63754,3.3357
99,0.19083,0.64246,3.3265,0.19108,0.64248,3.3265
102,0.19083,0.64636,3.3211,0.19108,0.64638,3.3211
105,0.19083,0.64888,3.3181,0.19108,0.6489,3.3181
108,0.19083,0.65035,3.3166,0.19108,0.65036,3.3165
111,0.19083,0.65116,3.3158,0.19108,0.65117,3.3157
114,0.19083,0.65158,3.3154,0.19108,0.65159,3.3153
117,0.19083,0.6518,3.3152,0.19108,0.65181,3.3151
120,0.39075,0.6519,3.3151,0.39087,0.65192,3.315
123,0.39075,0.63849,3.3068,0.39087,0.6385,3.3068
126,0.39075,0.63783,3.2983,0.39087,0.63783,3.2982
129,0.39075,0.64028,3.2922,0.39087,0.64028,3.2922
132,0.39075,0.64272,3.2886,0.39087,0.64271,3.2886
135,0.39075,0.64443,3.2866,0.39087,0.64442,3.2865
138,0.39075,0.64547,3.2855,0.39087,0.64546,3.2855
141,0.39075,0.64604,3.285,0.39087,0.64603,3.285
144,0.39075,0.64634,3.2848,0.39087,0.64633,3.2847
147,0.39075,0.64649,3.2847,0.39087,0.64648,3.2846
150,0.53562,0.64656,3.2846,0.53559,0.64655,3.2846
153,0.53562,0.63233,3.2815,0.53559,0.63231,3.2815
156,0.53562,0.62939,3.2764,0.53559,0.62937,3.2765
159,0.53562,0.63011,3.2724,0.53559,0.63008,3.2724
162,0.53562,0.63152,3.2697,0.53559,0.63149,3.2697
165,0.53562,0.6327,3.2682,0.53559,0.63267,3.2682
168,0.53562,0.63349,3.2674,0.53559,0.63346,3.2674
171,0.53562,0.63395,3.267,0.53559,0.63392,3.267
174,0.53562,0.63419,3.2668,0.53559,0.63416,3.2668
177,0.53562,0.63432,3.2667,0.53559,0.63428,3.2668
180,0.63461,0.63437,3.2667,0.63446,0.63434,3.2667
183,0.63461,0.62013,3.2669,0.63446,0.62009,3.267
186,0.63461,0.61578,3.2641,0.63446,0.61574,3.2642
189,0.63461,0.6153,3.2613,0.63446,0.61526,3.2614
192,0.63461,0.61598,3.2593,0.63446,0.61594,3.2594
195,0.63461,0.61679,3.258,0.63446,0.61675,3.2581
198,0.63461,0.61741,3.2573,0.63446,0.61736,3.2574
201,0.63461,0.61781,3.257,0.63446,0.61776,3.257
204,0.63461,0.61803,3.2568,0.63446,0.61799,3.2569
207,0.63461,0.61815,3.2567,0.63446,0.61811,3.2568
210,0.69826,0.61821,3.2567,0.69817,0.61816,3.2568
213,0.69826,0.60444,3.259,0.69817,0.6044,3.2591
216,0.69826,0.59928,3.2578,0.69817,0.59924,3.2578
219,0.69826,0.59797,3.2558,0.69817,0.59794,3.2559
222,0.69826,0.59812,3.2542,0.69817,0.59809,3.2542
225,0.69826,0.59865,3.2531,0.69817,0.59862,3.2531
228,0.69826,0.59914,3.2524,0.69817,0.59911,3.2525
231,0.69826,0.5995,3.2521,0.69817,0.59947,3.2521
234,0.69826,0.59972,3.2519,0.69817,0.59969,3.2519
237,0.69826,0.59985,3.2518,0.69817,0.59982,3.2519
240,0.73624,0.59991,3.2518,0.73608,0.59988,3.2518
243,0.73624,0.58693,3.2554,0.73608,0.5869,3.2554
246,0.73624,0.58141,3.2551,0.73608,0.58138,3.2552
249,0.73624,0.57957,3.2538,0.73608,0.57954,3.2538
252,0.73624,0.57933,3.2525,0.73608,0.5793,3.2525
255,0.73624,0.57964,3.2515,0.73608,0.57961,3.2515
258,0.73624,0.58004,3.2508,0.73608,0.58,3.2509
261,0.73624,0.58037,3.2505,0.73608,0.58033,3.2505
264,0.73624,0.58059,3.2503,0.73608,0.58055,3.2503
267,0.73624,0.58072,3.2502,0.73608,0.58068,3.2502
270,0.75583,0.58079,3.2501,0.75554,0.58076,3.2502
273,0.75583,0.5688,3.2544,0.75554,0.56876,3.2545
276,0.75583,0.56321,3.2549,0.75554,0.56317,3.2549
279,0.75583,0.56106,3.254,0.75554,0.56101,3.2541
282,0.75583,0.56054,3.2529,0.75554,0.56049,3.253
285,0.75583,0.56067,3.252,0.75554,0.56062,3.2521
288,0.75583,0.56098,3.2514,0.75554,0.56093,3.2514
291,0.75583,0.56128,3.251,0.75554,0.56122,3.2511
294,0.75583,0.5615,3.2508,0.75554,0.56144,3.2508
297,0.75583,0.56164,3.2507,0.75554,0.56158,3.2507
300,0.76269,0.56172,3.2506,0.76236,0.56167,3.2507
303,0.76269,0.55082,3.2552,0.76236,0.55077,3.2553
306,0.76269,0.54539,3.2562,0.76236,0.54534,3.2562
309,0.76269,0.54308,3.2556,0.76236,0.54303,3.2557
312,0.76269,0.54237,3.2547,0.76236,0.54232,3.2548
315,0.76269,0.54237,3.2539,0.76236,0.54231,3.254
318,0.76269,0.5426,3.2533,0.76236,0.54254,3.2534
321,0.76269,0.54286,3.2529,0.76236,0.54281,3.253
324,0.76269,0.54307,3.2527,0.76236,0.54302,3.2528
327,0.76269,0.54322,3.2526,0.76236,0.54316,3.2527
330,0.76116,0.54331,3.2525,0.76073,0.54325,3.2526
333,0.76116,0.53355,3.2571,0.76073,0.53349,3.2573
336,0.76116,0.52843,3.2584,0.76073,0.52837,3.2585
339,0.76116,0.5261,3.2581,0.76073,0.52604,3.2583
342,0.76116,0.52527,3.2574,0.76073,0.52521,3.2575
345,0.76116,0.52516,3.2567,0.76073,0.5251,3.2568
348,0.76116,0.52533,3.2561,0.76073,0.52526,3.2562
351,0.76116,0.52556,3.2557,0.76073,0.52549,3.2558
354,0.76116,0.52576,3.2555,0.76073,0.52569,3.2556
357,0.76116,0.5259,3.2553,0.76073,0.52584,3.2555
360,0.75417,0.526,3.2553,0.75372,0.52593,3.2554
363,0.75417,0.51736,3.2598,0.75372,0.5173,3.2599
366,0.75417,0.51264,3.2612,0.75372,0.51258,3.2614
369,0.75417,0.51037,3.2612,0.75372,0.51031,3.2613
372,0.75417,0.50949,3.2606,0.75372,0.50942,3.2607
375,0.75417,0.5093,3.26,0.75372,0.50923,3.2601
378,0.75417,0.50941,3.2595,0.75372,0.50934,3.2596
381,0.75417,0.5096,3.2591,0.75372,0.50953,3.2592
384,0.75417,0.50978,3.2588,0.75372,0.50972,3.259
387,0.75417,0.50992,3.2587,0.75372,0.50986,3.2588
390,0.74395,0.51002,3.2586,0.74352,0.50995,3.2588
393,0.74395,0.50246,3.2629,0.74352,0.5024,3.2631
396,0.74395,0.49819,3.2644,0.74352,0.49813,3.2646
399,0.74395,0.49604,3.2645,0.74352,0.49599,3.2647
402,0.74395,0.49515,3.2641,0.74352,0.49509,3.2642
405,0.74395,0.49491,3.2636,0.74352,0.49485,3.2637
408,0.74395,0.49497,3.2631,0.74352,0.49491,3.2632
411,0.74395,0.49512,3.2627,0.74352,0.49507,3.2629
414,0.74395,0.49529,3.2625,0.74352,0.49523,3.2626
417,0.74395,0.49542,3.2624,0.74352,0.49536,3.2625
420,0.73207,0.49551,3.2623,0.73168,0.49545,3.2624
423,0.73207,0.48897,3.2663,0.73168,0.48891,3.2664
426,0.73207,0.48516,3.2678,0.73168,0.48511,3.2679
429,0.73207,0.48318,3.268,0.73168,0.48313,3.2681
432,0.73207,0.4823,3.2677,0.73168,0.48226,3.2678
435,0.73207,0.48203,3.2673,0.73168,0.48199,3.2674
438,0.73207,0.48205,3.2668,0.73168,0.482,3.267
441,0.73207,0.48217,3.2665,0.73168,0.48213,3.2666
444,0.73207,0.48232,3.2663,0.73168,0.48227,3.2664
447,0.73207,0.48244,3.2662,0.73168,0.48239,3.2663
450,0.71961,0.48252,3.2661,0.71928,0.48248,3.2662
453,0.71961,0.4769,3.2697,0.71928,0.47686,3.2698
456,0.71961,0.47355,3.2712,0.71928,0.47351,3.2713
459,0.71961,0.47176,3.2715,0.71928,0.47172,3.2716
462,0.71961,0.47093,3.2713,0.71928,0.4709,3.2714
465,0.71961,0.47065,3.2709,0.71928,0.47062,3.271
468,0.71961,0.47063,3.2706,0.71928,0.4706,3.2707
471,0.71961,0.47073,3.2703,0.71928,0.4707,3.2704
474,0.71961,0.47085,3.2701,0.71928,0.47082,3.2702
477,0.71961,0.47095,3.2699,0.71928,0.47092,3.27
480,0.70731,0.47103,3.2699,0.70704,0.471,3.27
483,0.70731,0.46625,3.2731,0.70704,0.46622,3.2732
486,0.70731,0.46333,3.2745,0.70704,0.46331,3.2746
489,0.70731,0.46173,3.2749,0.70704,0.46171,3.275
492,0.70731,0.46097,3.2747,0.70704,0.46095,3.2748
495,0.70731,0.46069,3.2745,0.70704,0.46067,3.2745
498,0.70731,0.46065,3.2741,0.70704,0.46063,3.2742
501,0.70731,0.46072,3.2739,0.70704,0.4607,3.274
504,0.70731,0.46082,3.2737,0.70704,0.4608,3.2738
507,0.70731,0.46091,3.2736,0.70704,0.46089,3.2737
510,0.69576,0.46098,3.2735,0.69541,0.46096,3.2736
513,0.69576,0.45693,3.2764,0.69541,0.45691,3.2765
516,0.69576,0.45443,3.2777,0.69541,0.45441,3.2778
519,0.69576,0.45303,3.2781,0.69541,0.45301,3.2782
522,0.69576,0.45234,3.278,0.69541,0.45231,3.2781
525,0.69576,0.45207,3.2778,0.69541,0.45204,3.2779
528,0.69576,0.45202,3.2775,0.69541,0.45199,3.2776
531,0.69576,0.45207,3.2773,0.69541,0.45204,3.2774
534,0.69576,0.45215,3.2771,0.69541,0.45212,3.2772
537,0.69576,0.45223,3.277,0.69541,0.45219,3.2771
540,0.68499,0.45229,3.2769,0.68463,0.45226,3.2771
543,0.68499,0.44889,3.2795,0.68463,0.44886,3.2796
546,0.68499,0.44675,3.2807,0.68463,0.44672,3.2808
549,0.68499,0.44553,3.281,0.68463,0.4455,3.2812
552,0.68499,0.44491,3.281,0.68463,0.44488,3.2812
555,0.68499,0.44465,3.2809,0.68463,0.44462,3.281
558,0.68499,0.44459,3.2806,0.68463,0.44456,3.2808
561,0.68499,0.44462,3.2805,0.68463,0.44459,3.2806
564,0.68499,0.44469,3.2803,0.68463,0.44465,3.2805
567,0.68499,0.44475,3.2802,0.68463,0.44472,3.2804
570,0.67524,0.4448,3.2802,0.67487,0.44477,3.2803
573,0.67524,0.44197,3.2824,0.67487,0.44193,3.2825
576,0.67524,0.44015,3.2834,0.67487,0.44012,3.2836
579,0.67524,0.4391,3.2838,0.67487,0.43907,3.2839
582,0.67524,0.43855,3.2838,0.67487,0.43852,3.284
585,0.67524,0.43832,3.2837,0.67487,0.43828,3.2838
588,0.67524,0.43825,3.2835,0.67487,0.43822,3.2837
591,0.67524,0.43827,3.2834,0.67487,0.43823,3.2835
594,0.67524,0.43832,3.2833,0.67487,0.43828,3.2834
597,0.67524,0.43837,3.2832,0.67487,0.43834,3.2833
600,0.66656,0.43842,3.2831,0.66621,0.43838,3.2833
603,0.66656,0.43606,3.285,0.66621,0.43603,3.2852
606,0.66656,0.43454,3.286,0.66621,0.43451,3.2861
609,0.66656,0.43364,3.2863,0.66621,0.43361,3.2865
612,0.66656,0.43316,3.2864,0.66621,0.43313,3.2865
615,0.66656,0.43295,3.2863,0.66621,0.43292,3.2864
618,0.66656,0.43288,3.2861,0.66621,0.43285,3.2863
621,0.66656,0.43289,3.286,0.66621,0.43286,3.2861
624,0.66656,0.43293,3.2859,0.66621,0.4329,3.286
627,0.66656,0.43297,3.2858,0.66621,0.43294,3.286
630,0.65895,0.43301,3.2858,0.65862,0.43298,3.2859
633,0.65895,0.43106,3.2874,0.65862,0.43103,3.2876
636,0.65895,0.42979,3.2882,0.65862,0.42976,3.2884
639,0.65895,0.42903,3.2886,0.65862,0.429,3.2887
642,0.65895,0.42862,3.2886,0.65862,0.42859,3.2888
645,0.65895,0.42843,3.2886,0.65862,0.4284,3.2887
648,0.65895,0.42837,3.2885,0.65862,0.42834,3.2886
651,0.65895,0.42837,3.2884,0.65862,0.42834,3.2885
654,0.65895,0.42839,3.2883,0.65862,0.42837,3.2884
657,0.65895,0.42843,3.2882,0.65862,0.4284,3.2883
660,0.65235,0.42846,3.2882,0.65206,0.42843,3.2883
663,0.65235,0.42686,3.2896,0.65206,0.42684,3.2897
666,0.65235,0.42581,3.2903,0.65206,0.42579,3.2904
669,0.65235,0.42517,3.2906,0.65206,0.42515,3.2907
672,0.65235,0.42482,3.2906,0.65206,0.4248,3.2907
675,0.65235,0.42465,3.2906,0.65206,0.42463,3.2907
678,0.65235,0.42459,3.2905,0.65206,0.42457,3.2906
681,0.65235,0.42459,3.2904,0.65206,0.42457,3.2905
684,0.65235,0.42461,3.2904,0.65206,0.42459,3.2905
687,0.65235,0.42463,3.2903,0.65206,0.42462,3.2904
690,0.64668,0.42466,3.2903,0.64643,0.42464,3.2904
693,0.64668,0.42336,3.2914,0.64643,0.42334,3.2915
696,0.64668,0.42249,3.292,0.64643,0.42247,3.2922
699,0.64668,0.42195,3.2923,0.64643,0.42194,3.2924
702,0.64668,0.42165,3.2924,0.64643,0.42164,3.2925
705,0.64668,0.42151,3.2923,0.64643,0.4215,3.2925
708,0.64668,0.42145,3.2923,0.64643,0.42144,3.2924
711,0.64668,0.42145,3.2922,0.64643,0.42144,3.2923
714,0.64668,0.42146,3.2922,0.64643,0.42145,3.2923
717,0.64668,0.42148,3.2921,0.64643,0.42147,3.2922
720,0.64208,0.4215,3.2921,0.64165,0.42149,3.2922
723,0.64208,0.42045,3.293,0.64165,0.42044,3.2932
726,0.64208,0.41975,3.2935,0.64165,0.41972,3.2937
729,0.64208,0.41931,3.2938,0.64165,0.41928,3.2939
732,0.64208,0.41907,3.2938,0.64165,0.41903,3.294
735,0.64208,0.41895,3.2938,0.64165,0.41891,3.294
738,0.64208,0.41891,3.2937,0.64165,0.41886,3.2939
741,0.64208,0.4189,3.2937,0.64165,0.41885,3.2939
744,0.64208,0.41891,3.2936,0.64165,0.41886,3.2938
747,0.64208,0.41893,3.2936,0.64165,0.41888,3.2938
750,0.63811,0.41894,3.2936,0.63762,0.41889,3.2938
753,0.63811,0.41809,3.2944,0.63762,0.41804,3.2946
756,0.63811,0.41751,3.2948,0.63762,0.41746,3.295
759,0.63811,0.41715,3.295,0.63762,0.41709,3.2952
762,0.63811,0.41694,3.2951,0.63762,0.41689,3.2953
765,0.63811,0.41684,3.2951,0.63762,0.41678,3.2953
768,0.63811,0.4168,3.295,0.63762,0.41674,3.2952
771,0.63811,0.41679,3.295,0.63762,0.41673,3.2952
774,0.63811,0.41679,3.2949,0.63762,0.41674,3.2951
777,0.63811,0.41681,3.2949,0.63762,0.41675,3.2951
780,0.63472,0.41682,3.2949,0.63425,0.41676,3.2951
783,0.63472,0.41613,3.2956,0.63425,0.41607,3.2958
786,0.63472,0.41566,3.2959,0.63425,0.4156,3.2961
789,0.63472,0.41536,3.2961,0.63425,0.4153,3.2963
792,0.63472,0.41518,3.2962,0.63425,0.41513,3.2964
795,0.63472,0.41509,3.2962,0.63425,0.41504,3.2963
798,0.63472,0.41506,3.2961,0.63425,0.415,3.2963
801,0.63472,0.41505,3.2961,0.63425,0.41499,3.2963
804,0.63472,0.41505,3.2961,0.63425,0.415,3.2963
807,0.63472,0.41506,3.296,0.63425,0.41501,3.2962
810,0.63187,0.41507,3.296,0.63145,0.41502,3.2962
813,0.63187,0.41452,3.2966,0.63145,0.41447,3.2968
816,0.63187,0.41413,3.2969,0.63145,0.41409,3.2971
819,0.63187,0.41389,3.297,0.63145,0.41384,3.2972
822,0.63187,0.41374,3.2971,0.63145,0.4137,3.2973
825,0.63187,0.41367,3.2971,0.63145,0.41363,3.2973
828,0.63187,0.41363,3.2971,0.63145,0.41359,3.2973
831,0.63187,0.41362,3.2971,0.63145,0.41358,3.2972
834,0.63187,0.41363,3.297,0.63145,0.41359,3.2972
837,0.63187,0.41363,3.297,0.63145,0.41359,3.2972
840,0.62949,0.41364,3.297,0.62913,0.4136,3.2972
843,0.62949,0.4132,3.2975,0.62913,0.41316,3.2976
846,0.62949,0.41289,3.2977,0.62913,0.41285,3.2979
849,0.62949,0.41269,3.2978,0.62913,0.41266,3.298
852,0.62949,0.41257,3.2979,0.62913,0.41254,3.298
855,0.62949,0.4125,3.2979,0.62913,0.41248,3.298
858,0.62949,0.41247,3.2979,0.62913,0.41245,3.298
861,0.62949,0.41247,3.2979,0.62913,0.41244,3.298
864,0.62949,0.41247,3.2978,0.62913,0.41244,3.298
867,0.62949,0.41247,3.2978,0.62913,0.41245,3.298
870,0.62752,0.41248,3.2978,0.62722,0.41246,3.298
873,0.62752,0.41213,3.2982,0.62722,0.41211,3.2983
876,0.62752,0.41188,3.2984,0.62722,0.41186,3.2985
879,0.62752,0.41171,3.2985,0.62722,0.4117,3.2986
882,0.62752,0.41162,3.2985,0.62722,0.41161,3.2987
885,0.62752,0.41156,3.2986,0.62722,0.41156,3.2987
888,0.62752,0.41154,3.2985,0.62722,0.41153,3.2987
891,0.62752,0.41153,3.2985,0.62722,0.41152,3.2987
894,0.62752,0.41153,3.2985,0.62722,0.41152,3.2986
897,0.62752,0.41153,3.2985,0.62722,0.41153,3.2986
900,0.6259,0.41154,3.2985,0.62567,0.41153,3.2986
903,0.6259,0.41126,3.2988,0.62567,0.41126,3.2989
906,0.6259,0.41106,3.299,0.62567,0.41106,3.2991
909,0.6259,0.41093,3.2991,0.62567,0.41093,3.2992
912,0.6259,0.41085,3.2991,0.62567,0.41086,3.2992
915,0.6259,0.41081,3.2991,0.62567,0.41081,3.2992
918,0.6259,0.41079,3.2991,0.62567,0.41079,3.2992
921,0.6259,0.41078,3.2991,0.62567,0.41079,3.2992
924,0.6259,0.41078,3.2991,0.62567,0.41079,3.2992
927,0.6259,0.41078,3.2991,0.62567,0.41079,3.2992
930,0.62457,0.41079,3.2991,0.6244,0.41079,3.2992
933,0.62457,0.41057,3.2993,0.6244,0.41058,3.2994
936,0.62457,0.41041,3.2995,0.6244,0.41042,3.2995
939,0.62457,0.41031,3.2995,0.6244,0.41032,3.2996
942,0.62457,0.41024,3.2996,0.6244,0.41026,3.2996
945,0.62457,0.41021,3.2996,0.6244,0.41022,3.2996
948,0.62457,0.41019,3.2996,0.6244,0.41021,3.2996
951,0.62457,0.41018,3.2996,0.6244,0.4102,3.2996
954,0.62457,0.41018,3.2995,0.6244,0.4102,3.2996
957,0.62457,0.41018,3.2995,0.6244,0.4102,3.2996
960,0.62342,0.41019,3.2995,0.62338,0.4102,3.2996
963,0.62342,0.41002,3.2997,0.62338,0.41003,3.2998
966,0.62342,0.40989,3.2999,0.62338,0.40991,3.2999
969,0.62342,0.4098,3.2999,0.62338,0.40983,3.3
972,0.62342,0.40975,3.3,0.62338,0.40978,3.3
975,0.62342,0.40972,3.3,0.62338,0.40975,3.3
978,0.62342,0.4097,3.3,0.62338,0.40974,3.3
981,0.62342,0.4097,3.3,0.62338,0.40973,3.3
984,0.62342,0.40969,3.3,0.62338,0.40973,3.3
987,0.62342,0.40969,3.3,0.62338,0.40973,3.3
990,0.62248,0.4097,3.2999,0.62255,0.40974,3.3
993,0.62248,0.40957,3.3001,0.62255,0.4096,3.3001
996,0.62248,0.40947,3.3002,0.62255,0.40951,3.3002
999,0.62248,0.4094,3.3003,0.62255,0.40944,3.3003
1002,0.62248,0.40935,3.3003,0.62255,0.4094,3.3003
1005,0.62248,0.40933,3.3003,0.62255,0.40938,3.3003
1008,0.62248,0.40931,3.3003,0.62255,0.40937,3.3003
1011,0.62248,0.40931,3.3003,0.62255,0.40936,3.3003
1014,0.62248,0.4093,3.3003,0.62255,0.40936,3.3003
1017,0.62248,0.4093,3.3003,0.62255,0.40936,3.3003
1020,0.62176,0.40931,3.3003,0.62189,0.40937,3.3003
1023,0.62176,0.40921,3.3004,0.62189,0.40926,3.3004
1026,0.62176,0.40913,3.3005,0.62189,0.40919,3.3005
1029,0.62176,0.40908,3.3005,0.62189,0.40914,3.3005
1032,0.62176,0.40905,3.3006,0.62189,0.4091,3.3005
1035,0.62176,0.40903,3.3006,0.62189,0.40909,3.3005
1038,0.62176,0.40902,3.3006,0.62189,0.40908,3.3005
1041,0.62176,0.40901,3.3006,0.62189,0.40907,3.3005
1044,0.62176,0.40901,3.3006,0.62189,0.40907,3.3005
1047,0.62176,0.40901,3.3005,0.62189,0.40907,3.3005
1050,0.62122,0.40901,3.3005,0.62136,0.40908,3.3005
1053,0.62122,0.40894,3.3006,0.62136,0.409,3.3006
1056,0.62122,0.40888,3.3007,0.62136,0.40894,3.3007
1059,0.62122,0.40884,3.3007,0.62136,0.4089,3.3007
1062,0.62122,0.40882,3.3007,0.62136,0.40887,3.3007
1065,0.62122,0.4088,3.3008,0.62136,0.40886,3.3007
1068,0.62122,0.40879,3.3008,0.62136,0.40885,3.3007
1071,0.62122,0.40879,3.3007,0.62136,0.40885,3.3007
1074,0.62122,0.40879,3.3007,0.62136,0.40885,3.3007
1077,0.62122,0.40879,3.3007,0.62136,0.40885,3.3007
1080,0.62082,0.40879,3.3007,0.62094,0.40885,3.3007
1083,0.62082,0.40873,3.3008,0.62094,0.40879,3.3008
1086,0.62082,0.40869,3.3009,0.62094,0.40874,3.3008
1089,0.62082,0.40866,3.3009,0.62094,0.40871,3.3008
1092,0.62082,0.40864,3.3009,0.62094,0.40869,3.3008
1095,0.62082,0.40863,3.3009,0.62094,0.40868,3.3009
1098,0.62082,0.40862,3.3009,0.62094,0.40867,3.3009
1101,0.62082,0.40862,3.3009,0.62094,0.40867,3.3008
1104,0.62082,0.40862,3.3009,0.62094,0.40867,3.3008
1107,0.62082,0.40862,3.3009,0.62094,0.40867,3.3008
1110,0.62051,0.40862,3.3009,0.62061,0.40867,3.3008
1113,0.62051,0.40858,3.3009,0.62061,0.40862,3.3009
1116,0.62051,0.40855,3.301,0.62061,0.40859,3.3009
1119,0.62051,0.40852,3.301,0.62061,0.40856,3.301
1122,0.62051,0.40851,3.301,0.62061,0.40855,3.301
1125,0.62051,0.4085,3.301,0.62061,0.40854,3.301
1128,0.62051,0.4085,3.301,0.62061,0.40853,3.301
1131,0.62051,0.40849,3.301,0.62061,0.40853,3.301
1134,0.62051,0.40849,3.301,0.62061,0.40853,3.301
1137,0.62051,0.40849,3.301,0.62061,0.40853,3.301
1140,0.62027,0.40849,3.301,0.62035,0.40853,3.301
1143,0.62027,0.40846,3.301,0.62035,0.4085,3.301
1146,0.62027,0.40844,3.3011,0.62035,0.40847,3.301
1149,0.62027,0.40842,3.3011,0.62035,0.40845,3.3011
1152,0.62027,0.40841,3.3011,0.62035,0.40844,3.3011
1155,0.62027,0.4084,3.3011,0.62035,0.40843,3.3011
1158,0.62027,0.4084,3.3011,0.62035,0.40843,3.3011
1161,0.62027,0.4084,3.3011,0.62035,0.40843,3.3011
1164,0.62027,0.4084,3.3011,0.62035,0.40842,3.3011
1167,0.62027,0.4084,3.3011,0.62035,0.40842,3.3011
1170,0,0.4084,3.3011,0,0.40843,3.3011
1173,0,0,0,0,0,0
1176,0,0,0,0,0,0
1179,0,0,0,0,0,0
1182,0,0,0,0,0,0
1185,0,0,0,0,0,0
1188,0,0,0,0,0,0
1191,0,0,0,0,0,0
1194,0,0,0,0,0,0
1197,0,0,0,0,0,0


==> data/hicks/iter_mpc.dat <==
   2.2600000e+02   2.7600000e+02   2.2400000e+02   1.5800000e+02   1.9100000e+02   1.8900000e+02   1.6600000e+02   1.7300000e+02   2.3800000e+02   3.9500000e+02   1.4900000e+02   1.5600000e+02   1.7400000e+02   1.7300000e+02   1.8900000e+02   1.5700000e+02   1.9700000e+02   2.7300000e+02   2.0900000e+02   1.8000000e+02   2.7500000e+02   2.0700000e+02   1.3200000e+02   2.6800000e+02   1.6000000e+02   1.9500000e+02   1.6600000e+02   2.4200000e+02   1.9900000e+02   2.0600000e+02   2.2000000e+02   2.7100000e+02   1.4200000e+02   2.8400000e+02   2.5400000e+02   3.5400000e+02   1.8300000e+02   2.9100000e+02   2.3200000e+02   3.3000000e+02   1.7600000e+02   2.5200000e+02   3.0500000e+02   1.5800000e+02   1.4400000e+02   2.2600000e+02   1.5000000e+02   2.4100000e+02   1.9700000e+02   1.4100000e+02   1.4400000e+02   1.5500000e+02   1.3700000e+02   3.8500000e+02   1.9700000e+02   2.8900000e+02   1.4400000e+02   1.9100000e+02   1.8200000e+02   1.4300000e+02   4.0100000e+02   1.4100000e+02   1.7400000e+02   1.3800000e+02   1.4600000e+02   2.6100000e+02   1.9500000e+02   1.7400000e+02   1.6100000e+02   1.6000000e+02   2.1600000e+02   1.4700000e+02   3.0300000e+02   1.9200000e+02   1.7300000e+02   2.0200000e+02   2.9400000e+02   1.8500000e+02   2.1500000e+02   3.0800000e+02   2.2200000e+02   2.1900000e+02   1.6500000e+02   1.6400000e+02   1.6600000e+02   1.4900000e+02   1.8500000e+02   2.9600000e+02   1.5200000e+02   4.0600000e+02   1.4500000e+02   1.8300000e+02   1.6900000e+02   2.5100000e+02   1.4300000e+02   1.7300000e+02   1.9800000e+02   1.5500000e+02   1.4000000e+02   2.8300000e+02


==> data/hicks/iter_tvmpc.dat <==
   9.1000000e+01   9.6000000e+01   9.1000000e+01   8.1000000e+01   8.9000000e+01   8.9000000e+01   8.4000000e+01   8.6000000e+01   9.2000000e+01   1.0200000e+02   7.7000000e+01   7.9000000e+01   8.7000000e+01   8.6000000e+01   8.9000000e+01   8.0000000e+01   9.0000000e+01   9.7000000e+01   9.1000000e+01   8.8000000e+01   9.6000000e+01   9.0000000e+01   7.6000000e+01   9.7000000e+01   8.3000000e+01   9.0000000e+01   8.4000000e+01   9.2000000e+01   9.0000000e+01   9.0000000e+01   9.1000000e+01   9.6000000e+01   7.6000000e+01   9.8000000e+01   9.3000000e+01   1.0100000e+02   8.8000000e+01   9.8000000e+01   9.2000000e+01   1.0100000e+02   8.7000000e+01   9.4000000e+01   9.8000000e+01   8.0000000e+01   7.7000000e+01   9.1000000e+01   7.7000000e+01   9.2000000e+01   9.0000000e+01   7.6000000e+01   7.6000000e+01   7.8000000e+01   7.6000000e+01   1.0200000e+02   9.0000000e+01   9.8000000e+01   7.6000000e+01   8.9000000e+01   8.8000000e+01   7.6000000e+01   1.0200000e+02   7.6000000e+01   8.6000000e+01   7.6000000e+01   7.7000000e+01   9.5000000e+01   8.9000000e+01   8.6000000e+01   8.4000000e+01   8.3000000e+01   9.1000000e+01   7.7000000e+01   9.9000000e+01   8.9000000e+01   8.6000000e+01   9.0000000e+01   9.9000000e+01   8.8000000e+01   9.1000000e+01   9.9000000e+01   9.1000000e+01   9.1000000e+01   8.4000000e+01   8.3000000e+01   8.5000000e+01   7.7000000e+01   8.8000000e+01   9.8000000e+01   7.8000000e+01   1.0200000e+02   7.6000000e+01   8.8000000e+01   8.6000000e+01   9.4000000e+01   7.6000000e+01   8.6000000e+01   9.0000000e+01   7.8000000e+01   7.6000000e+01   9.8000000e+01


==> data/hicks/trajectory.dat <==
0,0.45666,0.43567,3.4102,0.45666,0.43567,3.4102
3,0.45666,0.43589,3.3973,0.45666,0.43589,3.3973
6,0.45666,0.43986,3.3866,0.45666,0.43986,3.3866
9,0.45666,0.44436,3.3789,0.45666,0.44436,3.3789
12,0.45666,0.44813,3.3738,0.45666,0.44813,3.3738
15,0.45666,0.45089,3.3708,0.45666,0.45089,3.3708
18,0.45666,0.45273,3.369,0.45666,0.45273,3.369
21,0.45666,0.45386,3.3681,0.45666,0.45386,3.3681
24,0.45666,0.45451,3.3677,0.45666,0.45451,3.3677
27,0.45666,0.45485,3.3675,0.45666,0.45485,3.3675
30,0.52666,0.45501,3.3675,0.52666,0.45501,3.3675
33,0.52666,0.4532,3.3592,0.52666,0.4532,3.3592
36,0.52666,0.45507,3.3519,0.52666,0.45507,3.3519
39,0.52666,0.4579,3.3464,0.52666,0.4579,3.3464
42,0.52666,0.46051,3.3427,0.52666,0.46051,3.3427
45,0.52666,0.46251,3.3405,0.52666,0.46251,3.3405
48,0.52666,0.46389,3.3392,0.52666,0.46389,3.3392
51,0.52666,0.46476,3.3385,0.52666,0.46476,3.3385
54,0.52666,0.46526,3.3382,0.52666,0.46526,3.3382
57,0.52666,0.46553,3.3381,0.52666,0.46553,3.3381
60,0.57944,0.46566,3.3381,0.5798,0.46566,3.3381
63,0.57944,0.46258,3.3331,0.5798,0.46259,3.3331
66,0.57944,0.46295,3.3283,0.5798,0.46298,3.3282
69,0.57944,0.46452,3.3244,0.5798,0.46457,3.3243
72,0.57944,0.46623,3.3217,0.5798,0.46629,3.3216
75,0.57944,0.46764,3.32,0.5798,0.46771,3.3199
78,0.57944,0.46866,3.319,0.5798,0.46873,3.3188
81,0.57944,0.46933,3.3185,0.5798,0.46941,3.3183
84,0.57944,0.46973,3.3182,0.5798,0.46981,3.3181
87,0.57944,0.46995,3.3181,0.5798,0.47003,3.318
90,0.61699,0.47006,3.3181,0.61746,0.47014,3.318
93,0.61699,0.46629,3.3155,0.61746,0.46637,3.3154
96,0.61699,0.46565,3.3124,0.61746,0.46573,3.3122
99,0.61699,0.46632,3.3097,0.61746,0.4664,3.3095
102,0.61699,0.46735,3.3077,0.61746,0.46744,3.3075
105,0.61699,0.46832,3.3064,0.61746,0.46841,3.3062
108,0.61699,0.46906,3.3056,0.61746,0.46916,3.3054
111,0.61699,0.46958,3.3051,0.61746,0.46967,3.305
114,0.61699,0.46991,3.3049,0.61746,0.47,3.3047
117,0.61699,0.47009,3.3048,0.61746,0.47019,3.3046
120,0.64209,0.47019,3.3048,0.64248,0.47029,3.3046
123,0.64209,0.46615,3.3038,0.64248,0.46623,3.3036
126,0.64209,0.46488,3.3019,0.64248,0.46496,3.3018
129,0.64209,0.46493,3.3001,0.64248,0.465,3.2999
132,0.64209,0.46548,3.2986,0.64248,0.46555,3.2985
135,0.64209,0.46611,3.2976,0.64248,0.46618,3.2974
138,0.64209,0.46666,3.2969,0.64248,0.46672,3.2968
141,0.64209,0.46706,3.2965,0.64248,0.46712,3.2964
144,0.64209,0.46732,3.2963,0.64248,0.46739,3.2962
147,0.64209,0.46749,3.2962,0.64248,0.46755,3.2961
150,0.65754,0.46758,3.2962,0.65775,0.46764,3.2961
153,0.65754,0.46353,3.2963,0.65775,0.46358,3.2962
156,0.65754,0.46191,3.2953,0.65775,0.46195,3.2952
159,0.65754,0.46155,3.294,0.65775,0.46159,3.2939
162,0.65754,0.46176,3.2929,0.65775,0.46179,3.2929
165,0.65754,0.46216,3.2921,0.65775,0.46218,3.292
168,0.65754,0.46254,3.2916,0.65775,0.46256,3.2915
171,0.65754,0.46285,3.2912,0.65775,0.46287,3.2912
174,0.65754,0.46307,3.291,0.65775,0.46309,3.291
177,0.65754,0.46321,3.2909,0.65775,0.46323,3.2909
180,0.6658,0.4633,3.2909,0.66585,0.46332,3.2908
183,0.6658,0.45942,3.2917,0.66585,0.45944,3.2916
186,0.6658,0.45765,3.2913,0.66585,0.45765,3.2912
189,0.6658,0.45704,3.2905,0.66585,0.45704,3.2904
192,0.6658,0.45703,3.2897,0.66585,0.45702,3.2897
195,0.6658,0.45724,3.289,0.66585,0.45723,3.289
198,0.6658,0.45751,3.2886,0.66585,0.45749,3.2886
201,0.6658,0.45775,3.2883,0.66585,0.45773,3.2883
204,0.6658,0.45793,3.2881,0.66585,0.45791,3.2881
207,0.6658,0.45805,3.288,0.66585,0.45803,3.288
210,0.669,0.45813,3.288,0.66891,0.45811,3.2879
213,0.669,0.45454,3.2891,0.66891,0.45452,3.2891
216,0.669,0.45274,3.2891,0.66891,0.45271,3.2891
219,0.669,0.45201,3.2887,0.66891,0.45197,3.2887
222,0.669,0.45184,3.2881,0.66891,0.4518,3.2881
225,0.669,0.45193,3.2876,0.66891,0.45189,3.2876
228,0.669,0.45211,3.2872,0.66891,0.45207,3.2872
231,0.669,0.45229,3.2869,0.66891,0.45225,3.2869
234,0.669,0.45244,3.2868,0.66891,0.45239,3.2868
237,0.669,0.45254,3.2867,0.66891,0.4525,3.2867
240,0.66877,0.45261,3.2866,0.66859,0.45257,3.2866
243,0.66877,0.44936,3.288,0.66859,0.44932,3.288
246,0.66877,0.44763,3.2883,0.66859,0.44759,3.2883
249,0.66877,0.44685,3.288,0.66859,0.44679,3.2881
252,0.66877,0.44659,3.2876,0.66859,0.44654,3.2877
255,0.66877,0.4466,3.2872,0.66859,0.44654,3.2873
258,0.66877,0.44671,3.2869,0.66859,0.44665,3.287
261,0.66877,0.44685,3.2867,0.66859,0.44679,3.2867
264,0.66877,0.44696,3.2865,0.66859,0.4469,3.2866
267,0.66877,0.44705,3.2864,0.66859,0.44699,3.2865
270,0.66637,0.44712,3.2864,0.66612,0.44706,3.2864
273,0.66637,0.44423,3.2878,0.66612,0.44417,3.2879
276,0.66637,0.44262,3.2883,0.66612,0.44256,3.2883
279,0.66637,0.44184,3.2882,0.66612,0.44177,3.2883
282,0.66637,0.44153,3.2879,0.66612,0.44147,3.288
285,0.66637,0.44149,3.2876,0.66612,0.44142,3.2877
288,0.66637,0.44155,3.2873,0.66612,0.44148,3.2874
291,0.66637,0.44165,3.2871,0.66612,0.44158,3.2872
294,0.66637,0.44175,3.287,0.66612,0.44168,3.2871
297,0.66637,0.44182,3.2869,0.66612,0.44175,3.287
300,0.66269,0.44188,3.2869,0.6624,0.44181,3.2869
303,0.66269,0.43935,3.2883,0.6624,0.43928,3.2884
306,0.66269,0.43789,3.2888,0.6624,0.43783,3.2889
309,0.66269,0.43714,3.2888,0.6624,0.43708,3.2889
312,0.66269,0.43682,3.2886,0.6624,0.43676,3.2887
315,0.66269,0.43674,3.2884,0.6624,0.43667,3.2885
318,0.66269,0.43677,3.2882,0.6624,0.4367,3.2883
321,0.66269,0.43684,3.288,0.6624,0.43677,3.2881
324,0.66269,0.43692,3.2879,0.6624,0.43685,3.288
327,0.66269,0.43698,3.2878,0.6624,0.43691,3.2879
330,0.65837,0.43703,3.2878,0.65807,0.43696,3.2879
333,0.65837,0.43485,3.2892,0.65807,0.43478,3.2893
336,0.65837,0.43355,3.2897,0.65807,0.43348,3.2898
339,0.65837,0.43286,3.2898,0.65807,0.43279,3.2899
342,0.65837,0.43254,3.2897,0.65807,0.43248,3.2898
345,0.65837,0.43244,3.2895,0.65807,0.43237,3.2896
348,0.65837,0.43245,3.2893,0.65807,0.43238,3.2894
351,0.65837,0.4325,3.2892,0.65807,0.43243,3.2893
354,0.65837,0.43256,3.2891,0.65807,0.43249,3.2892
357,0.65837,0.43261,3.289,0.65807,0.43254,3.2891
360,0.65386,0.43265,3.289,0.65355,0.43258,3.2891
363,0.65386,0.43078,3.2902,0.65355,0.43072,3.2903
366,0.65386,0.42965,3.2908,0.65355,0.42958,3.2909
369,0.65386,0.42902,3.2909,0.65355,0.42896,3.291
372,0.65386,0.42872,3.2908,0.65355,0.42866,3.2909
375,0.65386,0.42861,3.2907,0.65355,0.42855,3.2908
378,0.65386,0.4286,3.2905,0.65355,0.42854,3.2907
381,0.65386,0.42864,3.2904,0.65355,0.42858,3.2905
384,0.65386,0.42868,3.2903,0.65355,0.42862,3.2905
387,0.65386,0.42873,3.2903,0.65355,0.42867,3.2904
390,0.64942,0.42876,3.2902,0.64913,0.4287,3.2904
393,0.64942,0.42718,3.2914,0.64913,0.42712,3.2915
396,0.64942,0.4262,3.2919,0.64913,0.42614,3.292
399,0.64942,0.42564,3.2921,0.64913,0.42559,3.2922
402,0.64942,0.42537,3.292,0.64913,0.42532,3.2921
405,0.64942,0.42526,3.2919,0.64913,0.42521,3.292
408,0.64942,0.42524,3.2918,0.64913,0.42519,3.2919
411,0.64942,0.42526,3.2917,0.64913,0.42521,3.2918
414,0.64942,0.42529,3.2916,0.64913,0.42524,3.2918
417,0.64942,0.42533,3.2916,0.64913,0.42528,3.2917
420,0.64523,0.42536,3.2916,0.64497,0.42531,3.2917
423,0.64523,0.42403,3.2926,0.64497,0.42398,3.2927
426,0.64523,0.42319,3.293,0.64497,0.42314,3.2932
429,0.64523,0.42271,3.2932,0.64497,0.42266,3.2933
432,0.64523,0.42246,3.2932,0.64497,0.42241,3.2933
435,0.64523,0.42235,3.2931,0.64497,0.42231,3.2932
438,0.64523,0.42233,3.293,0.64497,0.42229,3.2931
441,0.64523,0.42234,3.293,0.64497,0.4223,3.2931
444,0.64523,0.42237,3.2929,0.64497,0.42232,3.293
447,0.64523,0.42239,3.2929,0.64497,0.42235,3.293
450,0.6414,0.42242,3.2928,0.64117,0.42238,3.2929
453,0.6414,0.42131,3.2937,0.64117,0.42127,3.2938
456,0.6414,0.4206,3.2942,0.64117,0.42056,3.2942
459,0.6414,0.42018,3.2943,0.64117,0.42015,3.2944
462,0.6414,0.41996,3.2943,0.64117,0.41993,3.2944
465,0.6414,0.41986,3.2943,0.64117,0.41983,3.2944
468,0.6414,0.41984,3.2942,0.64117,0.4198,3.2943
471,0.6414,0.41984,3.2941,0.64117,0.41981,3.2942
474,0.6414,0.41986,3.2941,0.64117,0.41983,3.2942
477,0.6414,0.41988,3.2941,0.64117,0.41985,3.2941
480,0.63815,0.4199,3.294,0.63777,0.41987,3.2941
483,0.63815,0.41899,3.2948,0.63777,0.41896,3.2949
486,0.63815,0.4184,3.2951,0.63777,0.41836,3.2953
489,0.63815,0.41805,3.2953,0.63777,0.41801,3.2954
492,0.63815,0.41787,3.2953,0.63777,0.41782,3.2954
495,0.63815,0.41779,3.2952,0.63777,0.41773,3.2954
498,0.63815,0.41776,3.2952,0.63777,0.4177,3.2953
501,0.63815,0.41777,3.2951,0.63777,0.4177,3.2953
504,0.63815,0.41778,3.2951,0.63777,0.41772,3.2953
507,0.63815,0.4178,3.2951,0.63777,0.41773,3.2952
510,0.63522,0.41781,3.295,0.63478,0.41775,3.2952
513,0.63522,0.41706,3.2957,0.63478,0.417,3.2959
516,0.63522,0.41656,3.296,0.63478,0.4165,3.2962
519,0.63522,0.41627,3.2961,0.63478,0.4162,3.2963
522,0.63522,0.4161,3.2962,0.63478,0.41604,3.2963
525,0.63522,0.41603,3.2961,0.63478,0.41596,3.2963
528,0.63522,0.416,3.2961,0.63478,0.41593,3.2963
531,0.63522,0.416,3.2961,0.63478,0.41593,3.2962
534,0.63522,0.41601,3.296,0.63478,0.41594,3.2962
537,0.63522,0.41603,3.296,0.63478,0.41596,3.2962
540,0.63262,0.41604,3.296,0.63219,0.41597,3.2962
543,0.63262,0.41542,3.2965,0.63219,0.41535,3.2967
546,0.63262,0.41501,3.2968,0.63219,0.41494,3.297
549,0.63262,0.41475,3.2969,0.63219,0.41469,3.2971
552,0.63262,0.41461,3.297,0.63219,0.41455,3.2971
555,0.63262,0.41455,3.297,0.63219,0.41448,3.2971
558,0.63262,0.41452,3.2969,0.63219,0.41446,3.2971
561,0.63262,0.41452,3.2969,0.63219,0.41446,3.2971
564,0.63262,0.41453,3.2969,0.63219,0.41446,3.297
567,0.63262,0.41454,3.2969,0.63219,0.41447,3.297
570,0.63037,0.41455,3.2968,0.62997,0.41448,3.297
573,0.63037,0.41404,3.2973,0.62997,0.41398,3.2975
576,0.63037,0.4137,3.2976,0.62997,0.41364,3.2977
579,0.63037,0.41349,3.2977,0.62997,0.41343,3.2978
582,0.63037,0.41337,3.2977,0.62997,0.41332,3.2979
585,0.63037,0.41331,3.2977,0.62997,0.41326,3.2978
588,0.63037,0.41329,3.2977,0.62997,0.41324,3.2978
591,0.63037,0.41328,3.2976,0.62997,0.41323,3.2978
594,0.63037,0.41329,3.2976,0.62997,0.41324,3.2978
597,0.63037,0.41329,3.2976,0.62997,0.41324,3.2978
600,0.62843,0.4133,3.2976,0.62809,0.41325,3.2977
603,0.62843,0.41289,3.298,0.62809,0.41285,3.2981
606,0.62843,0.41261,3.2982,0.62809,0.41257,3.2983
609,0.62843,0.41244,3.2983,0.62809,0.4124,3.2984
612,0.62843,0.41234,3.2983,0.62809,0.4123,3.2985
615,0.62843,0.41228,3.2983,0.62809,0.41225,3.2985
618,0.62843,0.41226,3.2983,0.62809,0.41223,3.2984
621,0.62843,0.41226,3.2983,0.62809,0.41222,3.2984
624,0.62843,0.41226,3.2983,0.62809,0.41223,3.2984
627,0.62843,0.41227,3.2982,0.62809,0.41223,3.2984
630,0.62678,0.41227,3.2982,0.6265,0.41224,3.2984
633,0.62678,0.41194,3.2986,0.6265,0.41191,3.2987
636,0.62678,0.41171,3.2987,0.6265,0.41169,3.2989
639,0.62678,0.41157,3.2988,0.6265,0.41154,3.299
642,0.62678,0.41149,3.2989,0.6265,0.41146,3.299
645,0.62678,0.41144,3.2989,0.6265,0.41142,3.299
648,0.62678,0.41142,3.2988,0.6265,0.4114,3.299
651,0.62678,0.41142,3.2988,0.6265,0.4114,3.2989
654,0.62678,0.41142,3.2988,0.6265,0.4114,3.2989
657,0.62678,0.41142,3.2988,0.6265,0.4114,3.2989
660,0.6254,0.41143,3.2988,0.62518,0.41141,3.2989
663,0.6254,0.41116,3.2991,0.62518,0.41115,3.2992
666,0.6254,0.41098,3.2992,0.62518,0.41096,3.2993
669,0.6254,0.41086,3.2993,0.62518,0.41085,3.2994
672,0.6254,0.41079,3.2993,0.62518,0.41078,3.2994
675,0.6254,0.41075,3.2993,0.62518,0.41075,3.2994
678,0.6254,0.41074,3.2993,0.62518,0.41073,3.2994
681,0.6254,0.41073,3.2993,0.62518,0.41073,3.2994
684,0.6254,0.41073,3.2993,0.62518,0.41073,3.2994
687,0.6254,0.41074,3.2993,0.62518,0.41073,3.2994
690,0.62426,0.41074,3.2993,0.62408,0.41073,3.2994
693,0.62426,0.41053,3.2995,0.62408,0.41052,3.2996
696,0.62426,0.41038,3.2996,0.62408,0.41038,3.2997
699,0.62426,0.41028,3.2997,0.62408,0.41028,3.2998
702,0.62426,0.41023,3.2997,0.62408,0.41023,3.2998
705,0.62426,0.4102,3.2997,0.62408,0.4102,3.2998
708,0.62426,0.41018,3.2997,0.62408,0.41019,3.2998
711,0.62426,0.41018,3.2997,0.62408,0.41018,3.2998
714,0.62426,0.41018,3.2997,0.62408,0.41018,3.2998
717,0.62426,0.41018,3.2997,0.62408,0.41018,3.2998
720,0.62314,0.41018,3.2997,0.62318,0.41019,3.2997
723,0.62314,0.41001,3.2999,0.62318,0.41002,3.2999
726,0.62314,0.40989,3.3,0.62318,0.4099,3.3
729,0.62314,0.4098,3.3001,0.62318,0.40983,3.3001
732,0.62314,0.40975,3.3001,0.62318,0.40978,3.3001
735,0.62314,0.40972,3.3001,0.62318,0.40976,3.3001
738,0.62314,0.4097,3.3001,0.62318,0.40975,3.3001
741,0.62314,0.4097,3.3001,0.62318,0.40974,3.3001
744,0.62314,0.40969,3.3001,0.62318,0.40974,3.3001
747,0.62314,0.4097,3.3001,0.62318,0.40974,3.3001
750,0.62222,0.4097,3.3001,0.62244,0.40975,3.3001
753,0.62222,0.40957,3.3002,0.62244,0.40961,3.3002
756,0.62222,0.40947,3.3003,0.62244,0.40952,3.3003
759,0.62222,0.4094,3.3004,0.62244,0.40946,3.3003
762,0.62222,0.40936,3.3004,0.62244,0.40942,3.3003
765,0.62222,0.40933,3.3004,0.62244,0.4094,3.3003
768,0.62222,0.40932,3.3004,0.62244,0.40939,3.3003
771,0.62222,0.40931,3.3004,0.62244,0.40939,3.3003
774,0.62222,0.40931,3.3004,0.62244,0.40939,3.3003
777,0.62222,0.40931,3.3004,0.62244,0.40939,3.3003
780,0.62153,0.40931,3.3004,0.62183,0.40939,3.3003
783,0.62153,0.40921,3.3005,0.62183,0.40929,3.3004
786,0.62153,0.40914,3.3006,0.62183,0.40922,3.3005
789,0.62153,0.40909,3.3006,0.62183,0.40917,3.3005
792,0.62153,0.40905,3.3007,0.62183,0.40914,3.3005
795,0.62153,0.40903,3.3007,0.62183,0.40912,3.3005
798,0.62153,0.40902,3.3007,0.62183,0.40911,3.3005
801,0.62153,0.40902,3.3007,0.62183,0.40911,3.3005
804,0.62153,0.40902,3.3007,0.62183,0.40911,3.3005
807,0.62153,0.40902,3.3007,0.62183,0.40911,3.3005
810,0.62101,0.40902,3.3007,0.62134,0.40911,3.3005
813,0.62101,0.40895,3.3007,0.62134,0.40903,3.3006
816,0.62101,0.40889,3.3008,0.62134,0.40897,3.3007
819,0.62101,0.40885,3.3008,0.62134,0.40893,3.3007
822,0.62101,0.40883,3.3008,0.62134,0.40891,3.3007
825,0.62101,0.40881,3.3008,0.62134,0.40889,3.3007
828,0.62101,0.4088,3.3008,0.62134,0.40889,3.3007
831,0.62101,0.4088,3.3008,0.62134,0.40889,3.3007
834,0.62101,0.4088,3.3008,0.62134,0.40889,3.3007
837,0.62101,0.4088,3.3008,0.62134,0.40889,3.3007
840,0.62063,0.4088,3.3008,0.62095,0.40889,3.3007
843,0.62063,0.40874,3.3009,0.62095,0.40882,3.3008
846,0.62063,0.4087,3.3009,0.62095,0.40878,3.3008
849,0.62063,0.40867,3.301,0.62095,0.40875,3.3008
852,0.62063,0.40865,3.301,0.62095,0.40873,3.3009
855,0.62063,0.40864,3.301,0.62095,0.40872,3.3009
858,0.62063,0.40864,3.301,0.62095,0.40871,3.3009
861,0.62063,0.40863,3.301,0.62095,0.40871,3.3009
864,0.62063,0.40863,3.301,0.62095,0.40871,3.3009
867,0.62063,0.40863,3.301,0.62095,0.40871,3.3008
870,0.62033,0.40863,3.301,0.62063,0.40871,3.3008
873,0.62033,0.40859,3.301,0.62063,0.40866,3.3009
876,0.62033,0.40856,3.3011,0.62063,0.40862,3.3009
879,0.62033,0.40854,3.3011,0.62063,0.4086,3.301
882,0.62033,0.40852,3.3011,0.62063,0.40859,3.301
885,0.62033,0.40851,3.3011,0.62063,0.40858,3.301
888,0.62033,0.40851,3.3011,0.62063,0.40857,3.301
891,0.62033,0.40851,3.3011,0.62063,0.40857,3.301
894,0.62033,0.40851,3.3011,0.62063,0.40857,3.301
897,0.62033,0.40851,3.3011,0.62063,0.40857,3.301
900,0.62011,0.40851,3.3011,0.62038,0.40857,3.301
903,0.62011,0.40847,3.3011,0.62038,0.40853,3.301
906,0.62011,0.40845,3.3011,0.62038,0.4085,3.301
909,0.62011,0.40843,3.3012,0.62038,0.40849,3.301
912,0.62011,0.40842,3.3012,0.62038,0.40847,3.3011
915,0.62011,0.40842,3.3012,0.62038,0.40847,3.3011
918,0.62011,0.40841,3.3012,0.62038,0.40846,3.3011
921,0.62011,0.40841,3.3012,0.62038,0.40846,3.3011
924,0.62011,0.40841,3.3012,0.62038,0.40846,3.3011
927,0.62011,0.40841,3.3012,0.62038,0.40846,3.3011
930,0.61994,0.40841,3.3012,0.62018,0.40846,3.3011
933,0.61994,0.40839,3.3012,0.62018,0.40843,3.3011
936,0.61994,0.40837,3.3012,0.62018,0.40841,3.3011
939,0.61994,0.40836,3.3012,0.62018,0.4084,3.3011
942,0.61994,0.40835,3.3012,0.62018,0.40839,3.3011
945,0.61994,0.40834,3.3012,0.62018,0.40838,3.3011
948,0.61994,0.40834,3.3012,0.62018,0.40838,3.3011
951,0.61994,0.40834,3.3012,0.62018,0.40838,3.3011
954,0.61994,0.40834,3.3012,0.62018,0.40838,3.3011
957,0.61994,0.40834,3.3012,0.62018,0.40838,3.3011
960,0.61982,0.40834,3.3012,0.62002,0.40838,3.3011
963,0.61982,0.40832,3.3012,0.62002,0.40835,3.3012
966,0.61982,0.40831,3.3013,0.62002,0.40834,3.3012
969,0.61982,0.4083,3.3013,0.62002,0.40833,3.3012
972,0.61982,0.40829,3.3013,0.62002,0.40832,3.3012
975,0.61982,0.40829,3.3013,0.62002,0.40831,3.3012
978,0.61982,0.40829,3.3013,0.62002,0.40831,3.3012
981,0.61982,0.40828,3.3013,0.62002,0.40831,3.3012
984,0.61982,0.40828,3.3013,0.62002,0.40831,3.3012
987,0.61982,0.40828,3.3013,0.62002,0.40831,3.3012
990,0.61973,0.40828,3.3013,0.6199,0.40831,3.3012
993,0.61973,0.40827,3.3013,0.6199,0.40829,3.3012
996,0.61973,0.40826,3.3013,0.6199,0.40828,3.3012
999,0.61973,0.40825,3.3013,0.6199,0.40827,3.3012
1002,0.61973,0.40825,3.3013,0.6199,0.40827,3.3012
1005,0.61973,0.40824,3.3013,0.6199,0.40826,3.3012
1008,0.61973,0.40824,3.3013,0.6199,0.40826,3.3012
1011,0.61973,0.40824,3.3013,0.6199,0.40826,3.3012
1014,0.61973,0.40824,3.3013,0.6199,0.40826,3.3012
1017,0.61973,0.40824,3.3013,0.6199,0.40826,3.3012
1020,0.61965,0.40824,3.3013,0.6198,0.40826,3.3012
1023,0.61965,0.40823,3.3013,0.6198,0.40825,3.3012
1026,0.61965,0.40822,3.3013,0.6198,0.40824,3.3013
1029,0.61965,0.40822,3.3013,0.6198,0.40823,3.3013
1032,0.61965,0.40821,3.3013,0.6198,0.40823,3.3013
1035,0.61965,0.40821,3.3013,0.6198,0.40822,3.3013
1038,0.61965,0.40821,3.3013,0.6198,0.40822,3.3013
1041,0.61965,0.40821,3.3013,0.6198,0.40822,3.3013
1044,0.61965,0.40821,3.3013,0.6198,0.40822,3.3013
1047,0.61965,0.40821,3.3013,0.6198,0.40822,3.3013
1050,0.6196,0.40821,3.3013,0.61972,0.40822,3.3013
1053,0.6196,0.4082,3.3013,0.61972,0.40821,3.3013
1056,0.6196,0.4082,3.3013,0.61972,0.4082,3.3013
1059,0.6196,0.40819,3.3013,0.61972,0.4082,3.3013
1062,0.6196,0.40819,3.3013,0.61972,0.40819,3.3013
1065,0.6196,0.40819,3.3013,0.61972,0.40819,3.3013
1068,0.6196,0.40819,3.3013,0.61972,0.40819,3.3013
1071,0.6196,0.40819,3.3013,0.61972,0.40819,3.3013
1074,0.6196,0.40819,3.3013,0.61972,0.40819,3.3013
1077,0.6196,0.40819,3.3013,0.61972,0.40819,3.3013
1080,0.61956,0.40819,3.3013,0.61966,0.40819,3.3013
1083,0.61956,0.40818,3.3014,0.61966,0.40818,3.3013
1086,0.61956,0.40818,3.3014,0.61966,0.40818,3.3013
1089,0.61956,0.40817,3.3014,0.61966,0.40817,3.3013
1092,0.61956,0.40817,3.3014,0.61966,0.40817,3.3013
1095,0.61956,0.40817,3.3014,0.61966,0.40817,3.3013
1098,0.61956,0.40817,3.3014,0.61966,0.40817,3.3013
1101,0.61956,0.40817,3.3014,0.61966,0.40817,3.3013
1104,0.61956,0.40817,3.3014,0.61966,0.40817,3.3013
1107,0.61956,0.40817,3.3014,0.61966,0.40817,3.3013
1110,0.61953,0.40817,3.3014,0.61962,0.40817,3.3013
1113,0.61953,0.40816,3.3014,0.61962,0.40816,3.3013
1116,0.61953,0.40816,3.3014,0.61962,0.40816,3.3013
1119,0.61953,0.40816,3.3014,0.61962,0.40816,3.3013
1122,0.61953,0.40816,3.3014,0.61962,0.40815,3.3013
1125,0.61953,0.40816,3.3014,0.61962,0.40815,3.3013
1128,0.61953,0.40816,3.3014,0.61962,0.40815,3.3013
1131,0.61953,0.40816,3.3014,0.61962,0.40815,3.3013
1134,0.61953,0.40816,3.3014,0.61962,0.40815,3.3013
1137,0.61953,0.40816,3.3014,0.61962,0.40815,3.3013
1140,0.61951,0.40816,3.3014,0.61958,0.40815,3.3013
1143,0.61951,0.40815,3.3014,0.61958,0.40815,3.3013
1146,0.61951,0.40815,3.3014,0.61958,0.40814,3.3013
1149,0.61951,0.40815,3.3014,0.61958,0.40814,3.3013
1152,0.61951,0.40815,3.3014,0.61958,0.40814,3.3013
1155,0.61951,0.40814,3.3014,0.61958,0.40814,3.3013
1158,0.61951,0.40814,3.3014,0.61958,0.40814,3.3013
1161,0.61951,0.40814,3.3014,0.61958,0.40814,3.3013
1164,0.61951,0.40814,3.3014,0.61958,0.40814,3.3013
1167,0.61951,0.40814,3.3014,0.61958,0.40814,3.3013
1170,0,0.40814,3.3014,0,0.40814,3.3013
1173,0,0,0,0,0,0
1176,0,0,0,0,0,0
1179,0,0,0,0,0,0
1182,0,0,0,0,0,0
1185,0,0,0,0,0,0
1188,0,0,0,0,0,0
1191,0,0,0,0,0,0
1194,0,0,0,0,0,0
1197,0,0,0,0,0,0

